Adaptive Force-based Control for Legged Robots

Adaptive control can address model uncertainty in control systems. However, it is preliminarily designed for tracking control. Recent advancements in the control of quadruped robots show that force control can effectively realize agile and robust locomotion. In this paper, we present a novel adaptive force-based control framework for legged robots. We introduce a new architecture in our proposed approach to incorporate adaptive control into quadratic programming (QP) force control. Since our approach is based on force control, it also retains the advantages of the baseline framework, such as robustness to uneven terrain, controllable friction constraints, or soft impacts. Our method is successfully validated in both simulation and hardware experiments. While the baseline QP control has shown a significant degradation in the body tracking error with a small load, our proposed adaptive force-based control can enable the 12-kg Unitree A1 robot to walk on rough terrains while carrying a heavy load of up to 6 kg (50% of the robot weight). When standing with four legs, our proposed adaptive control can even allow the robot to carry up to 11 kg of load (92% of the robot weight) with less than 5-cm tracking error in the robot height.

==> Simulation_results/plots/plots_data/6kg_back_adap.txt <==
0.3 0.0286135 -0.0347517 -0.122334 -0.0362194
0.3 0.028606 -0.0341748 -0.122286 -0.0363235
0.3 0.0285985 -0.0336036 -0.122237 -0.0364229
0.3 0.0285912 -0.0330359 -0.122187 -0.0365195
0.3 0.0285841 -0.0324709 -0.122136 -0.0366128
0.3 0.0285772 -0.0319094 -0.122084 -0.0367027
0.3 0.0285704 -0.0313519 -0.122031 -0.0367889
0.3 0.0285536 -0.0302243 -0.121957 -0.0369714
0.3 0.0285536 -0.0302243 -0.121957 -0.0369714
0.3 0.0285417 -0.0296355 -0.12195 -0.0370759
0.3 0.0285301 -0.0290503 -0.12194 -0.0371772
0.3 0.0285078 -0.0278994 -0.121912 -0.0373699
0.3 0.0285078 -0.0278994 -0.121912 -0.0373699
0.3 0.028497 -0.0273319 -0.121895 -0.0374624
0.3 0.0284864 -0.0267695 -0.121877 -0.0375524
0.3 0.0284758 -0.0262122 -0.121858 -0.0376402
0.3 0.0284655 -0.0256597 -0.121837 -0.0377256
0.3 0.0284552 -0.0251123 -0.121815 -0.0378087
0.3 0.0284451 -0.0245698 -0.121792 -0.0378895
0.3 0.0284352 -0.0240324 -0.121767 -0.037968
0.3 0.0284253 -0.0235002 -0.121741 -0.0380443
0.3 0.0284155 -0.0229729 -0.121715 -0.0381183
0.3 0.0284059 -0.0224508 -0.121687 -0.0381901
0.3 0.0283964 -0.0219337 -0.121658 -0.0382596
0.3 0.0283869 -0.0214219 -0.121628 -0.038327
0.3 0.0283776 -0.0209153 -0.121597 -0.0383922
0.3 0.0283684 -0.0204402 -0.121567 -0.0384559
0.3 0.0283597 -0.019929 -0.121544 -0.0385208
0.3 0.0283511 -0.0193735 -0.121533 -0.038585
0.3 0.0283425 -0.0187717 -0.121531 -0.0386497
0.3 0.0283343 -0.0181192 -0.121541 -0.0387155
0.3 0.0283266 -0.0174172 -0.121561 -0.0387829
0.3 0.0283195 -0.0166603 -0.121593 -0.0388522
0.3 0.0283131 -0.0158415 -0.121638 -0.0389244
0.3 0.0283077 -0.0149597 -0.121697 -0.0389996
0.3 0.0283033 -0.0140141 -0.12177 -0.039078
0.3 0.0282974 -0.0119408 -0.121953 -0.0392435
0.3 0.0282974 -0.0119408 -0.121953 -0.0392435
0.3 0.0282959 -0.0108141 -0.122065 -0.0393307
0.3 0.0282953 -0.00962726 -0.122192 -0.0394211
0.3 0.0282958 -0.00838219 -0.12233 -0.0395148
0.3 0.0282973 -0.00707857 -0.12248 -0.0396119
0.3 0.0282997 -0.00572274 -0.122642 -0.0397114
0.3 0.028303 -0.00431502 -0.122817 -0.0398137
0.3 0.028307 -0.00285917 -0.123004 -0.0399184
0.3 0.0283119 -0.0013549 -0.123201 -0.0400255
0.3 0.0283175 0.000190042 -0.123408 -0.0401342
0.3 0.0283235 0.00177404 -0.123625 -0.0402447
0.3 0.0283301 0.00338932 -0.12385 -0.0403562
0.3 0.0283369 0.00503626 -0.124083 -0.0404686
0.3 0.0283441 0.00671147 -0.124323 -0.0405817
0.3 0.0283514 0.00841277 -0.12457 -0.040696
0.3 0.0283587 0.0101334 -0.124821 -0.0408104
0.3 0.028366 0.0118706 -0.125076 -0.0409249
0.3 0.0283732 0.0136245 -0.125336 -0.0410394
0.3 0.0283803 0.0153923 -0.125598 -0.0411537
0.3 0.0283869 0.0171713 -0.125862 -0.041268
0.3 0.0283933 0.0189544 -0.126126 -0.0413816
0.3 0.028399 0.0207395 -0.126389 -0.0414943
0.3 0.0284043 0.0225268 -0.12665 -0.0416062
0.3 0.0284088 0.0243133 -0.12691 -0.0417171
0.3 0.0284126 0.0260953 -0.127167 -0.0418269
0.3 0.0284156 0.0278689 -0.127417 -0.0419354
0.3 0.0284176 0.0296298 -0.127662 -0.0420422
0.3 0.0284186 0.0313782 -0.1279 -0.0421472
0.3 0.0284185 0.0331114 -0.128131 -0.0422503
0.3 0.0284171 0.0348241 -0.128354 -0.0423512
0.3 0.0284145 0.0365115 -0.128565 -0.0424494
0.3 0.0284105 0.0381739 -0.128766 -0.0425449
0.3 0.0284052 0.0398099 -0.128955 -0.0426377
0.3 0.0283982 0.0414137 -0.129132 -0.0427274
0.3 0.0283982 0.0414137 -0.129132 -0.0427274
0.3 0.0283797 0.0445192 -0.129443 -0.0428965
0.3 0.0283679 0.0460125 -0.129575 -0.0429755
0.3 0.0283543 0.0474658 -0.129691 -0.0430506
0.3 0.028339 0.0488769 -0.129791 -0.0431215
0.3 0.0283219 0.0502458 -0.129874 -0.0431884
0.3 0.0283031 0.0515708 -0.129939 -0.043251
0.3 0.0282822 0.0528469 -0.129987 -0.0433089
0.3 0.0282595 0.0540756 -0.130016 -0.0433623
0.3 0.028235 0.0552567 -0.130027 -0.043411
0.3 0.0282085 0.056387 -0.130018 -0.0434548
0.3 0.0281801 0.0574668 -0.129991 -0.0434937
0.3 0.0281502 0.0585043 -0.129946 -0.0435283
0.3 0.0281186 0.0594994 -0.129885 -0.0435586
0.3 0.0280855 0.060452 -0.129806 -0.0435845
0.3 0.0280508 0.0613648 -0.12971 -0.0436063
0.3 0.0280146 0.0622445 -0.129599 -0.0436237
0.3 0.0279773 0.0630939 -0.129473 -0.0436378
0.3 0.027939 0.0639221 -0.129337 -0.0436492
0.3 0.0278998 0.0647326 -0.12919 -0.0436585
0.3 0.0278598 0.0655256 -0.129032 -0.0436656
0.3 0.0278191 0.0663045 -0.128865 -0.0436711
0.3 0.0277776 0.0670707 -0.128689 -0.0436751
0.3 0.0277358 0.0678339 -0.128506 -0.0436785
0.3 0.0276937 0.0685982 -0.128318 -0.043682
0.3 0.0276514 0.0693638 -0.128125 -0.0436857
0.3 0.0276088 0.0701344 -0.127927 -0.04369
0.3 0.0275662 0.0709117 -0.127725 -0.0436953
0.3 0.0275237 0.0717043 -0.127522 -0.0437025
0.3 0.0274814 0.0725156 -0.127318 -0.043712
0.3 0.0274393 0.0733457 -0.127114 -0.043724
0.3 0.0273976 0.0741977 -0.126911 -0.043739
0.3 0.0273562 0.0750738 -0.126709 -0.0437572
0.3 0.0273154 0.0759799 -0.12651 -0.0437793
0.3 0.0272753 0.0769186 -0.126316 -0.0438054
0.3 0.0272357 0.0778902 -0.126127 -0.0438358
0.3 0.0271969 0.0788965 -0.125942 -0.0438706
0.3 0.0271589 0.0799403 -0.125764 -0.0439101
0.3 0.0271218 0.0810243 -0.125595 -0.0439542
0.3 0.0270857 0.0821502 -0.125435 -0.0440031
0.3 0.0270857 0.0821502 -0.125435 -0.0440031
0.3 0.0270164 0.0845277 -0.125144 -0.0441153
0.3 0.0269835 0.0857849 -0.125016 -0.0441785
0.3 0.0269516 0.08709 -0.124901 -0.0442464
0.3 0.0268918 0.0898406 -0.124716 -0.0443943
0.3 0.0268918 0.0898406 -0.124716 -0.0443943
0.3 0.0268638 0.0912867 -0.124647 -0.044474
0.3 0.0268372 0.0927844 -0.124597 -0.0445572
0.3 0.0268121 0.0943307 -0.124566 -0.0446431
0.3 0.0267885 0.0959257 -0.124555 -0.0447313
0.3 0.0267663 0.0975696 -0.124565 -0.0448217
0.3 0.0267456 0.0992623 -0.124597 -0.0449138
0.3 0.0267265 0.10101 -0.124655 -0.0450075
0.3 0.0267092 0.102807 -0.124738 -0.0451016
0.3 0.0266937 0.104653 -0.124847 -0.0451956
0.3 0.0266797 0.106549 -0.124984 -0.0452894
0.3 0.0266656 0.108412 -0.125093 -0.0454143
0.3 0.026652 0.110216 -0.125202 -0.045529
0.3 0.0266394 0.111972 -0.125314 -0.0456371
0.3 0.0266394 0.111972 -0.125314 -0.0456371
0.3 0.0266171 0.115344 -0.125538 -0.0458428
0.3 0.0266075 0.116963 -0.125651 -0.0459416
0.3 0.0265988 0.118534 -0.125762 -0.0460353
0.3 0.0265908 0.120056 -0.125871 -0.0461224
0.3 0.0265835 0.121529 -0.125978 -0.0462029
0.3 0.0265769 0.122952 -0.126082 -0.0462769
0.3 0.0265712 0.124329 -0.126185 -0.0463443
0.3 0.0265664 0.125658 -0.126285 -0.0464053
0.3 0.0265625 0.12694 -0.126383 -0.0464597
0.3 0.0265595 0.128176 -0.126479 -0.0465078
0.3 0.0265574 0.129367 -0.126572 -0.0465495
0.3 0.0265563 0.130514 -0.126664 -0.046585
0.3 0.0265562 0.131616 -0.126753 -0.0466142
0.3 0.0265562 0.131616 -0.126753 -0.0466142
0.3 0.0265589 0.13369 -0.126925 -0.0466538
0.3 0.0265618 0.134662 -0.127008 -0.0466644
0.3 0.0265656 0.135593 -0.127089 -0.0466689
0.3 0.0265704 0.136483 -0.127167 -0.0466675
0.3 0.0265704 0.136483 -0.127167 -0.0466675
0.3 0.0265828 0.13814 -0.127319 -0.0466466
0.3 0.0265904 0.138879 -0.127399 -0.0466224
0.3 0.0265993 0.139546 -0.127483 -0.0465896
0.3 0.0266096 0.140139 -0.127573 -0.0465478
0.3 0.0266213 0.140657 -0.127669 -0.0464961
0.3 0.0266348 0.141093 -0.127774 -0.0464333
0.3 0.0266502 0.141447 -0.127886 -0.0463593
0.3 0.0266674 0.141721 -0.128005 -0.0462741
0.3 0.0266866 0.141913 -0.128133 -0.0461776
0.3 0.0267078 0.14202 -0.128271 -0.0460691
0.3 0.0267312 0.142043 -0.128416 -0.0459488
0.3 0.0267567 0.141988 -0.128571 -0.0458174
0.3 0.0267842 0.141857 -0.128734 -0.0456749
0.3 0.0268137 0.141648 -0.128905 -0.0455214
0.3 0.0268453 0.14136 -0.129085 -0.0453564
0.3 0.0268789 0.140994 -0.129274 -0.0451801
0.3 0.0269145 0.14056 -0.12947 -0.0449938
0.3 0.0269518 0.140057 -0.129674 -0.0447973
0.3 0.0269909 0.139487 -0.129885 -0.0445912
0.3 0.0270318 0.138851 -0.130103 -0.0443751
0.3 0.0270744 0.13815 -0.130328 -0.0441493
0.3 0.0271186 0.137385 -0.130558 -0.0439138
0.3 0.0271641 0.136564 -0.130793 -0.0436699
0.3 0.0272111 0.135688 -0.131034 -0.0434177
0.3 0.0272593 0.134759 -0.131279 -0.0431576
0.3 0.0273588 0.132771 -0.131777 -0.0426174
0.3 0.0273588 0.132771 -0.131777 -0.0426174
0.3 0.0274098 0.131716 -0.132029 -0.0423379
0.3 0.0274615 0.130623 -0.132282 -0.0420525
0.3 0.0275138 0.129495 -0.132535 -0.0417614
0.3 0.0275664 0.128341 -0.132786 -0.0414661
0.3 0.0276193 0.12716 -0.133035 -0.0411664
0.3 0.0276724 0.125957 -0.133282 -0.040863
0.3 0.0277255 0.124733 -0.133524 -0.0405558
0.3 0.0277786 0.12349 -0.13376 -0.0402454
0.3 0.0278316 0.122232 -0.133992 -0.0399321
0.3 0.0278842 0.120964 -0.134217 -0.0396167
0.3 0.0279364 0.119689 -0.134433 -0.0392996
0.3 0.0279879 0.118414 -0.134639 -0.0389819
0.3 0.0280387 0.11714 -0.134835 -0.0386635
0.3 0.0280887 0.11587 -0.13502 -0.0383449
0.3 0.0281377 0.11461 -0.135192 -0.038027
0.3 0.0281855 0.113364 -0.13535 -0.0377102
0.3 0.0282776 0.110922 -0.135622 -0.0370811
0.3 0.0282776 0.110922 -0.135622 -0.0370811
0.3 0.0283217 0.109728 -0.135734 -0.0367692
0.3 0.0283643 0.10856 -0.135829 -0.0364599
0.3 0.0284052 0.107421 -0.135906 -0.0361534
0.3 0.0284445 0.106313 -0.135962 -0.0358503
0.3 0.0284821 0.105238 -0.135999 -0.0355505
0.3 0.028518 0.104197 -0.136016 -0.0352541
0.3 0.0285519 0.103197 -0.13601 -0.034962
0.3 0.0285838 0.102239 -0.13598 -0.034674
0.3 0.0286137 0.101323 -0.135929 -0.0343903
0.3 0.0286416 0.100452 -0.135853 -0.0341108
0.3 0.0286674 0.0996272 -0.135753 -0.0338355
0.3 0.0286913 0.0988492 -0.135629 -0.0335644
0.3 0.028713 0.0981171 -0.135481 -0.0332974
0.3 0.0287328 0.0974313 -0.135308 -0.0330341
0.3 0.0287505 0.0967943 -0.13511 -0.0327745
0.3 0.0287663 0.0962 -0.134889 -0.0325179
0.3 0.0287804 0.0956458 -0.134645 -0.0322636
0.3 0.0287928 0.0951294 -0.134378 -0.0320112
0.3 0.0288035 0.0946508 -0.134089 -0.0317602
0.3 0.0288126 0.0942073 -0.133779 -0.0315102
0.3 0.0288204 0.0937927 -0.133448 -0.0312602
0.3 0.0288268 0.0934042 -0.133098 -0.0310096
0.3 0.0288321 0.0930399 -0.132728 -0.0307578
0.3 0.0288361 0.0926998 -0.13234 -0.0305046
0.3 0.0288391 0.0923801 -0.131933 -0.0302491
0.3 0.0288412 0.0920723 -0.13151 -0.0299903
0.3 0.0288424 0.0917739 -0.131072 -0.0297276
0.3 0.0288429 0.0914837 -0.13062 -0.0294607
0.3 0.0288427 0.0911991 -0.130154 -0.029189
0.3 0.0288418 0.0909181 -0.129674 -0.0289122
0.3 0.0288405 0.0906323 -0.129185 -0.0286294
0.3 0.0288388 0.0903415 -0.128685 -0.0283403
0.3 0.0288368 0.090042 -0.128176 -0.0280443
0.3 0.0288346 0.0897314 -0.12766 -0.0277413
0.3 0.0288324 0.0894029 -0.127138 -0.0274308
0.3 0.0288283 0.0886829 -0.126084 -0.0267862
0.3 0.0288283 0.0886829 -0.126084 -0.0267862
0.3 0.0288264 0.088289 -0.125553 -0.0264519
0.3 0.0288248 0.0878691 -0.125023 -0.0261099
0.3 0.0288235 0.0874188 -0.124495 -0.0257601
0.3 0.0288228 0.086938 -0.12397 -0.0254024
0.3 0.0288225 0.0864247 -0.123448 -0.025037
0.3 0.0288228 0.0858758 -0.122932 -0.0246642
0.3 0.0288238 0.0852917 -0.122425 -0.024285
0.3 0.0288256 0.0846683 -0.121928 -0.0238994
0.3 0.0288282 0.0840048 -0.121441 -0.0235072
0.3 0.0288316 0.0833003 -0.120966 -0.0231092
0.3 0.028836 0.0825507 -0.120506 -0.0227058
0.3 0.0288415 0.0817545 -0.120064 -0.0222978
0.3 0.0288481 0.0809121 -0.119639 -0.021886
0.3 0.0288481 0.0809121 -0.119639 -0.021886
0.3 0.0288647 0.0790856 -0.118851 -0.021053
0.3 0.028875 0.0780959 -0.11849 -0.0206326
0.3 0.0288866 0.077056 -0.118154 -0.0202109
0.3 0.0288994 0.0759655 -0.117844 -0.0197882
0.3 0.0289137 0.0748235 -0.117559 -0.0193652
0.3 0.0289297 0.0735286 -0.117299 -0.0189364
0.3 0.028945 0.0722401 -0.117037 -0.0185084
0.3 0.0289601 0.0709649 -0.116776 -0.0180819
0.3 0.0289748 0.0697025 -0.116516 -0.0176571
0.3 0.0289891 0.0684525 -0.116257 -0.0172343
0.3 0.029003 0.0672145 -0.115998 -0.0168134
0.3 0.029016 0.0659836 -0.115724 -0.0163699
0.3 0.0290284 0.0647636 -0.115448 -0.0159212
0.3 0.0290407 0.0635522 -0.115177 -0.0154758
0.3 0.0290532 0.0623466 -0.114912 -0.0150322
0.3 0.0290657 0.0611468 -0.114652 -0.0145899
0.3 0.0290783 0.0599526 -0.114397 -0.0141486
0.3 0.0290908 0.0587665 -0.114146 -0.0137101
0.3 0.0291031 0.0575896 -0.113898 -0.0132749
0.3 0.0291152 0.0564219 -0.113655 -0.012843
0.3 0.0291152 0.0564219 -0.113655 -0.012843
0.3 0.0291391 0.0541134 -0.113178 -0.0119889
0.3 0.0291508 0.052973 -0.112946 -0.0115667
0.3 0.0291623 0.0518417 -0.112716 -0.0111477
0.3 0.0291737 0.0507198 -0.11249 -0.010732
0.3 0.0291849 0.0496075 -0.112268 -0.0103195
0.3 0.0291959 0.0485045 -0.112049 -0.00991032
0.3 0.0292068 0.0474109 -0.111833 -0.00950435
0.3 0.0292175 0.0463264 -0.111621 -0.00910161
0.3 0.029228 0.0452513 -0.111412 -0.00870216
0.3 0.0292365 0.0443127 -0.111191 -0.00831461
0.3 0.0292451 0.0434183 -0.110966 -0.00793098
0.3 0.0292541 0.042578 -0.110735 -0.00755278
0.3 0.0292636 0.041795 -0.110492 -0.00718071
0.3 0.029274 0.0410718 -0.110237 -0.00681521
0.3 0.0292853 0.0404113 -0.109969 -0.00645656
0.3 0.0292977 0.039811 -0.109687 -0.00610453
0.3 0.0293111 0.0392713 -0.109392 -0.00575934
0.3 0.0293258 0.0387948 -0.10908 -0.00542141
0.3 0.0293419 0.038381 -0.108752 -0.00509104
0.3 0.0293593 0.0380274 -0.108409 -0.00476792
0.3 0.029378 0.0377324 -0.10805 -0.00445214
0.3 0.029398 0.0374941 -0.107676 -0.00414352
0.3 0.0294194 0.0373135 -0.107287 -0.0038423
0.3 0.0294421 0.037189 -0.10688 -0.00354865
0.3 0.0294421 0.037189 -0.10688 -0.00354865
0.3 0.029491 0.0370923 -0.106028 -0.0029822
0.3 0.0295173 0.03712 -0.10558 -0.00270955
0.3 0.0295446 0.0371953 -0.105119 -0.00244372
0.3 0.0295728 0.0373156 -0.104645 -0.00218475
0.3 0.0296019 0.0374737 -0.104162 -0.00193178
0.3 0.0296316 0.0376695 -0.10367 -0.0016848
0.3 0.029662 0.0378997 -0.103169 -0.00144351
0.3 0.029693 0.0381631 -0.10266 -0.00120788
0.3 0.0297244 0.0384564 -0.102143 -0.000977816
0.3 0.0297562 0.0387797 -0.101619 -0.000753297
0.3 0.0297882 0.0391259 -0.10109 -0.000533427
0.3 0.0298204 0.0394924 -0.100558 -0.000318063
0.3 0.0298523 0.0398724 -0.100025 -0.000106473
0.3 0.0298839 0.0402657 -0.0994909 0.000101383
0.3 0.0299153 0.0406695 -0.0989576 0.000305835
0.3 0.0299462 0.041082 -0.0984249 0.00050701
0.3 0.0299764 0.0414974 -0.0978951 0.000705534
0.3 0.030006 0.0419155 -0.0973685 0.000901463
0.3 0.0300347 0.0423337 -0.096846 0.00109511
0.3 0.0300624 0.0427496 -0.0963277 0.00128668
0.3 0.030089 0.0431582 -0.095816 0.00147674
0.3 0.0301143 0.0435572 -0.0953115 0.00166555
0.3 0.0301382 0.0439445 -0.0948151 0.00185337
0.3 0.0301607 0.0443201 -0.0943268 0.00204026
0.3 0.0301817 0.0446818 -0.0938472 0.00222648
0.3 0.030201 0.045026 -0.093377 0.00241226
0.3 0.0302186 0.0453506 -0.0929171 0.00259789
0.3 0.0302186 0.0453506 -0.0929171 0.00259789
0.3 0.0302481 0.0459306 -0.0920315 0.00296971
0.3 0.0302597 0.0461805 -0.0916075 0.00315634
0.3 0.0302693 0.0464014 -0.091197 0.00334365
0.3 0.0302765 0.0465918 -0.0908006 0.0035319
0.3 0.0302816 0.0467517 -0.0904183 0.00372108
0.3 0.0302842 0.0468759 -0.0900517 0.00391146
0.3 0.0302845 0.0469645 -0.0897009 0.0041031
0.3 0.0302822 0.0470162 -0.0893664 0.00429605
0.3 0.0302774 0.0470297 -0.0890485 0.00449035
0.3 0.0302701 0.0470054 -0.0887468 0.00468587
0.3 0.0302603 0.0469393 -0.0884629 0.00488271
0.3 0.0302479 0.0468357 -0.0881946 0.00508046
0.3 0.0302331 0.0466962 -0.087942 0.00527906
0.3 0.0302159 0.0465206 -0.0877046 0.00547859
0.3 0.0301964 0.0463108 -0.0874823 0.0056786
0.3 0.0301746 0.0460654 -0.0872754 0.00587903
0.3 0.0301507 0.0457919 -0.0870817 0.00607938
0.3 0.0301248 0.045493 -0.0869 0.00627938
0.3 0.030097 0.0451689 -0.0867303 0.00647888
0.3 0.0300673 0.0448221 -0.0865717 0.00667759
0.3 0.030036 0.0444578 -0.0864217 0.00687491
0.3 0.0300032 0.0440785 -0.0862804 0.00707085
0.3 0.0299336 0.0432824 -0.0860214 0.00745768
0.3 0.0299336 0.0432824 -0.0860214 0.00745768
0.3 0.0298968 0.0428678 -0.085903 0.00764823
0.3 0.0298591 0.0424472 -0.0857894 0.00783623
0.3 0.0298204 0.0420229 -0.0856808 0.00802176
0.3 0.029781 0.0415969 -0.0855767 0.00820461
0.3 0.0297408 0.0411692 -0.0854771 0.00838471
0.3 0.0297 0.0407394 -0.0853823 0.00856207
0.3 0.0296588 0.0403136 -0.0852903 0.00873632
0.3 0.0295755 0.0394811 -0.0851126 0.0090749
0.3 0.0295755 0.0394811 -0.0851126 0.0090749
0.3 0.0295336 0.0390763 -0.0850263 0.00923906
0.3 0.0294916 0.0386782 -0.0849433 0.00940011
0.3 0.0294083 0.0379236 -0.0847771 0.0097111
0.3 0.0294083 0.0379236 -0.0847771 0.0097111
0.3 0.029367 0.0375692 -0.0846932 0.00986091
0.3 0.0293263 0.0372319 -0.0846096 0.0100073
0.3 0.0292862 0.0369121 -0.084526 0.0101503
0.3 0.0292469 0.036615 -0.0844397 0.0102893
0.3 0.0292086 0.0363431 -0.08435 0.0104244
0.3 0.0291712 0.0360958 -0.0842568 0.0105555
0.3 0.029135 0.0358775 -0.0841578 0.0106824
0.3 0.0291 0.035688 -0.0840545 0.0108055
0.3 0.0290665 0.0355283 -0.0839467 0.0109248
0.3 0.0290342 0.0354002 -0.0838347 0.0110407
0.3 0.0290035 0.035303 -0.083718 0.0111531
0.3 0.0289743 0.0352412 -0.0835954 0.0112621
0.3 0.0289743 0.0352412 -0.0835954 0.0112621
0.3 0.0289211 0.0352245 -0.0833336 0.0114706
0.3 0.0288974 0.0352756 -0.0831929 0.0115702
0.3 0.0288756 0.0353696 -0.0830457 0.0116674
0.3 0.0288558 0.0355058 -0.0828923 0.0117621
0.3 0.028838 0.035684 -0.0827325 0.0118545
0.3 0.0288224 0.0359111 -0.0825645 0.0119448
0.3 0.0287966 0.0362745 -0.0822904 0.0121077
0.3 0.0287966 0.0362745 -0.0822904 0.0121077
0.3 0.0287873 0.0363892 -0.0821889 0.0121991
0.3 0.0287792 0.0364763 -0.0821006 0.012291
0.3 0.0287725 0.0365354 -0.0820258 0.012384
0.3 0.0287605 0.0365384 -0.0820101 0.0124961
0.3 0.0287605 0.0365384 -0.0820101 0.0124961
0.3 0.0287339 0.0364749 -0.0820088 0.0127247
0.3 0.0287211 0.0364338 -0.0820068 0.012835
0.3 0.0287086 0.0363863 -0.0820054 0.0129434
0.3 0.0286963 0.0363312 -0.0820052 0.0130502
0.3 0.0286842 0.0362685 -0.0820065 0.0131556
0.3 0.0286722 0.0361981 -0.0820093 0.0132596
0.3 0.0286603 0.0361201 -0.0820138 0.0133622
0.3 0.0286486 0.0360349 -0.0820199 0.0134634
0.3 0.0286371 0.0359426 -0.0820274 0.0135633
0.3 0.0286256 0.0358434 -0.0820366 0.0136618
0.3 0.0286144 0.0357372 -0.0820473 0.0137591
0.3 0.0286032 0.0356241 -0.0820596 0.0138551
0.3 0.0285922 0.0355046 -0.0820734 0.0139497
0.3 0.0285813 0.0353788 -0.0820887 0.0140432
0.3 0.0285705 0.0352467 -0.0821054 0.0141354
0.3 0.0285599 0.0351084 -0.0821237 0.0142263
0.3 0.0285493 0.034964 -0.0821435 0.014316
0.3 0.0285388 0.0348138 -0.0821647 0.0144045
0.3 0.0285284 0.0346571 -0.0821887 0.0144914
0.3 0.0285181 0.0344973 -0.0822142 0.0145776
0.3 0.0285079 0.0343291 -0.0822399 0.0146632
0.3 0.0284984 0.0341401 -0.0822614 0.0147493
0.3 0.0284897 0.0339237 -0.0822762 0.0148365
0.3 0.0284819 0.0336753 -0.0822839 0.0149249
0.3 0.028475 0.0333943 -0.0822831 0.015015
0.3 0.0284696 0.0330712 -0.08227 0.0151077
0.3 0.0284655 0.0327048 -0.0822447 0.0152029
0.3 0.0284628 0.0322935 -0.0822064 0.015301
0.3 0.0284617 0.0318361 -0.0821544 0.015402
0.3 0.028462 0.0313326 -0.0820889 0.0155061
0.3 0.0284639 0.0307825 -0.0820095 0.0156132
0.3 0.0284673 0.0301823 -0.0819146 0.0157238
0.3 0.0284723 0.0295333 -0.0818043 0.0158379
0.3 0.0284787 0.0288402 -0.0816808 0.0159549
0.3 0.0284864 0.0281039 -0.0815449 0.0160747
0.3 0.0284954 0.0273251 -0.0813965 0.0161973
0.3 0.0285056 0.0265057 -0.081236 0.0163224
0.3 0.0285171 0.0256453 -0.0810626 0.0164503
0.3 0.0285297 0.024747 -0.0808765 0.016581
0.3 0.0285431 0.023817 -0.0806811 0.0167135
0.3 0.0285573 0.0228548 -0.080477 0.0168478
0.3 0.0285722 0.0218638 -0.0802647 0.0169836
0.3 0.0285877 0.0208456 -0.080044 0.017121
0.3 0.0286038 0.0198033 -0.0798159 0.0172595
0.3 0.02862 0.0187439 -0.0795833 0.0173984
0.3 0.0286364 0.0176697 -0.0793475 0.0175375
0.3 0.0286528 0.0165816 -0.0791084 0.0176766
0.3 0.0286692 0.0154827 -0.0788669 0.0178155
0.3 0.0286852 0.0143793 -0.0786249 0.0179537
0.3 0.0287008 0.0132749 -0.0783836 0.0180908
0.3 0.0287159 0.0121719 -0.0781436 0.0182265
0.3 0.0287159 0.0121719 -0.0781436 0.0182265
0.3 0.0287441 0.00997246 -0.0776693 0.0184931
0.3 0.028757 0.00888407 -0.0774365 0.0186237
0.3 0.0287688 0.00781044 -0.0772094 0.0187516
0.3 0.0287794 0.00675403 -0.0769887 0.0188767
0.3 0.0287886 0.00571799 -0.0767755 0.0189985
0.3 0.0287966 0.00470235 -0.0765697 0.019117
0.3 0.0288031 0.00370996 -0.0763725 0.0192319
0.3 0.0288079 0.00274785 -0.0761858 0.0193428
0.3 0.0288122 0.000921508 -0.0758463 0.0195514
0.3 0.0288122 0.000921508 -0.0758463 0.0195514
0.3 0.0288117 5.99436e-05 -0.0756944 0.0196489
0.3 0.028809 -0.000759569 -0.0755568 0.0197414
0.3 0.0288042 -0.00153395 -0.0754344 0.0198286
0.3 0.0287972 -0.00226196 -0.0753276 0.0199104
0.3 0.0287879 -0.00294351 -0.0752364 0.0199869
0.3 0.0287764 -0.00357694 -0.0751615 0.0200579
0.3 0.0287625 -0.00415813 -0.0751039 0.0201235
0.3 0.0287461 -0.00468704 -0.075064 0.0201835
0.3 0.0287272 -0.00516295 -0.0750422 0.0202379
0.3 0.0287059 -0.00558593 -0.0750382 0.0202869
0.3 0.028682 -0.0059563 -0.0750522 0.0203306
0.3 0.0286557 -0.00627472 -0.0750829 0.0203695
0.3 0.0286271 -0.00654269 -0.075131 0.0204036
0.3 0.0285962 -0.0067631 -0.0751958 0.0204331
0.3 0.0285631 -0.00693598 -0.0752768 0.0204583
0.3 0.0285279 -0.00706396 -0.0753731 0.0204795
0.3 0.0284905 -0.0071461 -0.0754853 0.0204969
0.3 0.0284513 -0.00719121 -0.0756104 0.0205111
0.3 0.0284105 -0.00720298 -0.0757473 0.0205224
0.3 0.0284105 -0.00720298 -0.0757473 0.0205224
0.3 0.0283242 -0.00713466 -0.0760528 0.0205371
0.3 0.0282789 -0.0070558 -0.0762213 0.0205412
0.3 0.0282325 -0.00695728 -0.0763974 0.0205437
0.3 0.0281852 -0.00684233 -0.07658 0.0205449
0.3 0.028137 -0.00671102 -0.0767688 0.020545
0.3 0.028088 -0.00656362 -0.076964 0.0205442
0.3 0.0280385 -0.00640897 -0.0771629 0.020543
0.3 0.0279887 -0.00625038 -0.0773644 0.0205414
0.3 0.0279386 -0.00608787 -0.0775687 0.0205397
0.3 0.0278882 -0.00592415 -0.0777748 0.0205381
0.3 0.0278377 -0.00575932 -0.0779842 0.0205362
0.3 0.0277875 -0.00560224 -0.0781929 0.0205347
0.3 0.0277376 -0.00545447 -0.0784006 0.0205337
0.3 0.027688 -0.00531806 -0.0786072 0.0205333
0.3 0.0276389 -0.00519302 -0.0788121 0.0205336
0.3 0.0275903 -0.00507992 -0.0790153 0.0205345
0.3 0.0275425 -0.00498403 -0.0792153 0.0205362
0.3 0.0274956 -0.0049074 -0.0794116 0.0205387
0.3 0.0274496 -0.00485011 -0.0796042 0.0205421
0.3 0.0274046 -0.0048134 -0.0797929 0.0205463
0.3 0.0273608 -0.00480133 -0.0799767 0.0205513
0.3 0.0273608 -0.00480133 -0.0799767 0.0205513
0.3 0.0272768 -0.00485742 -0.0803294 0.0205636
0.3 0.0272369 -0.0049305 -0.0804965 0.020571
0.3 0.0271985 -0.00503507 -0.0806569 0.0205792
0.3 0.0271618 -0.00517523 -0.08081 0.0205879
0.3 0.0271267 -0.00535291 -0.0809556 0.0205972
0.3 0.0270935 -0.00556818 -0.0810936 0.0206071
0.3 0.027062 -0.0058226 -0.0812239 0.0206172
0.3 0.0270324 -0.00612131 -0.081345 0.0206275
0.3 0.0270049 -0.00646447 -0.0814574 0.0206379
0.3 0.0269795 -0.00685419 -0.0815613 0.0206481
0.3 0.0269561 -0.0072898 -0.0816564 0.020658
0.3 0.0269349 -0.00777727 -0.0817413 0.0206673
0.3 0.0269161 -0.00831669 -0.0818159 0.0206759
0.3 0.0268995 -0.0089075 -0.0818812 0.0206834
0.3 0.0268852 -0.00954981 -0.0819375 0.0206897
0.3 0.0268713 -0.0101807 -0.0819921 0.0206982
0.3 0.0268577 -0.0108027 -0.0820454 0.0207074
0.3 0.0268444 -0.0114163 -0.0820973 0.0207178
0.3 0.0268316 -0.0120214 -0.0821474 0.0207294
0.3 0.0268127 -0.0125703 -0.0822567 0.020719
0.3 0.0267929 -0.0130943 -0.082373 0.0207056
0.3 0.0267739 -0.0136117 -0.0824836 0.0206939
0.3 0.0267555 -0.0141238 -0.0825903 0.0206832
0.3 0.0267375 -0.0146282 -0.0826952 0.0206725
0.3 0.0267198 -0.015124 -0.0827994 0.0206615
0.3 0.0267023 -0.0156111 -0.0829032 0.02065
0.3 0.026685 -0.0160894 -0.0830065 0.020638
0.3 0.026668 -0.0165587 -0.0831094 0.0206255
0.3 0.026668 -0.0165587 -0.0831094 0.0206255
0.3 0.0266347 -0.0174709 -0.0833139 0.0205987
0.3 0.0266183 -0.0179139 -0.0834157 0.0205844
0.3 0.0266022 -0.0183485 -0.0835171 0.0205696
0.3 0.0265863 -0.0187745 -0.0836182 0.0205543
0.3 0.0265706 -0.0191922 -0.083719 0.0205383
0.3 0.0265551 -0.0196014 -0.0838195 0.0205217
0.3 0.0265398 -0.0200024 -0.0839196 0.0205046
0.3 0.0265247 -0.0203953 -0.0840195 0.0204868
0.3 0.0265097 -0.0207802 -0.0841191 0.0204685
0.3 0.026495 -0.021157 -0.0842184 0.0204495
0.3 0.02648 -0.0215771 -0.0843192 0.020428
0.3 0.0264656 -0.02197 -0.0844207 0.020402
0.3 0.0264517 -0.0223256 -0.0845269 0.0203739
0.3 0.0264383 -0.02264 -0.0846389 0.0203421
0.3 0.0264256 -0.0229137 -0.0847563 0.0203064
0.3 0.0264137 -0.023142 -0.0848801 0.0202661
0.3 0.0264029 -0.0233182 -0.0850114 0.0202201
0.3 0.0263933 -0.0234407 -0.0851508 0.0201681
0.3 0.026385 -0.0235105 -0.085299 0.0201102
0.3 0.0263778 -0.0235274 -0.0854556 0.0200465
0.3 0.0263719 -0.023492 -0.0856209 0.0199768
0.3 0.0263673 -0.0234016 -0.0857956 0.0199006
0.3 0.0263642 -0.0232583 -0.0859786 0.0198179
0.3 0.0263623 -0.0230657 -0.0861708 0.0197295
0.3 0.0263615 -0.0228249 -0.086372 0.0196355
0.3 0.026362 -0.0225357 -0.0865821 0.0195359
0.3 0.0263637 -0.0221962 -0.0868015 0.0194302
0.3 0.0263667 -0.0218093 -0.0870288 0.0193187
0.3 0.0263755 -0.0209096 -0.087508 0.0190812
0.3 0.0263755 -0.0209096 -0.087508 0.0190812
0.3 0.0263812 -0.0203992 -0.0877593 0.0189555
0.3 0.0263879 -0.0198496 -0.0880171 0.0188248
0.3 0.0263954 -0.0192636 -0.0882805 0.0186896
0.3 0.0264034 -0.018648 -0.0885493 0.018551
0.3 0.026412 -0.0180025 -0.0888234 0.0184089
0.3 0.0264211 -0.0173287 -0.0891016 0.0182634
0.3 0.0264306 -0.0166298 -0.0893825 0.0181145
0.3 0.0264501 -0.0151782 -0.0899503 0.0178105
0.3 0.0264501 -0.0151782 -0.0899503 0.0178105
0.3 0.02646 -0.0144287 -0.0902361 0.0176556
0.3 0.0264699 -0.0136667 -0.0905212 0.017499
0.3 0.0264795 -0.0128994 -0.0908042 0.0173417
0.3 0.0264889 -0.0121267 -0.0910854 0.0171836
0.3 0.0264979 -0.0113518 -0.0913633 0.0170251
0.3 0.0265066 -0.0105774 -0.0916369 0.0168664
0.3 0.0265147 -0.00980743 -0.0919038 0.0167079
0.3 0.026522 -0.00904801 -0.0921629 0.0165503
0.3 0.0265286 -0.00830208 -0.092413 0.0163939
0.3 0.0265343 -0.00756944 -0.0926544 0.0162388
0.3 0.0265391 -0.00685315 -0.0928857 0.0160853
0.3 0.0265429 -0.00615786 -0.0931044 0.0159338
0.3 0.0265455 -0.00548882 -0.0933095 0.0157849
0.3 0.0265469 -0.00484825 -0.0935003 0.0156389
0.3 0.0265469 -0.00484825 -0.0935003 0.0156389
0.3 0.026546 -0.0036543 -0.093838 0.0153557
0.3 0.0265434 -0.00311046 -0.093981 0.0152195
0.3 0.0265393 -0.00260656 -0.0941051 0.0150871
0.3 0.0265336 -0.00214517 -0.0942098 0.014959
0.3 0.0265262 -0.0017281 -0.0942946 0.0148353
0.3 0.0265173 -0.00135539 -0.0943596 0.0147159
0.3 0.0265065 -0.00103243 -0.0944022 0.0146013
0.3 0.026494 -0.000759453 -0.0944222 0.0144913
0.3 0.0264797 -0.000537183 -0.0944196 0.0143859
0.3 0.0264636 -0.000365619 -0.0943946 0.0142851
0.3 0.0264456 -0.000248471 -0.0943453 0.0141889
0.3 0.0264259 -0.000181853 -0.0942723 0.0140969
0.3 0.0264044 -0.00016416 -0.0941765 0.0140086
0.3 0.0263812 -0.000195409 -0.0940579 0.0139238
0.3 0.0263564 -0.000273689 -0.0939168 0.0138422
0.3 0.02633 -0.000394688 -0.093753 0.0137628
0.3 0.0263022 -0.000556174 -0.0935673 0.0136852
0.3 0.026273 -0.000755763 -0.0933608 0.013609
0.3 0.0262425 -0.000993403 -0.0931336 0.0135338
0.3 0.0262106 -0.00126611 -0.0928861 0.013459
0.3 0.0261775 -0.00157366 -0.092618 0.0133842
0.3 0.0261434 -0.00190608 -0.0923313 0.013308
0.3 0.0261085 -0.00226041 -0.0920277 0.0132299
0.3 0.0260726 -0.00263593 -0.091707 0.0131495
0.3 0.0260359 -0.00303002 -0.0913699 0.0130663
0.3 0.0259987 -0.00343485 -0.0910176 0.012979
0.3 0.0259229 -0.00426649 -0.0902703 0.01279
0.3 0.0259229 -0.00426649 -0.0902703 0.01279
0.3 0.0258843 -0.00469181 -0.0898769 0.0126877
0.3 0.0258456 -0.0051155 -0.0894721 0.0125793
0.3 0.0258456 -0.0051155 -0.0894721 0.0125793
0.3 0.0257679 -0.00595397 -0.0886344 0.0123437
0.3 0.0257288 -0.00636625 -0.0882026 0.012216
0.3 0.0256899 -0.00677116 -0.0877652 0.0120817
0.3 0.0256512 -0.00716141 -0.0873237 0.0119404
0.3 0.0256127 -0.00753679 -0.0868781 0.0117918
0.3 0.0255746 -0.00789452 -0.0864298 0.0116359
0.3 0.0255369 -0.00823203 -0.0859808 0.0114728
0.3 0.0254997 -0.00854887 -0.0855336 0.0113033
0.3 0.0254274 -0.00909995 -0.0846496 0.0109437
0.3 0.0254274 -0.00909995 -0.0846496 0.0109437
0.3 0.0253924 -0.009332 -0.0842145 0.0107539
0.3 0.0253583 -0.00953155 -0.0837885 0.0105584
0.3 0.0253252 -0.00969571 -0.0833725 0.0103575
0.3 0.0252931 -0.0098222 -0.0829677 0.0101511
0.3 0.0252621 -0.0099118 -0.0825748 0.00993999
0.3 0.0252323 -0.00996091 -0.0821965 0.00972468
0.3 0.0252038 -0.00997005 -0.0818354 0.00950643
0.3 0.0251767 -0.00993705 -0.0814928 0.00928564
0.3 0.0251509 -0.00986211 -0.0811687 0.00906251
0.3 0.0251264 -0.00974401 -0.0808648 0.00883773
0.3 0.0251036 -0.00957797 -0.0805845 0.00861205
0.3 0.0250824 -0.00936523 -0.0803293 0.00838656
0.3 0.0250448 -0.00879392 -0.0799006 0.00793786
0.3 0.0250448 -0.00879392 -0.0799006 0.00793786
0.3 0.0250285 -0.00843611 -0.0797282 0.00771601
0.3 0.0250122 -0.00808356 -0.0795568 0.00749574
0.3 0.0249963 -0.00773835 -0.07939 0.00727605
0.3 0.0249805 -0.00740059 -0.0792269 0.00705715
0.3 0.0249649 -0.00706962 -0.0790672 0.00683916
0.3 0.0249495 -0.00674529 -0.078911 0.00662215
0.3 0.024936 -0.00641223 -0.0787776 0.00641399
0.3 0.0249225 -0.00607207 -0.0786389 0.00618587
0.3 0.0249086 -0.00574685 -0.0785 0.00596141
0.3 0.0248949 -0.00542891 -0.0783671 0.00574105
0.3 0.0248816 -0.00511448 -0.0782402 0.00552213
0.3 0.0248686 -0.00480524 -0.0781182 0.00530522
0.3 0.0248556 -0.00450216 -0.0780004 0.00509067
0.3 0.0248428 -0.00420554 -0.0778866 0.00487847
0.3 0.02483 -0.0039152 -0.0777767 0.00466855
0.3 0.0248173 -0.00363115 -0.0776705 0.00446092
0.3 0.0248048 -0.00335335 -0.0775681 0.00425554
0.3 0.0247923 -0.0030817 -0.0774694 0.00405241
0.3 0.0247799 -0.00281629 -0.0773743 0.0038515
0.3 0.0247676 -0.00255691 -0.0772829 0.00365279
0.3 0.0247553 -0.00230335 -0.0771949 0.00345625
0.3 0.0247432 -0.00205567 -0.0771105 0.00326189
0.3 0.0247311 -0.00181385 -0.0770295 0.0030697
0.3 0.024719 -0.00157778 -0.0769519 0.00287966
0.3 0.0247071 -0.0013473 -0.0768777 0.00269172
0.3 0.0246953 -0.00112246 -0.0768067 0.00250587
0.3 0.0246837 -0.000859604 -0.0767375 0.00232334
0.3 0.0246715 -0.00066078 -0.0766873 0.00214894
0.3 0.0246596 -0.000536997 -0.0766589 0.00198137
0.3 0.0246482 -0.000493481 -0.0766538 0.00182198
0.3 0.0246372 -0.00052997 -0.0766713 0.00167108
0.3 0.0246265 -0.000648528 -0.0767122 0.00152919
0.3 0.0246168 -0.000853687 -0.0767762 0.00139717
0.3 0.0246078 -0.00114482 -0.0768636 0.00127499
0.3 0.0245998 -0.00152064 -0.0769737 0.0011627
0.3 0.0245927 -0.00197766 -0.0771064 0.00106045
0.3 0.0245865 -0.00251605 -0.0772613 0.00096767
0.3 0.0245812 -0.00313461 -0.0774395 0.000884241
0.3 0.0245769 -0.00383182 -0.0776402 0.000810031
0.3 0.0245736 -0.0046 -0.0778628 0.000745333
0.3 0.0245711 -0.00544302 -0.0781063 0.000689531
0.3 0.0245695 -0.00635834 -0.0783721 0.000642215
0.3 0.0245688 -0.00734181 -0.0786573 0.000602905
0.3 0.0245689 -0.00839086 -0.0789617 0.000571676
0.3 0.0245698 -0.009506 -0.0792853 0.000548334
0.3 0.0245713 -0.0106886 -0.0796286 0.000533197
0.3 0.0245736 -0.0119302 -0.0799885 0.000525024
0.3 0.0245736 -0.0119302 -0.0799885 0.000525024
0.3 0.0245798 -0.0145879 -0.0807602 0.000529584
0.3 0.0245836 -0.0160028 -0.0811705 0.000542203
0.3 0.0245878 -0.0174707 -0.0815959 0.000561206
0.3 0.0245923 -0.0189846 -0.082034 0.000585516
0.3 0.0245968 -0.0205417 -0.0824852 0.00061482
0.3 0.0246015 -0.0221421 -0.0829491 0.000649109
0.3 0.0246062 -0.0237832 -0.083425 0.000688025
0.3 0.0246107 -0.0254647 -0.0839123 0.000731722
0.3 0.0246151 -0.0271792 -0.0844085 0.000778969
0.3 0.0246193 -0.0289236 -0.084912 0.00082945
0.3 0.0246231 -0.030698 -0.0854238 0.000883168
0.3 0.0246265 -0.0324999 -0.0859428 0.000939746
0.3 0.0246294 -0.0343283 -0.086468 0.000999165
0.3 0.0246317 -0.0361767 -0.0869974 0.00106042
0.3 0.0246333 -0.0380426 -0.0875298 0.00112315
0.3 0.0246342 -0.0399261 -0.0880654 0.00118733
0.3 0.0246344 -0.0418238 -0.0886025 0.00125254
0.3 0.0246336 -0.0437337 -0.0891409 0.0013186
0.3 0.0246319 -0.0456497 -0.0896777 0.00138459
0.3 0.0246293 -0.047572 -0.0902139 0.00145056
0.3 0.0246256 -0.049498 -0.0907485 0.00151615
0.3 0.0246207 -0.0514249 -0.0912801 0.00158107
0.3 0.0246147 -0.0533481 -0.0918063 0.00164469
0.3 0.0246075 -0.0552687 -0.0923283 0.00170709
0.3 0.024599 -0.0571832 -0.0928451 0.00176791
0.3 0.0245891 -0.0590862 -0.0933553 0.00182656
0.3 0.0245653 -0.0628532 -0.0943511 0.00193704
0.3 0.0245653 -0.0628532 -0.0943511 0.00193704
0.3 0.0245513 -0.0647157 -0.094837 0.00198888
0.3 0.0245358 -0.0665616 -0.0953136 0.00203844
0.3 0.0245189 -0.0683872 -0.095779 0.0020853
0.3 0.0245004 -0.0701929 -0.0962343 0.00212975
0.3 0.0244805 -0.0719779 -0.0966789 0.0021719
0.3 0.0244591 -0.0737447 -0.0971127 0.00221235
0.3 0.0244364 -0.0754934 -0.0975351 0.00225139
0.3 0.0244123 -0.0772226 -0.097946 0.00228902
0.3 0.0243868 -0.0789325 -0.098346 0.00232562
0.3 0.02436 -0.0806244 -0.0987349 0.00236162
0.3 0.0243318 -0.0822987 -0.0991125 0.00239748
0.3 0.0243025 -0.0839609 -0.0994795 0.00243413
0.3 0.0242407 -0.0872548 -0.100184 0.00251169
0.3 0.0242407 -0.0872548 -0.100184 0.00251169
0.3 0.0241746 -0.0905187 -0.100851 0.00259825
0.3 0.0241746 -0.0905187 -0.100851 0.00259825
0.3 0.0241746 -0.0905187 -0.100851 0.00259825
0.3 0.0241047 -0.0937663 -0.101481 0.00269794
0.3 0.0240685 -0.0953907 -0.101783 0.00275457
0.3 0.0240316 -0.0970192 -0.102079 0.00281627
0.3 0.0239941 -0.0986513 -0.102369 0.00288326
0.3 0.023956 -0.100293 -0.102653 0.00295637
0.3 0.0239175 -0.101947 -0.102933 0.00303598
0.3 0.0238786 -0.103615 -0.103209 0.00312251
0.3 0.0238395 -0.1053 -0.103482 0.0032162
0.3 0.0238002 -0.107008 -0.103754 0.00331794
0.3 0.0237608 -0.108741 -0.104023 0.00342794
0.3 0.0237213 -0.110493 -0.104291 0.0035453
0.3 0.0236817 -0.112267 -0.10456 0.00367004
0.3 0.0236423 -0.114064 -0.10483 0.00380194
0.3 0.0236029 -0.115885 -0.105103 0.00394135
0.3 0.0235637 -0.117733 -0.105379 0.00408795
0.3 0.0235248 -0.119604 -0.105659 0.00424083
0.3 0.0234864 -0.121499 -0.105945 0.00439957
0.3 0.0234484 -0.123418 -0.106237 0.00456416
0.3 0.0234111 -0.125358 -0.106536 0.00473337
0.3 0.0233746 -0.127322 -0.106844 0.00490681
0.3 0.0233391 -0.129309 -0.107164 0.00508376
0.3 0.0233047 -0.13132 -0.107496 0.00526321
0.3 0.0232715 -0.133354 -0.107842 0.00544505
0.3 0.0232397 -0.135408 -0.108201 0.00562815
0.3 0.0232094 -0.137485 -0.108577 0.00581197
0.3 0.0231807 -0.139585 -0.108971 0.00599575
0.3 0.0231539 -0.141708 -0.109386 0.00617834
0.3 0.023129 -0.143853 -0.109821 0.0063596
0.3 0.0231059 -0.146015 -0.110276 0.00653825
0.3 0.023085 -0.148201 -0.110756 0.00671371
0.3 0.0230663 -0.150404 -0.11126 0.0068846
0.3 0.0230663 -0.150404 -0.11126 0.0068846
0.3 0.0230354 -0.154863 -0.112346 0.00721138
0.3 0.023019 -0.157026 -0.112832 0.007395
0.3 0.0230029 -0.1591 -0.113297 0.00756065
0.3 0.022989 -0.16111 -0.113757 0.00771691
0.3 0.0229776 -0.163065 -0.114213 0.00786806
0.3 0.0229617 -0.166809 -0.115107 0.00815769
0.3 0.0229617 -0.166809 -0.115107 0.00815769
0.3 0.022957 -0.168595 -0.115545 0.00829348
0.3 0.0229541 -0.170323 -0.115975 0.00842207
0.3 0.0229531 -0.171995 -0.116398 0.00854346
0.3 0.0229538 -0.173609 -0.116814 0.00865764
0.3 0.0229564 -0.175168 -0.117224 0.00876462
0.3 0.0229609 -0.17667 -0.117626 0.00886447
0.3 0.022967 -0.178119 -0.118022 0.00895734
0.3 0.0229747 -0.179514 -0.118411 0.00904317
0.3 0.0229842 -0.180857 -0.118793 0.00912202
0.3 0.0229952 -0.182147 -0.119168 0.00919381
0.3 0.0230079 -0.183385 -0.119538 0.00925866
0.3 0.023022 -0.184573 -0.1199 0.00931671
0.3 0.0230377 -0.18571 -0.120257 0.00936796
0.3 0.0230548 -0.186799 -0.120607 0.00941245
0.3 0.0230734 -0.187838 -0.120952 0.00945017
0.3 0.0230934 -0.188829 -0.12129 0.00948119
0.3 0.0231148 -0.189772 -0.121623 0.00950557
0.3 0.0231375 -0.190669 -0.121949 0.00952347
0.3 0.0231615 -0.191519 -0.12227 0.00953486
0.3 0.0231615 -0.191519 -0.12227 0.00953486
0.3 0.0232176 -0.192903 -0.122875 0.00953462
0.3 0.0232487 -0.193482 -0.12316 0.00952258
0.3 0.0232822 -0.193984 -0.12343 0.00950169
0.3 0.023318 -0.194408 -0.123685 0.00947159
0.3 0.0233563 -0.194752 -0.123923 0.00943198
0.3 0.023397 -0.195018 -0.124144 0.00938286
0.3 0.0234403 -0.195205 -0.124348 0.00932405
0.3 0.0234862 -0.195314 -0.124533 0.00925531
0.3 0.0235347 -0.195344 -0.124699 0.0091765
0.3 0.0236394 -0.195176 -0.124974 0.00898872
0.3 0.0236394 -0.195176 -0.124974 0.00898872
0.3 0.0236956 -0.194979 -0.125083 0.00887976
0.3 0.0237542 -0.19471 -0.125173 0.00876103
0.3 0.0238152 -0.194373 -0.125245 0.00863262
0.3 0.0238784 -0.193968 -0.125299 0.00849474
0.3 0.0238784 -0.193968 -0.125299 0.00849474
0.3 0.0240115 -0.192962 -0.125356 0.00819069
0.3 0.0240814 -0.192362 -0.125357 0.00802438
0.3 0.0241531 -0.191705 -0.125343 0.00784954
0.3 0.0242264 -0.190994 -0.125315 0.00766649
0.3 0.0243013 -0.190234 -0.125274 0.00747554
0.3 0.0243013 -0.190234 -0.125274 0.00747554
0.3 0.0244554 -0.188567 -0.125152 0.00707016
0.3 0.0245345 -0.187665 -0.125072 0.00685597
0.3 0.0246144 -0.186726 -0.124983 0.00663556
0.3 0.0246951 -0.185754 -0.124885 0.00640902
0.3 0.0247763 -0.184751 -0.124779 0.00617653
0.3 0.0248581 -0.183719 -0.124667 0.0059383
0.3 0.0249402 -0.182661 -0.124546 0.00569453
0.3 0.0250225 -0.181581 -0.12442 0.00544571
0.3 0.0251046 -0.180486 -0.12429 0.00519278
0.3 0.0251866 -0.179376 -0.124157 0.00493576
0.3 0.0252681 -0.178254 -0.124023 0.00467515
0.3 0.0253489 -0.17713 -0.123888 0.00441192
0.3 0.0254288 -0.176006 -0.123756 0.0041464
0.3 0.0254288 -0.176006 -0.123756 0.0041464
0.3 0.0255852 -0.173766 -0.123497 0.00360961
0.3 0.0256614 -0.172658 -0.123373 0.00333886
0.3 0.0257361 -0.171564 -0.123255 0.00306751
0.3 0.0258089 -0.170487 -0.123143 0.002796
0.3 0.0258089 -0.170487 -0.123143 0.002796
0.3 0.0259487 -0.168397 -0.122943 0.00225394
0.3 0.0260153 -0.167391 -0.122856 0.00198381
0.3 0.0260794 -0.166419 -0.122781 0.00171505
0.3 0.026141 -0.165483 -0.122718 0.00144802
0.3 0.0261999 -0.164584 -0.122668 0.00118302
0.3 0.0262561 -0.163724 -0.12263 0.000919964
0.3 0.0263096 -0.162903 -0.122607 0.000659135
0.3 0.02636 -0.16213 -0.1226 0.000401106
0.3 0.0264071 -0.161407 -0.122609 0.000146141
0.3 0.0264511 -0.160737 -0.122636 -0.000105606
0.3 0.0264918 -0.160119 -0.122681 -0.000354292
0.3 0.0265294 -0.159552 -0.122742 -0.000599894
0.3 0.0265636 -0.15904 -0.122822 -0.000842423
0.3 0.0265945 -0.158582 -0.12292 -0.00108193
0.3 0.0266223 -0.158175 -0.123035 -0.00131842
0.3 0.0266471 -0.157818 -0.123167 -0.00155211
0.3 0.0266688 -0.157508 -0.123316 -0.00178328
0.3 0.0266875 -0.15725 -0.123483 -0.00201192
0.3 0.0267035 -0.157035 -0.123664 -0.00223884
0.3 0.026717 -0.156858 -0.123859 -0.0024641
0.3 0.0267282 -0.156714 -0.124067 -0.00268799
0.3 0.0267371 -0.156604 -0.124287 -0.00291082
0.3 0.0267437 -0.156528 -0.12452 -0.00313276
0.3 0.0267483 -0.156482 -0.124764 -0.00335412
0.3 0.0267515 -0.156453 -0.125014 -0.00357577
0.3 0.0267533 -0.156437 -0.125272 -0.00379774
0.3 0.0267538 -0.156434 -0.125535 -0.00402026
0.3 0.0267531 -0.156439 -0.125804 -0.0042436
0.3 0.0267515 -0.156451 -0.126078 -0.00446791
0.3 0.0267493 -0.15646 -0.126353 -0.00469394
0.3 0.0267493 -0.15646 -0.126353 -0.00469394
0.3 0.0267438 -0.156451 -0.126905 -0.005151
0.3 0.0267405 -0.156431 -0.127182 -0.00538228
0.3 0.0267372 -0.156396 -0.127458 -0.00561553
0.3 0.0267343 -0.156338 -0.127731 -0.00585105
0.3 0.0267316 -0.156254 -0.128001 -0.00608889
0.3 0.0267294 -0.156144 -0.128267 -0.00632908
0.3 0.026728 -0.155997 -0.128526 -0.00657214
0.3 0.0267275 -0.155811 -0.128779 -0.00681771
0.3 0.026728 -0.155584 -0.129024 -0.00706581
0.3 0.0267295 -0.155315 -0.129263 -0.00731648
0.3 0.0267321 -0.155002 -0.129494 -0.00756961
0.3 0.0267362 -0.15464 -0.129715 -0.00782559
0.3 0.0267417 -0.154225 -0.129926 -0.00808395
0.3 0.0267576 -0.153233 -0.130321 -0.00860763
0.3 0.0267576 -0.153233 -0.130321 -0.00860763
0.3 0.026768 -0.152654 -0.130503 -0.00887272
0.3 0.0267803 -0.152014 -0.130674 -0.00914006
0.3 0.0267945 -0.151311 -0.130832 -0.00940959
0.3 0.0268105 -0.150546 -0.130979 -0.0096808
0.3 0.0268287 -0.149716 -0.131113 -0.00995365
0.3 0.0268491 -0.148817 -0.131236 -0.0102276
0.3 0.0268716 -0.14785 -0.131347 -0.0105024
0.3 0.0268963 -0.146814 -0.131446 -0.010778
0.3 0.0269233 -0.145708 -0.131533 -0.0110541
0.3 0.0269526 -0.14453 -0.131608 -0.0113302
0.3 0.0269844 -0.143277 -0.13167 -0.011606
0.3 0.0270185 -0.14195 -0.13172 -0.0118815
0.3 0.027055 -0.140547 -0.131757 -0.0121564
0.3 0.0270915 -0.139143 -0.131793 -0.0124335
0.3 0.0271279 -0.137738 -0.131825 -0.0127121
0.3 0.0271642 -0.136332 -0.131855 -0.0129923
0.3 0.0272004 -0.134927 -0.131881 -0.0132743
0.3 0.0272329 -0.13355 -0.131936 -0.0135427
0.3 0.0272632 -0.132193 -0.132005 -0.0138055
0.3 0.0272936 -0.130835 -0.132067 -0.0140702
0.3 0.0273243 -0.129473 -0.132124 -0.0143364
0.3 0.027355 -0.128112 -0.132177 -0.0146032
0.3 0.0273856 -0.126751 -0.132226 -0.0148702
0.3 0.0274161 -0.125392 -0.132273 -0.0151373
0.3 0.0274464 -0.124036 -0.132318 -0.0154043
0.3 0.0274765 -0.122681 -0.13236 -0.0156713
0.3 0.0275064 -0.121329 -0.1324 -0.015938
0.3 0.0275361 -0.11998 -0.132437 -0.0162043
0.3 0.0275656 -0.118634 -0.132473 -0.0164704
0.3 0.0275949 -0.11729 -0.132506 -0.0167362
0.3 0.027624 -0.115949 -0.132537 -0.0170015
0.3 0.0276528 -0.114612 -0.132566 -0.0172663
0.3 0.0276814 -0.113278 -0.132593 -0.0175306
0.3 0.0277098 -0.111948 -0.132617 -0.0177942
0.3 0.027738 -0.110621 -0.13264 -0.0180572
0.3 0.0277659 -0.109298 -0.13266 -0.0183196
0.3 0.0277936 -0.107979 -0.132679 -0.0185813
0.3 0.0278212 -0.106688 -0.132695 -0.0188436
0.3 0.0278489 -0.105434 -0.132704 -0.0191036
0.3 0.0278771 -0.104224 -0.132702 -0.0193607
0.3 0.0279055 -0.103059 -0.13269 -0.0196155
0.3 0.0279346 -0.101941 -0.132666 -0.0198673
0.3 0.0279646 -0.100879 -0.132627 -0.0201155
0.3 0.0279955 -0.0998746 -0.132572 -0.0203594
0.3 0.0280276 -0.0989265 -0.1325 -0.0205988
0.3 0.0280607 -0.098035 -0.13241 -0.0208338
0.3 0.0280949 -0.0971998 -0.132304 -0.0210641
0.3 0.0281303 -0.0964219 -0.13218 -0.0212896
0.3 0.0281669 -0.0956985 -0.132037 -0.02151
0.3 0.0282047 -0.0950301 -0.131877 -0.0217253
0.3 0.0282436 -0.0944145 -0.1317 -0.0219354
0.3 0.0282837 -0.0938504 -0.131505 -0.0221407
0.3 0.0283249 -0.0933345 -0.131295 -0.022341
0.3 0.0283671 -0.0928643 -0.131069 -0.0225362
0.3 0.0284103 -0.09244 -0.130827 -0.0227263
0.3 0.0284545 -0.0920591 -0.130569 -0.0229114
0.3 0.0284996 -0.0917213 -0.130296 -0.0230913
0.3 0.0285454 -0.0914199 -0.13001 -0.0232667
0.3 0.0285918 -0.091152 -0.129711 -0.0234378
0.3 0.0286389 -0.0909171 -0.129401 -0.0236043
0.3 0.0286864 -0.0907127 -0.129079 -0.0237667
0.3 0.0287342 -0.090534 -0.128749 -0.0239254
0.3 0.0288304 -0.0902442 -0.128064 -0.0242324
0.3 0.0288304 -0.0902442 -0.128064 -0.0242324
0.3 0.0288787 -0.09013 -0.127711 -0.0243809
0.3 0.0289269 -0.0900327 -0.12735 -0.0245261
0.3 0.0289748 -0.0899464 -0.126985 -0.0246686
0.3 0.0290693 -0.0897976 -0.126245 -0.0249468
0.3 0.0290693 -0.0897976 -0.126245 -0.0249468
0.3 0.0291158 -0.0897318 -0.125871 -0.0250828
0.3 0.0291616 -0.0896672 -0.125495 -0.025217
0.3 0.0292064 -0.0895983 -0.125121 -0.0253502
0.3 0.0292502 -0.0895219 -0.124749 -0.0254827
0.3 0.0292929 -0.0894379 -0.124379 -0.0256144
0.3 0.0293344 -0.0893435 -0.124013 -0.0257459
0.3 0.0293745 -0.0892345 -0.123651 -0.0258772
0.3 0.029413 -0.089106 -0.123296 -0.0260093
0.3 0.02945 -0.0889582 -0.122947 -0.0261419
0.3 0.0294852 -0.0887854 -0.122606 -0.0262755
0.3 0.0295186 -0.0885848 -0.122275 -0.0264105
0.3 0.0295499 -0.0883534 -0.121954 -0.0265472
0.3 0.0295499 -0.0883534 -0.121954 -0.0265472
0.3 0.0296063 -0.0877893 -0.121347 -0.0268271
0.3 0.029631 -0.0874499 -0.121064 -0.0269706
0.3 0.0296534 -0.0870679 -0.120795 -0.0271168
0.3 0.0296732 -0.086641 -0.120542 -0.0272661
0.3 0.0296905 -0.0861684 -0.120305 -0.0274185
0.3 0.0297053 -0.0856498 -0.120084 -0.027574
0.3 0.0297174 -0.0850834 -0.11988 -0.0277326
0.3 0.0297268 -0.0844626 -0.119696 -0.0278949
0.3 0.0297334 -0.0837887 -0.11953 -0.0280607
0.3 0.0297373 -0.0830616 -0.119383 -0.0282299
0.3 0.0297384 -0.0822813 -0.119254 -0.0284025
0.3 0.0297366 -0.0814437 -0.119146 -0.0285786
0.3 0.029732 -0.0805499 -0.119058 -0.0287582
0.3 0.0297249 -0.0796068 -0.118988 -0.0289406
0.3 0.0297152 -0.0786144 -0.118936 -0.0291258
0.3 0.0297031 -0.0775751 -0.1189 -0.0293135
0.3 0.0296884 -0.0764874 -0.118882 -0.0295035
0.3 0.0296715 -0.0753543 -0.118881 -0.0296959
0.3 0.0296525 -0.0741847 -0.118893 -0.0298897
0.3 0.0296315 -0.0729804 -0.118918 -0.030085
0.3 0.0296087 -0.0717432 -0.118956 -0.0302813
0.3 0.0295841 -0.0704734 -0.119006 -0.0304784
0.3 0.0295578 -0.069174 -0.119068 -0.0306762
0.3 0.0295297 -0.067845 -0.119142 -0.0308747
0.3 0.0295003 -0.0664962 -0.119225 -0.0310729
0.3 0.0294697 -0.0651292 -0.119317 -0.0312709
0.3 0.0294381 -0.0637539 -0.119413 -0.0314676
0.3 0.0294057 -0.0623699 -0.119514 -0.0316632
0.3 0.0293725 -0.0609809 -0.119619 -0.0318572
0.3 0.0293387 -0.0595881 -0.119726 -0.0320493
0.3 0.0293045 -0.0581991 -0.119835 -0.0322391
0.3 0.0292352 -0.0554378 -0.120054 -0.0326112
0.3 0.0292352 -0.0554378 -0.120054 -0.0326112
0.3 0.0292004 -0.0540697 -0.120163 -0.0327931
0.3 0.0291657 -0.052717 -0.120269 -0.0329713
0.3 0.0291312 -0.0513816 -0.120371 -0.0331461
0.3 0.0291312 -0.0513816 -0.120371 -0.0331461
0.3 0.0290633 -0.0487659 -0.120568 -0.0334851
0.3 0.0290301 -0.0474905 -0.120661 -0.033649
0.3 0.0289976 -0.0462422 -0.120747 -0.0338085
0.3 0.0289659 -0.0450222 -0.120828 -0.0339638
0.3 0.028935 -0.04383 -0.120903 -0.0341151
0.3 0.0289051 -0.042668 -0.120973 -0.0342622
0.3 0.0288762 -0.0415399 -0.121035 -0.034405
0.3 0.0288485 -0.0404488 -0.121089 -0.0345432
0.3 0.0288223 -0.0393967 -0.121135 -0.0346772
0.3 0.0287974 -0.0383855 -0.121174 -0.0348069
0.3 0.028774 -0.0374151 -0.121204 -0.0349325
0.3 0.0287521 -0.0364903 -0.121225 -0.0350539
0.3 0.028732 -0.0356127 -0.121236 -0.0351712
0.3 0.0287137 -0.034784 -0.121238 -0.0352845
0.3 0.028697 -0.0340057 -0.121231 -0.0353942
0.3 0.0286822 -0.033278 -0.121215 -0.0355002
0.3 0.0286696 -0.0326074 -0.121187 -0.0356028
0.3 0.0286589 -0.0319938 -0.121149 -0.0357021
0.3 0.0286504 -0.0314373 -0.1211 -0.0357983
0.3 0.0286417 -0.0308867 -0.121051 -0.0358898
0.3 0.0286333 -0.0303386 -0.121 -0.0359786
0.3 0.0286251 -0.0297937 -0.120949 -0.0360641
0.3 0.028617 -0.0292524 -0.120897 -0.0361461
0.3 0.0286091 -0.0287152 -0.120843 -0.0362247
0.3 0.0286014 -0.0281823 -0.120788 -0.0362995
0.3 0.0285878 -0.0276103 -0.120789 -0.0363978
0.3 0.0285723 -0.02702 -0.120805 -0.0365013
0.3 0.0285572 -0.0264339 -0.120817 -0.0366013
0.3 0.0285425 -0.0258559 -0.120824 -0.0366975
0.3 0.0285282 -0.0252843 -0.12083 -0.0367908
0.3 0.0285003 -0.024158 -0.120835 -0.03697
0.3 0.0285003 -0.024158 -0.120835 -0.03697
0.3 0.0284867 -0.0236028 -0.120835 -0.037056
0.3 0.0284733 -0.0230531 -0.120834 -0.0371396
0.3 0.0284601 -0.0225088 -0.120831 -0.0372208
0.3 0.0284471 -0.0219699 -0.120826 -0.0372998
0.3 0.0284343 -0.0214364 -0.12082 -0.0373764
0.3 0.0284217 -0.0209083 -0.120813 -0.0374508
0.3 0.0284093 -0.0203855 -0.120804 -0.0375228
0.3 0.0283971 -0.0198683 -0.120794 -0.0375926
0.3 0.0283851 -0.0193564 -0.120783 -0.0376601
0.3 0.0283732 -0.01885 -0.12077 -0.0377254
0.3 0.0283614 -0.018349 -0.120756 -0.0377885
0.3 0.02835 -0.0178131 -0.120752 -0.0378525
0.3 0.0283384 -0.0172448 -0.120756 -0.0379147
0.3 0.0283269 -0.0166382 -0.120768 -0.0379763
0.3 0.0283155 -0.0159845 -0.120791 -0.0380389
0.3 0.0283046 -0.0152797 -0.120824 -0.0381029
0.3 0.0282944 -0.0145207 -0.120869 -0.0381688
0.3 0.028285 -0.0137054 -0.120926 -0.038237
0.3 0.0282763 -0.0128337 -0.120994 -0.0383074
0.3 0.0282684 -0.0119038 -0.121075 -0.0383804
0.3 0.0282614 -0.0109237 -0.121168 -0.0384566
0.3 0.0282553 -0.00988246 -0.121276 -0.0385357
0.3 0.0282504 -0.00878252 -0.121396 -0.0386178
0.3 0.0282464 -0.00762263 -0.121529 -0.038703
0.3 0.0282435 -0.00640096 -0.121677 -0.0387918
0.3 0.0282416 -0.00512285 -0.121838 -0.0388832
0.3 0.0282408 -0.00379017 -0.122012 -0.0389776
0.3 0.0282409 -0.00240406 -0.122197 -0.0390747
0.3 0.0282418 -0.000964676 -0.122396 -0.0391749
0.3 0.0282437 0.000520927 -0.122605 -0.0392773
0.3 0.0282464 0.00205325 -0.122824 -0.039382
0.3 0.0282498 0.00362827 -0.123054 -0.0394887
0.3 0.0282537 0.00524441 -0.123293 -0.0395975
0.3 0.0282583 0.00689434 -0.12354 -0.0397076
0.3 0.0282632 0.00857844 -0.123795 -0.0398191
0.3 0.0282686 0.0102933 -0.124058 -0.0399317
0.3 0.0282742 0.0120361 -0.124326 -0.0400457
0.3 0.02828 0.0138039 -0.124599 -0.0401607
0.3 0.0282861 0.0155969 -0.124876 -0.0402768
0.3 0.0282921 0.0174083 -0.125158 -0.0403932
0.3 0.0282979 0.0192357 -0.125443 -0.04051
0.3 0.0283036 0.0210749 -0.125728 -0.0406267
0.3 0.028309 0.0229202 -0.126014 -0.0407425
0.3 0.028314 0.0247711 -0.126301 -0.0408576
0.3 0.0283184 0.0266238 -0.126587 -0.0409722
0.3 0.028322 0.0284728 -0.126869 -0.0410855
0.3 0.0283249 0.0303184 -0.127149 -0.0411977
0.3 0.0283271 0.0321571 -0.127423 -0.0413084
0.3 0.0283283 0.0339849 -0.127693 -0.0414175
0.3 0.0283284 0.0358015 -0.127956 -0.0415251
0.3 0.0283276 0.0376029 -0.128211 -0.0416305
0.3 0.0283255 0.0393842 -0.128457 -0.0417338
0.3 0.0283222 0.0411419 -0.128693 -0.0418344
0.3 0.0283174 0.0428736 -0.128917 -0.0419322
0.3 0.0283113 0.0445793 -0.129131 -0.0420272
0.3 0.0283038 0.0462568 -0.129333 -0.0421191
0.3 0.0282945 0.0479005 -0.129521 -0.0422077
0.3 0.0282838 0.049509 -0.129694 -0.0422927
0.3 0.0282838 0.049509 -0.129694 -0.0422927
0.3 0.0282572 0.0526154 -0.129995 -0.0424514
0.3 0.0282413 0.0541043 -0.130121 -0.0425245
0.3 0.0282235 0.0555488 -0.130228 -0.0425931
0.3 0.0282039 0.0569492 -0.130318 -0.0426573
0.3 0.0281825 0.0583054 -0.130391 -0.0427172
0.3 0.0281593 0.059617 -0.130447 -0.0427725
0.3 0.0281342 0.0608793 -0.130483 -0.0428229
0.3 0.0281073 0.062093 -0.130501 -0.0428684
0.3 0.0280787 0.063264 -0.130501 -0.0429095
0.3 0.0280485 0.0643921 -0.130484 -0.0429462
0.3 0.0280168 0.06548 -0.130451 -0.0429786
0.3 0.0279834 0.0665272 -0.130402 -0.0430067
0.3 0.0279485 0.0675398 -0.130336 -0.0430301
0.3 0.0279125 0.068519 -0.130256 -0.0430498
0.3 0.027875 0.0694659 -0.130161 -0.043066
0.3 0.0278367 0.0703909 -0.130054 -0.0430799
0.3 0.0277576 0.072187 -0.129808 -0.0431011
0.3 0.0277576 0.072187 -0.129808 -0.0431011
0.3 0.0277169 0.0730622 -0.129671 -0.043109
0.3 0.0276757 0.0739309 -0.129524 -0.0431162
0.3 0.0276342 0.0747971 -0.129372 -0.0431229
0.3 0.0275923 0.0756645 -0.129213 -0.04313
0.3 0.0275501 0.0765326 -0.129049 -0.0431373
0.3 0.0275077 0.0774033 -0.12888 -0.0431451
0.3 0.0274654 0.0782862 -0.128708 -0.0431546
0.3 0.0274232 0.0791838 -0.128534 -0.043166
0.3 0.0274232 0.0791838 -0.128534 -0.043166
0.3 0.0273393 0.0810281 -0.128182 -0.0431955
0.3 0.0272977 0.0819792 -0.128005 -0.0432143
0.3 0.0272564 0.0829536 -0.127832 -0.0432361
0.3 0.0272158 0.0839576 -0.127661 -0.0432616
0.3 0.0271758 0.0849937 -0.127495 -0.0432912
0.3 0.0271364 0.086062 -0.127333 -0.0433249
0.3 0.0270977 0.0871646 -0.127176 -0.043363
0.3 0.0270598 0.0883043 -0.127026 -0.0434057
0.3 0.0270227 0.0894806 -0.126885 -0.0434525
0.3 0.0269866 0.0906981 -0.126752 -0.0435039
0.3 0.0269515 0.0919564 -0.126629 -0.0435601
0.3 0.0269174 0.0932576 -0.126516 -0.0436209
0.3 0.0268843 0.094605 -0.126417 -0.0436861
0.3 0.0268524 0.095997 -0.126333 -0.0437551
0.3 0.0268219 0.0974354 -0.126262 -0.0438281
0.3 0.0267926 0.0989206 -0.126206 -0.0439051
0.3 0.0267646 0.100453 -0.126166 -0.0439856
0.3 0.0267379 0.102037 -0.126145 -0.0440698
0.3 0.0267127 0.10367 -0.126144 -0.0441564
0.3 0.0266892 0.105352 -0.126162 -0.0442451
0.3 0.0266671 0.107082 -0.126201 -0.0443359
0.3 0.0266466 0.10886 -0.126262 -0.0444284
0.3 0.0266278 0.110693 -0.12635 -0.0445221
0.3 0.0266108 0.112576 -0.126462 -0.0446161
0.3 0.0265958 0.114507 -0.126601 -0.0447098
0.3 0.0265819 0.116494 -0.126746 -0.0448272
0.3 0.0265683 0.118425 -0.126884 -0.0449408
0.3 0.026556 0.120304 -0.127022 -0.0450496
0.3 0.026545 0.122133 -0.12716 -0.0451549
0.3 0.0265354 0.123913 -0.127297 -0.0452571
0.3 0.0265271 0.125645 -0.127434 -0.0453563
0.3 0.0265202 0.127329 -0.127569 -0.0454526
0.3 0.0265145 0.128963 -0.127703 -0.0455433
0.3 0.0265098 0.130544 -0.127834 -0.0456271
0.3 0.0265062 0.132074 -0.127962 -0.0457039
0.3 0.0265036 0.133552 -0.128088 -0.0457738
0.3 0.0265022 0.13498 -0.12821 -0.0458368
0.3 0.0265019 0.136358 -0.12833 -0.0458929
0.3 0.0265027 0.137688 -0.128447 -0.0459423
0.3 0.0265046 0.138968 -0.128561 -0.045985
0.3 0.0265076 0.1402 -0.128672 -0.0460209
0.3 0.0265118 0.141385 -0.128781 -0.0460502
0.3 0.026517 0.142524 -0.128888 -0.046073
0.3 0.0265233 0.143616 -0.128991 -0.0460893
0.3 0.0265307 0.144663 -0.129093 -0.046099
0.3 0.0265392 0.145665 -0.129191 -0.0461023
0.3 0.0265487 0.146623 -0.129288 -0.0460992
0.3 0.0265592 0.147537 -0.129381 -0.0460898
0.3 0.0265708 0.148409 -0.129473 -0.0460742
0.3 0.0265833 0.149238 -0.129562 -0.0460523
0.3 0.0265969 0.150025 -0.129649 -0.0460244
0.3 0.0266115 0.15074 -0.129741 -0.0459851
0.3 0.0266274 0.151386 -0.129836 -0.0459376
0.3 0.026645 0.151954 -0.129936 -0.0458801
0.3 0.0266643 0.152441 -0.130043 -0.0458113
0.3 0.0266856 0.152844 -0.130157 -0.0457309
0.3 0.0267087 0.153166 -0.130278 -0.0456388
0.3 0.0267339 0.153405 -0.130406 -0.0455352
0.3 0.0267612 0.153557 -0.130543 -0.0454192
0.3 0.0267905 0.153629 -0.130687 -0.0452916
0.3 0.026822 0.153619 -0.130839 -0.0451525
0.3 0.0268555 0.15353 -0.130998 -0.0450018
0.3 0.0268911 0.15336 -0.131166 -0.0448393
0.3 0.0269289 0.153108 -0.131342 -0.044665
0.3 0.0269685 0.152784 -0.131525 -0.0444802
0.3 0.0270101 0.152385 -0.131716 -0.0442846
0.3 0.0270535 0.151915 -0.131915 -0.0440787
0.3 0.0270988 0.151373 -0.132121 -0.0438621
0.3 0.0271458 0.150761 -0.132335 -0.0436353
0.3 0.0271945 0.150082 -0.132555 -0.0433986
0.3 0.0271945 0.150082 -0.132555 -0.0433986
0.3 0.0272965 0.148531 -0.133013 -0.0428966
0.3 0.0273495 0.147668 -0.13325 -0.0426327
0.3 0.0274038 0.146751 -0.133491 -0.0423607
0.3 0.0274591 0.145786 -0.133735 -0.0420811
0.3 0.0275152 0.144779 -0.13398 -0.0417954
0.3 0.027572 0.143732 -0.134227 -0.0415035
0.3 0.0276295 0.142645 -0.134474 -0.0412054
0.3 0.0276875 0.141524 -0.13472 -0.0409018
0.3 0.0277459 0.140375 -0.134965 -0.0405936
0.3 0.0278046 0.139198 -0.135208 -0.040281
0.3 0.0278634 0.137998 -0.135448 -0.0399645
0.3 0.0279222 0.136779 -0.135682 -0.0396444
0.3 0.0279808 0.135547 -0.135911 -0.0393219
0.3 0.0280391 0.134303 -0.136132 -0.038997
0.3 0.028097 0.133051 -0.136346 -0.03867
0.3 0.0281543 0.131794 -0.136551 -0.0383414
0.3 0.0282109 0.130539 -0.136744 -0.0380121
0.3 0.0282667 0.129289 -0.136926 -0.0376826
0.3 0.0283216 0.128044 -0.137096 -0.037353
0.3 0.0283755 0.126808 -0.137252 -0.0370235
0.3 0.0284283 0.125583 -0.137394 -0.0366947
0.3 0.0284798 0.124377 -0.13752 -0.0363674
0.3 0.02853 0.123191 -0.137629 -0.0360419
0.3 0.0285787 0.122026 -0.137722 -0.0357184
0.3 0.028626 0.120884 -0.137797 -0.035397
0.3 0.0286716 0.119773 -0.137851 -0.0350784
0.3 0.0287154 0.118696 -0.137885 -0.0347633
0.3 0.0287574 0.117653 -0.137899 -0.0344519
0.3 0.0287976 0.116648 -0.13789 -0.034144
0.3 0.0288357 0.115685 -0.137858 -0.0338404
0.3 0.0288716 0.114769 -0.137801 -0.0335414
0.3 0.0289055 0.113899 -0.13772 -0.033247
0.3 0.0289373 0.113076 -0.137615 -0.0329569
0.3 0.0289669 0.1123 -0.137485 -0.0326711
0.3 0.0289943 0.111575 -0.137328 -0.0323901
0.3 0.0290196 0.110899 -0.137146 -0.0321131
0.3 0.0290641 0.109685 -0.136708 -0.0315702
0.3 0.0290641 0.109685 -0.136708 -0.0315702
0.3 0.0290833 0.109146 -0.136452 -0.0313036
0.3 0.0291006 0.108654 -0.136171 -0.0310401
0.3 0.0291159 0.108207 -0.135865 -0.0307793
0.3 0.0291293 0.107804 -0.135536 -0.0305208
0.3 0.029141 0.107435 -0.135184 -0.0302634
0.3 0.0291512 0.107101 -0.13481 -0.0300066
0.3 0.0291598 0.106797 -0.134415 -0.0297497
0.3 0.0291672 0.106514 -0.134001 -0.0294913
0.3 0.0291733 0.106249 -0.133569 -0.029231
0.3 0.0291784 0.106002 -0.13312 -0.0289684
0.3 0.0291824 0.105769 -0.132653 -0.0287028
0.3 0.0291857 0.105539 -0.132173 -0.028433
0.3 0.0291883 0.105312 -0.13168 -0.0281585
0.3 0.0291903 0.105084 -0.131173 -0.0278787
0.3 0.0291917 0.104854 -0.130655 -0.0275933
0.3 0.0291926 0.104617 -0.130126 -0.0273018
0.3 0.0291933 0.104367 -0.12959 -0.0270033
0.3 0.0291933 0.104367 -0.12959 -0.0270033
0.3 0.0291941 0.10382 -0.128494 -0.026384
0.3 0.0291944 0.103518 -0.127937 -0.0260626
0.3 0.0291947 0.103194 -0.127376 -0.0257332
0.3 0.0291952 0.102845 -0.126813 -0.0253956
0.3 0.0291958 0.10247 -0.126248 -0.0250498
0.3 0.0291967 0.102066 -0.125683 -0.0246955
0.3 0.029198 0.101627 -0.12512 -0.0243328
0.3 0.0291999 0.101153 -0.124561 -0.0239618
0.3 0.0292023 0.100641 -0.124007 -0.0235829
0.3 0.0292089 0.0995007 -0.122918 -0.0228015
0.3 0.0292089 0.0995007 -0.122918 -0.0228015
0.3 0.0292134 0.098868 -0.122386 -0.0223998
0.3 0.0292187 0.0981896 -0.121868 -0.0219913
0.3 0.029225 0.0974636 -0.121363 -0.0215766
0.3 0.0292323 0.0966899 -0.120874 -0.0211565
0.3 0.0292407 0.0958682 -0.120401 -0.0207312
0.3 0.02925 0.0949979 -0.119946 -0.0203013
0.3 0.0292607 0.0940744 -0.119513 -0.0198674
0.3 0.0292725 0.0930968 -0.119102 -0.0194303
0.3 0.0293001 0.0909829 -0.118354 -0.0185498
0.3 0.0293001 0.0909829 -0.118354 -0.0185498
0.3 0.0293158 0.0898459 -0.118018 -0.0181073
0.3 0.0293331 0.0886491 -0.117712 -0.0176642
0.3 0.0293518 0.0873923 -0.117435 -0.0172207
0.3 0.0293701 0.0861423 -0.117157 -0.0167786
0.3 0.0293701 0.0861423 -0.117157 -0.0167786
0.3 0.0294055 0.0836711 -0.116605 -0.0158986
0.3 0.0294226 0.0824491 -0.116331 -0.0154607
0.3 0.0294393 0.0812356 -0.116058 -0.0150244
0.3 0.029455 0.0800221 -0.115769 -0.0145587
0.3 0.0294701 0.0788204 -0.11548 -0.0140936
0.3 0.0294851 0.077624 -0.115197 -0.0136322
0.3 0.0295002 0.0764302 -0.11492 -0.0131728
0.3 0.0295153 0.0752395 -0.114649 -0.0127145
0.3 0.0295153 0.0752395 -0.114649 -0.0127145
0.3 0.0295455 0.0728684 -0.11412 -0.011801
0.3 0.0295604 0.0716907 -0.113862 -0.0113478
0.3 0.0295751 0.0705196 -0.113608 -0.0108978
0.3 0.0295896 0.0693554 -0.113358 -0.0104509
0.3 0.0296039 0.0681978 -0.113111 -0.0100072
0.3 0.029618 0.0670471 -0.112869 -0.00956669
0.3 0.0296318 0.0659031 -0.11263 -0.00912927
0.3 0.0296455 0.0647664 -0.112394 -0.00869503
0.3 0.0296589 0.0636369 -0.112162 -0.00826397
0.3 0.0296721 0.0625143 -0.111934 -0.00783608
0.3 0.0296851 0.0613988 -0.111709 -0.00741135
0.3 0.0296979 0.0602905 -0.111488 -0.00698981
0.3 0.0297104 0.0591895 -0.11127 -0.0065715
0.3 0.0297228 0.0580959 -0.111055 -0.00615639
0.3 0.0297354 0.057057 -0.110837 -0.00574577
0.3 0.0297481 0.0560713 -0.110613 -0.00534052
0.3 0.0297614 0.055149 -0.110376 -0.00494182
0.3 0.0297753 0.0542936 -0.110124 -0.00454997
0.3 0.0297902 0.0535063 -0.109858 -0.00416522
0.3 0.0298062 0.0527872 -0.109575 -0.00378779
0.3 0.0298231 0.0521365 -0.109277 -0.00341769
0.3 0.0298412 0.0515533 -0.108962 -0.00305499
0.3 0.0298606 0.0510383 -0.108629 -0.00270001
0.3 0.0298812 0.0505863 -0.10828 -0.00235255
0.3 0.0299031 0.0501954 -0.107915 -0.00201264
0.3 0.0299261 0.0498649 -0.107533 -0.00168035
0.3 0.0299504 0.0495934 -0.107136 -0.00135551
0.3 0.029976 0.0493816 -0.106722 -0.0010383
0.3 0.0300026 0.0492228 -0.106294 -0.000728285
0.3 0.0300303 0.0491158 -0.105852 -0.000425435
0.3 0.0300591 0.0490594 -0.105397 -0.000129627
0.3 0.0300888 0.0490532 -0.104926 0.000158855
0.3 0.0301194 0.0490906 -0.104444 0.000440754
0.3 0.0301507 0.0491718 -0.103951 0.000716058
0.3 0.0301828 0.0492935 -0.103447 0.000985064
0.3 0.0302155 0.0494536 -0.102933 0.00124764
0.3 0.0302486 0.0496453 -0.102411 0.0015046
0.3 0.0302819 0.0498652 -0.101883 0.00175626
0.3 0.0303155 0.0501133 -0.101349 0.00200262
0.3 0.0303493 0.0503865 -0.100811 0.00224401
0.3 0.030383 0.0506789 -0.10027 0.00248104
0.3 0.0304165 0.0509878 -0.0997267 0.00271386
0.3 0.0304497 0.0513104 -0.0991827 0.00294273
0.3 0.0304826 0.0516468 -0.0986378 0.00316772
0.3 0.0305151 0.0519947 -0.0980921 0.00338898
0.3 0.030547 0.0523512 -0.0975466 0.00360682
0.3 0.0305781 0.0527108 -0.0970039 0.00382187
0.3 0.0306084 0.0530735 -0.096464 0.00403419
0.3 0.0306377 0.0534362 -0.0959275 0.00424405
0.3 0.030666 0.0537961 -0.0953954 0.00445178
0.3 0.0307186 0.0544932 -0.0943508 0.00486256
0.3 0.0307186 0.0544932 -0.0943508 0.00486256
0.3 0.0307429 0.0548277 -0.0938394 0.00506596
0.3 0.0307656 0.0551485 -0.0933363 0.00526842
0.3 0.0307866 0.0554517 -0.092843 0.0054704
0.3 0.0308057 0.0557352 -0.0923605 0.00567214
0.3 0.030823 0.0559989 -0.0918888 0.00587369
0.3 0.0308384 0.0562408 -0.0914285 0.00607524
0.3 0.0308516 0.0564565 -0.0909808 0.00627712
0.3 0.0308627 0.0566435 -0.0905465 0.00647957
0.3 0.0308714 0.0568 -0.0901261 0.00668268
0.3 0.0308714 0.0568 -0.0901261 0.00668268
0.3 0.0308819 0.0570159 -0.0893302 0.00709162
0.3 0.0308834 0.0570698 -0.0889562 0.00729769
0.3 0.0308823 0.057085 -0.0885992 0.00750495
0.3 0.0308785 0.0570604 -0.0882599 0.00771356
0.3 0.0308722 0.0569985 -0.0879371 0.00792327
0.3 0.0308633 0.0568997 -0.0876305 0.00813392
0.3 0.0308518 0.0567611 -0.0873411 0.00834556
0.3 0.0308379 0.056588 -0.0870673 0.00855787
0.3 0.0308379 0.056588 -0.0870673 0.00855787
0.3 0.0308029 0.0561429 -0.0865633 0.00898353
0.3 0.0307817 0.0558692 -0.0863339 0.00919677
0.3 0.0307583 0.0555637 -0.0861191 0.00940999
0.3 0.0307327 0.055228 -0.0859188 0.00962312
0.3 0.0307053 0.0548714 -0.0857294 0.00983541
0.3 0.030676 0.0544939 -0.0855506 0.0100467
0.3 0.0306449 0.0540987 -0.0853816 0.0102567
0.3 0.0306122 0.0536858 -0.0852222 0.0104654
0.3 0.0305779 0.0532578 -0.0850716 0.0106723
0.3 0.0305424 0.0528226 -0.0849273 0.0108772
0.3 0.0305056 0.0523824 -0.0847889 0.0110798
0.3 0.0304678 0.0519377 -0.0846559 0.0112799
0.3 0.0304289 0.0514875 -0.0845285 0.0114774
0.3 0.0303892 0.0510344 -0.0844061 0.0116723
0.3 0.0303489 0.0505866 -0.084285 0.0118637
0.3 0.0303079 0.0501443 -0.0841651 0.0120516
0.3 0.0302665 0.0497074 -0.0840475 0.0122361
0.3 0.0302248 0.0492752 -0.0839324 0.0124172
0.3 0.0302248 0.0492752 -0.0839324 0.0124172
0.3 0.0301407 0.0484395 -0.0837056 0.0127684
0.3 0.0300985 0.0480376 -0.0835934 0.0129384
0.3 0.0300566 0.0476498 -0.0834808 0.0131044
0.3 0.0300149 0.0472764 -0.0833679 0.0132664
0.3 0.0299734 0.0469191 -0.0832542 0.0134244
0.3 0.0299326 0.0465829 -0.0831368 0.0135779
0.3 0.0299326 0.0465829 -0.0831368 0.0135779
0.3 0.0298529 0.0459725 -0.0828955 0.0138724
0.3 0.0298142 0.045701 -0.0827709 0.0140134
0.3 0.0297764 0.0454534 -0.0826432 0.0141504
0.3 0.0297398 0.0452316 -0.0825122 0.0142834
0.3 0.0297042 0.0450356 -0.0823778 0.0144123
0.3 0.0296699 0.0448685 -0.0822392 0.0145374
0.3 0.0296369 0.0447314 -0.0820963 0.0146588
0.3 0.0296054 0.0446259 -0.0819487 0.0147765
0.3 0.0295754 0.044552 -0.0817966 0.0148907
0.3 0.029547 0.0445113 -0.0816396 0.0150014
0.3 0.0295204 0.0445088 -0.0814763 0.0151089
0.3 0.0294955 0.044545 -0.0813062 0.0152131
0.3 0.0294726 0.0446212 -0.0811301 0.0153145
0.3 0.0294516 0.0447375 -0.0809482 0.0154132
0.3 0.0294326 0.0448954 -0.0807601 0.0155095
0.3 0.0294158 0.0451021 -0.080564 0.0156035
0.3 0.0294004 0.0452761 -0.0803839 0.0156995
0.3 0.0293747 0.0455115 -0.0800797 0.0159032
0.3 0.0293747 0.0455115 -0.0800797 0.0159032
0.3 0.0293642 0.0455779 -0.0799528 0.0160093
0.3 0.0293542 0.0456275 -0.0798316 0.0161134
0.3 0.0293398 0.0456383 -0.0797568 0.0162357
0.3 0.0293252 0.0456279 -0.0796861 0.0163557
0.3 0.029311 0.0456093 -0.0796138 0.0164722
0.3 0.0292973 0.0455836 -0.0795415 0.016586
0.3 0.0292839 0.0455493 -0.0794709 0.0166979
0.3 0.0292706 0.0455054 -0.0794028 0.0168082
0.3 0.0292575 0.045452 -0.0793375 0.0169172
0.3 0.0292445 0.0453894 -0.0792748 0.0170247
0.3 0.029219 0.0452369 -0.0791576 0.0172357
0.3 0.029219 0.0452369 -0.0791576 0.0172357
0.3 0.0292064 0.0451471 -0.0791031 0.0173392
0.3 0.0291939 0.0450488 -0.0790512 0.0174414
0.3 0.0291815 0.0449421 -0.0790019 0.0175423
0.3 0.0291692 0.0448269 -0.0789553 0.0176419
0.3 0.0291571 0.0447034 -0.0789113 0.0177402
0.3 0.0291451 0.0445721 -0.0788698 0.0178373
0.3 0.0291331 0.044433 -0.0788309 0.0179331
0.3 0.0291213 0.0442863 -0.0787945 0.0180277
0.3 0.0290978 0.0439706 -0.0787289 0.0182132
0.3 0.0290978 0.0439706 -0.0787289 0.0182132
0.3 0.0290862 0.0438018 -0.0786998 0.0183041
0.3 0.0290749 0.0436187 -0.0786721 0.0183942
0.3 0.029064 0.0434199 -0.078643 0.0184845
0.3 0.0290536 0.0432004 -0.0786109 0.0185753
0.3 0.0290438 0.0429597 -0.0785757 0.0186665
0.3 0.0290348 0.0426918 -0.0785352 0.0187587
0.3 0.029027 0.0423857 -0.0784853 0.0188529
0.3 0.0290205 0.0420384 -0.0784252 0.0189494
0.3 0.0290153 0.0416471 -0.0783537 0.0190484
0.3 0.0290114 0.0412099 -0.078271 0.0191501
0.3 0.029009 0.0407269 -0.0781764 0.0192545
0.3 0.0290082 0.0401929 -0.0780675 0.0193621
0.3 0.0290089 0.03961 -0.0779463 0.0194726
0.3 0.0290111 0.0389801 -0.0778122 0.0195859
0.3 0.0290146 0.0383034 -0.0776659 0.0197021
0.3 0.0290196 0.0375804 -0.077507 0.0198213
0.3 0.0290261 0.0368094 -0.0773343 0.0199436
0.3 0.0290338 0.0359965 -0.0771503 0.0200684
0.3 0.0290426 0.0351428 -0.0769558 0.0201957
0.3 0.0290526 0.0342492 -0.0767506 0.0203253
0.3 0.0290637 0.033316 -0.0765341 0.0204573
0.3 0.0290758 0.0323463 -0.0763065 0.0205918
0.3 0.0290758 0.0323463 -0.0763065 0.0205918
0.3 0.0291021 0.0303168 -0.0758286 0.0208652
0.3 0.0291163 0.0292585 -0.0755781 0.0210041
0.3 0.029131 0.0281753 -0.0753204 0.0211443
0.3 0.029146 0.0270705 -0.0750567 0.0212854
0.3 0.029146 0.0270705 -0.0750567 0.0212854
0.3 0.0291763 0.0248164 -0.074522 0.0215676
0.3 0.0291915 0.0236705 -0.0742513 0.0217085
0.3 0.0292064 0.0225164 -0.0739792 0.0218491
0.3 0.029221 0.0213573 -0.0737068 0.0219888
0.3 0.0292349 0.0201998 -0.0734372 0.0221268
0.3 0.0292483 0.0190436 -0.0731704 0.0222632
0.3 0.0292609 0.0178923 -0.0729076 0.0223975
0.3 0.0292726 0.0167505 -0.0726494 0.0225296
0.3 0.0292832 0.0156216 -0.0723971 0.0226591
0.3 0.0292926 0.0145106 -0.0721526 0.0227854
0.3 0.0292926 0.0145106 -0.0721526 0.0227854
0.3 0.0293073 0.0123508 -0.0716902 0.0230275
0.3 0.0293123 0.0113083 -0.0714737 0.0231429
0.3 0.0293156 0.0102964 -0.0712687 0.0232542
0.3 0.0293172 0.00931838 -0.0710762 0.023361
0.3 0.0293168 0.00837548 -0.0708968 0.023463
0.3 0.0293145 0.00746774 -0.0707306 0.0235604
0.3 0.0293103 0.00659748 -0.0705784 0.0236528
0.3 0.0293039 0.00577153 -0.0704419 0.02374
0.3 0.0292952 0.00499264 -0.0703218 0.0238219
0.3 0.0292844 0.00426191 -0.0702175 0.0238983
0.3 0.0292712 0.00357847 -0.0701302 0.0239693
0.3 0.0292556 0.0029475 -0.0700615 0.0240347
0.3 0.0292375 0.00236718 -0.070011 0.0240946
0.3 0.0292375 0.00236718 -0.070011 0.0240946
0.3 0.029194 0.00135993 -0.0699648 0.024198
0.3 0.0291683 0.000938543 -0.0699706 0.0242415
0.3 0.0291402 0.000567024 -0.0699934 0.0242804
0.3 0.0291099 0.000242745 -0.0700331 0.0243147
0.3 0.0291099 0.000242745 -0.0700331 0.0243147
0.3 0.0290425 -0.000270155 -0.0701606 0.0243706
0.3 0.0290054 -0.000456543 -0.0702494 0.0243924
0.3 0.0289665 -0.000604995 -0.0703514 0.024411
0.3 0.0289258 -0.000718824 -0.0704664 0.0244265
0.3 0.0289258 -0.000718824 -0.0704664 0.0244265
0.3 0.0288396 -0.000853089 -0.0707318 0.0244495
0.3 0.0287941 -0.000873083 -0.0708821 0.0244573
0.3 0.0287475 -0.000871596 -0.0710404 0.0244637
0.3 0.0286998 -0.000852259 -0.0712052 0.0244688
0.3 0.0286018 -0.000766315 -0.071555 0.0244755
0.3 0.0286018 -0.000766315 -0.071555 0.0244755
0.3 0.0285516 -0.000703789 -0.071739 0.0244775
0.3 0.0285009 -0.000635719 -0.0719259 0.0244792
0.3 0.02845 -0.00056529 -0.0721146 0.024481
0.3 0.0283988 -0.000494077 -0.0723059 0.0244826
0.3 0.0283474 -0.000422137 -0.0724996 0.0244842
0.3 0.0282959 -0.000351707 -0.0726953 0.0244859
0.3 0.0282446 -0.000288972 -0.0728899 0.0244882
0.3 0.0281937 -0.000236495 -0.0730841 0.0244909
0.3 0.0281431 -0.00019612 -0.0732774 0.0244943
0.3 0.0280929 -0.000166596 -0.07347 0.0244981
0.3 0.0280433 -0.000148605 -0.0736618 0.0245025
0.3 0.0279943 -0.000149115 -0.0738512 0.0245075
0.3 0.0279463 -0.000168593 -0.0740376 0.0245131
0.3 0.027899 -0.000207112 -0.0742213 0.0245194
0.3 0.0278527 -0.000266241 -0.0744018 0.0245264
0.3 0.0278076 -0.000349341 -0.0745781 0.024534
0.3 0.0277636 -0.000456665 -0.0747504 0.0245422
0.3 0.0277208 -0.00058994 -0.0749181 0.024551
0.3 0.0276794 -0.00075089 -0.0750819 0.0245599
0.3 0.0276396 -0.000944515 -0.0752394 0.0245693
0.3 0.0276012 -0.00117102 -0.0753909 0.0245792
0.3 0.0275646 -0.00143515 -0.0755349 0.0245894
0.3 0.0275298 -0.00173859 -0.0756701 0.0246001
0.3 0.0274968 -0.0020827 -0.0757967 0.0246114
0.3 0.0274657 -0.00246749 -0.0759157 0.0246228
0.3 0.0274366 -0.00289817 -0.0760256 0.024634
0.3 0.0273847 -0.00390184 -0.0762198 0.0246549
0.3 0.0273847 -0.00390184 -0.0762198 0.0246549
0.3 0.0273413 -0.00509301 -0.0763807 0.024673
0.3 0.0273413 -0.00509301 -0.0763807 0.024673
0.3 0.0273229 -0.00576262 -0.076448 0.0246804
0.3 0.0272874 -0.0070726 -0.0765778 0.0247005
0.3 0.0272874 -0.0070726 -0.0765778 0.0247005
0.3 0.0272704 -0.00771575 -0.0766407 0.024712
0.3 0.0272539 -0.00835093 -0.0767019 0.0247249
0.3 0.0272324 -0.00893899 -0.0768114 0.024721
0.3 0.0272093 -0.00949728 -0.0769353 0.0247108
0.3 0.0271868 -0.0100467 -0.0770565 0.024701
0.3 0.0271648 -0.0105899 -0.0771747 0.0246919
0.3 0.0271433 -0.0111258 -0.0772915 0.0246828
0.3 0.0271221 -0.0116534 -0.0774077 0.0246732
0.3 0.0271012 -0.0121722 -0.0775236 0.024663
0.3 0.0270806 -0.0126821 -0.0776393 0.0246522
0.3 0.0270603 -0.0131832 -0.0777547 0.0246408
0.3 0.0270403 -0.0136756 -0.07787 0.0246287
0.3 0.0270206 -0.0141595 -0.077985 0.024616
0.3 0.0270011 -0.0146346 -0.0780998 0.0246026
0.3 0.0269819 -0.0151013 -0.0782144 0.0245885
0.3 0.026963 -0.0155597 -0.0783288 0.0245738
0.3 0.0269443 -0.0160097 -0.0784431 0.0245584
0.3 0.0269259 -0.0164515 -0.0785572 0.0245424
0.3 0.0269077 -0.016885 -0.0786711 0.0245256
0.3 0.0268897 -0.0173105 -0.0787849 0.0245081
0.3 0.0268719 -0.017728 -0.0788985 0.02449
0.3 0.0268544 -0.0181376 -0.0790119 0.0244712
0.3 0.026837 -0.0185393 -0.0791251 0.0244517
0.3 0.0268173 -0.0190404 -0.0792567 0.0244348
0.3 0.0267975 -0.0195143 -0.0793932 0.0244134
0.3 0.0267784 -0.0199499 -0.0795335 0.0243895
0.3 0.02676 -0.0203418 -0.0796793 0.0243617
0.3 0.0267425 -0.0206858 -0.0798313 0.0243291
0.3 0.0267425 -0.0206858 -0.0798313 0.0243291
0.3 0.0267105 -0.0212267 -0.0801548 0.0242485
0.3 0.0266963 -0.0214136 -0.0803286 0.0241991
0.3 0.0266836 -0.0215463 -0.080511 0.0241435
0.3 0.0266721 -0.0216252 -0.0807019 0.0240819
0.3 0.0266721 -0.0216252 -0.0807019 0.0240819
0.3 0.0266533 -0.0216219 -0.0811096 0.0239401
0.3 0.0266461 -0.0215371 -0.081327 0.0238594
0.3 0.0266403 -0.0213978 -0.0815537 0.0237722
0.3 0.0266359 -0.0212094 -0.0817893 0.0236792
0.3 0.0266328 -0.020972 -0.0820337 0.0235803
0.3 0.0266309 -0.0206871 -0.0822868 0.0234759
0.3 0.0266303 -0.0203541 -0.0825486 0.0233656
0.3 0.0266307 -0.0199788 -0.0828184 0.0232504
0.3 0.0266323 -0.0195609 -0.0830961 0.0231302
0.3 0.0266348 -0.019103 -0.0833814 0.0230054
0.3 0.0266381 -0.0186088 -0.083674 0.0228764
0.3 0.0266422 -0.0180815 -0.0839725 0.0227434
0.3 0.026647 -0.0175228 -0.0842767 0.0226067
0.3 0.0266525 -0.0169336 -0.0845859 0.0224663
0.3 0.0266585 -0.0163146 -0.0848991 0.0223221
0.3 0.0266651 -0.0156689 -0.0852153 0.0221745
0.3 0.0266719 -0.0150039 -0.0855332 0.0220245
0.3 0.0266789 -0.01432 -0.085853 0.0218721
0.3 0.0266861 -0.01362 -0.0861735 0.0217176
0.3 0.0266934 -0.0129064 -0.0864931 0.0215611
0.3 0.0267007 -0.0121824 -0.0868103 0.021403
0.3 0.0267076 -0.0114552 -0.0871241 0.0212442
0.3 0.0267143 -0.0107245 -0.0874346 0.0210848
0.3 0.0267207 -0.009994 -0.0877395 0.0209249
0.3 0.0267265 -0.00926719 -0.0880377 0.0207651
0.3 0.0267265 -0.00926719 -0.0880377 0.0207651
0.3 0.0267362 -0.00784211 -0.0886107 0.0204478
0.3 0.0267399 -0.00714849 -0.0888829 0.0202907
0.3 0.0267427 -0.00647354 -0.089144 0.0201353
0.3 0.0267452 -0.00518899 -0.0896297 0.0198309
0.3 0.0267452 -0.00518899 -0.0896297 0.0198309
0.3 0.0267449 -0.00458214 -0.0898534 0.0196822
0.3 0.0267433 -0.00400473 -0.0900612 0.0195364
0.3 0.0267404 -0.00346102 -0.0902524 0.0193938
0.3 0.0267361 -0.00295327 -0.0904263 0.0192548
0.3 0.0267304 -0.00248155 -0.090583 0.0191194
0.3 0.0267232 -0.00204814 -0.0907216 0.0189877
0.3 0.0267145 -0.00165913 -0.0908394 0.0188603
0.3 0.0267041 -0.00131621 -0.0909363 0.0187373
0.3 0.0266921 -0.00101938 -0.0910126 0.0186185
0.3 0.0266784 -0.000770511 -0.0910672 0.0185042
0.3 0.0266629 -0.000575218 -0.0910978 0.0183946
0.3 0.0266456 -0.000431589 -0.0911053 0.0182896
0.3 0.0266056 -0.000298282 -0.0910504 0.0180921
0.3 0.0266056 -0.000298282 -0.0910504 0.0180921
0.3 0.0265831 -0.000307491 -0.0909881 0.0179991
0.3 0.0265587 -0.000368728 -0.090902 0.01791
0.3 0.0265327 -0.000475355 -0.0907934 0.0178236
0.3 0.0265053 -0.000624703 -0.0906628 0.0177395
0.3 0.0264763 -0.000816811 -0.0905102 0.0176573
0.3 0.0264459 -0.00104874 -0.090336 0.0175766
0.3 0.0264141 -0.00132118 -0.0901395 0.0174969
0.3 0.0263812 -0.00162471 -0.0899235 0.0174171
0.3 0.0263471 -0.00195574 -0.0896887 0.0173366
0.3 0.026312 -0.0023143 -0.0894352 0.0172549
0.3 0.026276 -0.00269693 -0.0891635 0.0171714
0.3 0.0262391 -0.00310301 -0.0888736 0.0170857
0.3 0.0262012 -0.00353046 -0.0885663 0.0169973
0.3 0.0261629 -0.00396857 -0.0882446 0.0169049
0.3 0.0261629 -0.00396857 -0.0882446 0.0169049
0.3 0.0260846 -0.004872 -0.0875582 0.0167066
0.3 0.0260449 -0.00533273 -0.0871948 0.0165996
0.3 0.0260048 -0.00579639 -0.0868206 0.0164872
0.3 0.0259648 -0.00625488 -0.0864369 0.0163684
0.3 0.0259246 -0.00670799 -0.0860437 0.0162429
0.3 0.0258845 -0.00715296 -0.0856421 0.0161105
0.3 0.0258445 -0.0075878 -0.0852335 0.0159709
0.3 0.0258047 -0.00800932 -0.0848191 0.0158241
0.3 0.0257653 -0.00841156 -0.0844017 0.0156698
0.3 0.0257264 -0.00879424 -0.0839811 0.0155079
0.3 0.0256879 -0.00915523 -0.083559 0.0153386
0.3 0.02565 -0.00949205 -0.0831373 0.0151619
0.3 0.0256128 -0.00980217 -0.0827174 0.0149781
0.3 0.0255763 -0.0100823 -0.0823021 0.0147876
0.3 0.0255061 -0.010547 -0.0814899 0.0143875
0.3 0.0255061 -0.010547 -0.0814899 0.0143875
0.3 0.0254724 -0.0107303 -0.0810946 0.0141785
0.3 0.0254397 -0.0108793 -0.0807096 0.0139645
0.3 0.0254082 -0.0109906 -0.0803373 0.0137461
0.3 0.0253778 -0.0110641 -0.0799776 0.0135235
0.3 0.0253487 -0.0110962 -0.0796339 0.0132973
0.3 0.025321 -0.0110865 -0.0793069 0.0130681
0.3 0.0252946 -0.0110343 -0.0789996 0.0128371
0.3 0.0252946 -0.0110343 -0.0789996 0.0128371
0.3 0.0252463 -0.0108014 -0.0784453 0.0123705
0.3 0.0252245 -0.0106142 -0.0782038 0.0121365
0.3 0.0252044 -0.0103773 -0.0779889 0.0119031
0.3 0.025186 -0.0100902 -0.0778022 0.0116711
0.3 0.0251694 -0.00975472 -0.0776451 0.0114415
0.3 0.0251544 -0.00937053 -0.0775177 0.0112146
0.3 0.0251396 -0.00899167 -0.0773906 0.0109892
0.3 0.025125 -0.00862011 -0.0772677 0.0107646
0.3 0.0251106 -0.00825675 -0.077148 0.0105409
0.3 0.0250963 -0.00790087 -0.0770312 0.0103182
0.3 0.0250821 -0.00755244 -0.0769174 0.0100968
0.3 0.0250654 -0.00722917 -0.0767747 0.00985907
0.3 0.0250479 -0.00692311 -0.0766257 0.00961857
0.3 0.0250307 -0.00662353 -0.0764823 0.00938076
0.3 0.0250139 -0.00632673 -0.0763452 0.00914423
0.3 0.0249973 -0.00603515 -0.0762132 0.00891005
0.3 0.024981 -0.00574958 -0.0760856 0.00867829
0.3 0.0249648 -0.00547008 -0.0759622 0.00844891
0.3 0.0249489 -0.00519659 -0.0758429 0.00822187
0.3 0.0249489 -0.00519659 -0.0758429 0.00822187
0.3 0.0249174 -0.00466737 -0.0756165 0.00777471
0.3 0.024902 -0.00441153 -0.0755092 0.00755458
0.3 0.0248868 -0.0041613 -0.0754058 0.0073367
0.3 0.0248868 -0.0041613 -0.0754058 0.0073367
0.3 0.0248568 -0.00367777 -0.0752103 0.00690773
0.3 0.0248568 -0.00367777 -0.0752103 0.00690773
0.3 0.0248274 -0.00321646 -0.0750298 0.00648775
0.3 0.0248129 -0.00299388 -0.074945 0.00628105
0.3 0.0247986 -0.00277655 -0.0748637 0.00607651
0.3 0.0247844 -0.00256447 -0.0747859 0.00587411
0.3 0.02477 -0.00232209 -0.074711 0.00567754
0.3 0.0247556 -0.00213507 -0.0746573 0.00548701
0.3 0.0247416 -0.00202341 -0.0746259 0.00530346
0.3 0.0247416 -0.00202341 -0.0746259 0.00530346
0.3 0.0247145 -0.00203964 -0.0746308 0.0049619
0.3 0.0247019 -0.00217611 -0.0746681 0.00480536
0.3 0.0246901 -0.00239593 -0.0747286 0.00465824
0.3 0.0246792 -0.00269878 -0.074812 0.00452062
0.3 0.0246692 -0.00308497 -0.0749181 0.00439256
0.3 0.0246602 -0.00355666 -0.0750478 0.00427457
0.3 0.0246522 -0.00411267 -0.0752003 0.00416658
0.3 0.0246453 -0.00474601 -0.0753742 0.00406761
0.3 0.0246394 -0.00545711 -0.0755702 0.0039778
0.3 0.0246344 -0.00624324 -0.075788 0.0038968
0.3 0.0246303 -0.00710603 -0.0760281 0.00382505
0.3 0.0246273 -0.00804214 -0.076289 0.00376209
0.3 0.0246252 -0.00904488 -0.0765691 0.00370697
0.3 0.0246239 -0.0101146 -0.0768694 0.00365981
0.3 0.0246234 -0.0112484 -0.0771893 0.00362022
0.3 0.0246235 -0.0124477 -0.0775292 0.00358859
0.3 0.0246244 -0.0137044 -0.077886 0.00356369
0.3 0.0246259 -0.0150173 -0.0782606 0.00354552
0.3 0.0246278 -0.0163852 -0.0786524 0.00353383
0.3 0.0246302 -0.017809 -0.0790613 0.00352889
0.3 0.0246331 -0.0192858 -0.0794854 0.0035303
0.3 0.0246363 -0.020816 -0.0799247 0.00353811
0.3 0.0246398 -0.0223909 -0.0803773 0.00355108
0.3 0.0246434 -0.0240104 -0.0808436 0.00356937
0.3 0.0246472 -0.0256705 -0.0813206 0.00359238
0.3 0.0246507 -0.0273636 -0.0818079 0.00361909
0.3 0.0246542 -0.0290899 -0.0823054 0.00364951
0.3 0.0246574 -0.0308465 -0.082812 0.00368323
0.3 0.0246602 -0.0326331 -0.083327 0.00372034
0.3 0.0246626 -0.0344466 -0.0838484 0.00376035
0.3 0.0246645 -0.0362802 -0.0843749 0.00380232
0.3 0.0246659 -0.038134 -0.0849066 0.00384628
0.3 0.0246667 -0.0400055 -0.0854417 0.00389183
0.3 0.0246668 -0.0418934 -0.0859804 0.00393893
0.3 0.024666 -0.0437945 -0.0865204 0.00398707
0.3 0.024666 -0.0437945 -0.0865204 0.00398707
0.3 0.024662 -0.047622 -0.0876028 0.00408443
0.3 0.0246587 -0.0495437 -0.0881416 0.0041332
0.3 0.0246541 -0.0514655 -0.0886787 0.00418139
0.3 0.0246485 -0.0533875 -0.089213 0.00422896
0.3 0.0246418 -0.0553078 -0.0897434 0.00427558
0.3 0.0246339 -0.0572218 -0.0902691 0.00432078
0.3 0.0246142 -0.0610244 -0.0913037 0.00440623
0.3 0.0246142 -0.0610244 -0.0913037 0.00440623
0.3 0.0246025 -0.0629113 -0.0918119 0.00444638
0.3 0.0245893 -0.0647841 -0.0923128 0.00448449
0.3 0.0245747 -0.0666406 -0.0928042 0.00452031
0.3 0.0245588 -0.0684812 -0.0932874 0.00455404
0.3 0.0245413 -0.0703021 -0.0937608 0.00458548
0.3 0.0245223 -0.0721019 -0.0942232 0.00461461
0.3 0.0245018 -0.073881 -0.0946744 0.00464171
0.3 0.02448 -0.075641 -0.0951155 0.00466717
0.3 0.0244568 -0.0773825 -0.0955464 0.0046913
0.3 0.0244321 -0.079105 -0.0959666 0.00471439
0.3 0.0244061 -0.0808094 -0.0963757 0.00473683
0.3 0.024379 -0.0825003 -0.0967749 0.00475939
0.3 0.0243506 -0.0841781 -0.0971644 0.00478242
0.3 0.0243211 -0.0858451 -0.0975446 0.0048065
0.3 0.0242905 -0.0875021 -0.0979153 0.00483213
0.3 0.0242588 -0.0891511 -0.0982766 0.00485982
0.3 0.0242261 -0.0907918 -0.0986282 0.00488988
0.3 0.0241925 -0.0924305 -0.0989719 0.00492327
0.3 0.0241581 -0.0940689 -0.099308 0.00496057
0.3 0.0241229 -0.0957098 -0.0996369 0.00500233
0.3 0.024087 -0.0973553 -0.09996 0.00504898
0.3 0.024087 -0.0973553 -0.09996 0.00504898
0.3 0.0240133 -0.100664 -0.100588 0.00515815
0.3 0.0239757 -0.102334 -0.100894 0.00522192
0.3 0.0239376 -0.104019 -0.101197 0.00529237
0.3 0.0238992 -0.105714 -0.101496 0.00536894
0.3 0.0238604 -0.107421 -0.101792 0.00545188
0.3 0.0238213 -0.109147 -0.102085 0.005542
0.3 0.0237821 -0.110893 -0.102378 0.00563949
0.3 0.0237428 -0.112662 -0.10267 0.00574437
0.3 0.0237036 -0.114453 -0.102964 0.00585616
0.3 0.0236645 -0.116266 -0.103258 0.00597499
0.3 0.0236255 -0.118103 -0.103554 0.0061006
0.3 0.0235869 -0.119964 -0.103854 0.00623281
0.3 0.0235487 -0.12185 -0.104158 0.00637126
0.3 0.0235109 -0.123759 -0.104466 0.00651574
0.3 0.0234737 -0.12569 -0.104779 0.00666537
0.3 0.0234373 -0.127646 -0.1051 0.00681977
0.3 0.0234019 -0.129622 -0.10543 0.0069776
0.3 0.0233675 -0.131618 -0.105769 0.0071388
0.3 0.0233343 -0.133635 -0.106118 0.00730266
0.3 0.0233024 -0.135675 -0.10648 0.00746873
0.3 0.023272 -0.137733 -0.106855 0.00763584
0.3 0.0232432 -0.139809 -0.107245 0.00780289
0.3 0.0232161 -0.141903 -0.107651 0.00796976
0.3 0.0231907 -0.144015 -0.108074 0.00813567
0.3 0.0231672 -0.146148 -0.108517 0.00829987
0.3 0.0231458 -0.148298 -0.108981 0.00846105
0.3 0.0231265 -0.150465 -0.109468 0.00861848
0.3 0.0231092 -0.152648 -0.109979 0.00877198
0.3 0.0230942 -0.154849 -0.110514 0.00892081
0.3 0.023077 -0.157044 -0.111017 0.00908124
0.3 0.0230526 -0.161252 -0.11205 0.00934396
0.3 0.0230526 -0.161252 -0.11205 0.00934396
0.3 0.0230442 -0.163271 -0.112561 0.00946774
0.3 0.023038 -0.165235 -0.113066 0.00958789
0.3 0.0230341 -0.167142 -0.113565 0.00970434
0.3 0.0230323 -0.168994 -0.114057 0.00981705
0.3 0.0230326 -0.17079 -0.114543 0.00992567
0.3 0.0230348 -0.172528 -0.115021 0.0100275
0.3 0.0230387 -0.174209 -0.115491 0.0101223
0.3 0.0230444 -0.175832 -0.115954 0.0102102
0.3 0.0230517 -0.1774 -0.11641 0.0102911
0.3 0.0230607 -0.178912 -0.116858 0.010365
0.3 0.0230713 -0.180369 -0.117298 0.010432
0.3 0.0230835 -0.181772 -0.117731 0.0104924
0.3 0.0230973 -0.183121 -0.118157 0.010546
0.3 0.0231126 -0.184418 -0.118576 0.0105927
0.3 0.0231294 -0.185662 -0.118988 0.0106328
0.3 0.0231476 -0.186855 -0.119393 0.0106663
0.3 0.0231673 -0.187998 -0.119791 0.0106933
0.3 0.0231883 -0.189092 -0.120182 0.0107137
0.3 0.0232108 -0.190135 -0.120567 0.0107275
0.3 0.0232345 -0.191131 -0.120946 0.0107349
0.3 0.0232595 -0.192079 -0.121318 0.010736
0.3 0.0232858 -0.19298 -0.121684 0.0107307
0.3 0.0233134 -0.193833 -0.122044 0.0107191
0.3 0.0233422 -0.194641 -0.122397 0.0107012
0.3 0.0233729 -0.195375 -0.122739 0.0106764
0.3 0.0234058 -0.19603 -0.123068 0.010643
0.3 0.023441 -0.196603 -0.12338 0.0106007
0.3 0.0234785 -0.197095 -0.123678 0.0105497
0.3 0.0235186 -0.197501 -0.123958 0.0104893
0.3 0.0235613 -0.197819 -0.124217 0.010419
0.3 0.0236068 -0.198054 -0.124457 0.0103386
0.3 0.0236548 -0.198208 -0.124678 0.0102484
0.3 0.0237055 -0.19828 -0.124879 0.0101484
0.3 0.0237587 -0.198273 -0.125061 0.0100387
0.3 0.0238145 -0.198185 -0.125222 0.00991882
0.3 0.023873 -0.198019 -0.125363 0.00978885
0.3 0.0239338 -0.197781 -0.125485 0.00964943
0.3 0.0239971 -0.197471 -0.125589 0.00950046
0.3 0.0240627 -0.197089 -0.125673 0.00934183
0.3 0.0241305 -0.196638 -0.125738 0.00917333
0.3 0.0242722 -0.195552 -0.125818 0.00881037
0.3 0.0242722 -0.195552 -0.125818 0.00881037
0.3 0.0243459 -0.194919 -0.125835 0.00861618
0.3 0.0244213 -0.19423 -0.125836 0.00841324
0.3 0.0244983 -0.193488 -0.12582 0.00820182
0.3 0.0245767 -0.192699 -0.125792 0.00798328
0.3 0.0246563 -0.191865 -0.125753 0.00775756
0.3 0.0247369 -0.190988 -0.125703 0.00752508
0.3 0.0248186 -0.190072 -0.125642 0.00728596
0.3 0.0249011 -0.189119 -0.125571 0.00704026
0.3 0.024984 -0.188138 -0.125493 0.00678927
0.3 0.0250671 -0.18713 -0.125409 0.00653317
0.3 0.0251506 -0.186097 -0.125319 0.00627221
0.3 0.0252341 -0.185043 -0.125225 0.00600663
0.3 0.0253174 -0.183972 -0.125126 0.00573685
0.3 0.0254005 -0.182886 -0.125023 0.00546313
0.3 0.025483 -0.181794 -0.12492 0.00518656
0.3 0.0255648 -0.180694 -0.124816 0.00490717
0.3 0.0256458 -0.17959 -0.124713 0.00462542
0.3 0.0257257 -0.178488 -0.124612 0.00434169
0.3 0.0258815 -0.176306 -0.124422 0.0037709
0.3 0.0258815 -0.176306 -0.124422 0.0037709
0.3 0.0259571 -0.17523 -0.124334 0.00348428
0.3 0.026031 -0.174171 -0.124253 0.00319745
0.3 0.0261028 -0.173134 -0.12418 0.00291114
0.3 0.0261725 -0.172119 -0.124115 0.00262534
0.3 0.0262399 -0.171134 -0.124061 0.00234058
0.3 0.0263048 -0.170181 -0.124018 0.00205743
0.3 0.0263671 -0.169263 -0.123987 0.00177616
0.3 0.0264268 -0.168379 -0.123969 0.00149674
0.3 0.0264837 -0.167531 -0.123963 0.00121942
0.3 0.0265376 -0.166729 -0.123973 0.000944751
0.3 0.0265884 -0.165975 -0.123999 0.000673155
0.3 0.0266359 -0.165272 -0.124042 0.000404715
0.3 0.0267213 -0.164617 -0.124102 0.000139595
0.3 0.0267213 -0.164012 -0.124179 -0.000122463
0.3 0.0267592 -0.163457 -0.124273 -0.000381431
0.3 0.0267936 -0.16296 -0.124387 -0.00063682
0.3 0.0267936 -0.16296 -0.124387 -0.00063682
0.3 0.0268525 -0.162125 -0.124669 -0.00113834
0.3 0.026877 -0.161791 -0.124838 -0.00138466
0.3 0.0268984 -0.161505 -0.125022 -0.00162876
0.3 0.0269171 -0.161262 -0.125222 -0.00187061
0.3 0.026933 -0.16106 -0.125436 -0.00211057
0.3 0.0269464 -0.160898 -0.125665 -0.00234893
0.3 0.0269574 -0.160767 -0.125904 -0.0025863
0.3 0.0269664 -0.160666 -0.126154 -0.002823
0.3 0.0269735 -0.160589 -0.126413 -0.00305905
0.3 0.0269787 -0.160538 -0.126682 -0.0032947
0.3 0.0269821 -0.160507 -0.12696 -0.00353026
0.3 0.0269839 -0.160497 -0.127247 -0.00376587
0.3 0.0269846 -0.160496 -0.127537 -0.00400235
0.3 0.0269842 -0.160499 -0.127832 -0.00423967
0.3 0.0269832 -0.160503 -0.128129 -0.00447806
0.3 0.0269813 -0.160505 -0.128429 -0.00471769
0.3 0.0269788 -0.160507 -0.128731 -0.00495868
0.3 0.0269758 -0.160502 -0.129035 -0.00520119
0.3 0.0269728 -0.160481 -0.129336 -0.00544598
0.3 0.0269728 -0.160481 -0.129336 -0.00544598
0.3 0.0269671 -0.160377 -0.129929 -0.00594185
0.3 0.0269646 -0.160291 -0.130221 -0.00619311
0.3 0.0269625 -0.160179 -0.13051 -0.00644664
0.3 0.0269611 -0.160032 -0.13079 -0.00670302
0.3 0.0269607 -0.159847 -0.131064 -0.00696188
0.3 0.0269612 -0.159622 -0.131332 -0.00722329
0.3 0.0269626 -0.159357 -0.131592 -0.00748716
0.3 0.0269654 -0.159044 -0.131841 -0.00775391
0.3 0.0269695 -0.158681 -0.132082 -0.00802309
0.3 0.026975 -0.158266 -0.132312 -0.00829469
0.3 0.026982 -0.157799 -0.132534 -0.00856863
0.3 0.0269906 -0.157276 -0.132745 -0.00884477
0.3 0.027001 -0.156694 -0.132943 -0.00912338
0.3 0.027001 -0.156694 -0.132943 -0.00912338
0.3 0.0270272 -0.155348 -0.133306 -0.00968642
0.3 0.0270434 -0.154579 -0.133469 -0.00997068
0.3 0.0270615 -0.153746 -0.13362 -0.0102564
0.3 0.0270818 -0.152845 -0.133758 -0.0105437
0.3 0.0271043 -0.151876 -0.133882 -0.010832
0.3 0.0271291 -0.150834 -0.133994 -0.011121
0.3 0.0271561 -0.149723 -0.134094 -0.0114107
0.3 0.0271856 -0.148535 -0.134179 -0.0117007
0.3 0.0272176 -0.147269 -0.13425 -0.0119906
0.3 0.0272891 -0.144499 -0.134349 -0.0125694
0.3 0.0272891 -0.144499 -0.134349 -0.0125694
0.3 0.0273261 -0.143071 -0.134389 -0.0128609
0.3 0.027363 -0.141643 -0.134426 -0.0131535
0.3 0.0273997 -0.140216 -0.13446 -0.0134477
0.3 0.0274362 -0.138788 -0.13449 -0.0137434
0.3 0.0274727 -0.137361 -0.134518 -0.0140409
0.3 0.0275016 -0.135994 -0.134605 -0.0143109
0.3 0.0275309 -0.134627 -0.134685 -0.0145842
0.3 0.0275611 -0.13325 -0.134751 -0.0148619
0.3 0.0275917 -0.131868 -0.134809 -0.0151418
0.3 0.0276223 -0.130485 -0.134863 -0.0154224
0.3 0.0276529 -0.129104 -0.134913 -0.0157031
0.3 0.0276832 -0.127723 -0.134961 -0.0159838
0.3 0.0277134 -0.126345 -0.135006 -0.0162644
0.3 0.0277433 -0.124969 -0.135049 -0.0165448
0.3 0.0277731 -0.123595 -0.135089 -0.0168249
0.3 0.0278026 -0.122223 -0.135127 -0.0171046
0.3 0.0278319 -0.120855 -0.135162 -0.017384
0.3 0.0278319 -0.120855 -0.135162 -0.017384
0.3 0.0278898 -0.118127 -0.135225 -0.0179414
0.3 0.0279184 -0.116767 -0.135253 -0.0182193
0.3 0.0279467 -0.115411 -0.135279 -0.0184967
0.3 0.0279748 -0.114058 -0.135302 -0.0187734
0.3 0.0279748 -0.114058 -0.135302 -0.0187734
0.3 0.0280302 -0.111364 -0.135343 -0.0193246
0.3 0.0280577 -0.110047 -0.135359 -0.0196003
0.3 0.0280853 -0.108767 -0.135368 -0.0198739
0.3 0.0281132 -0.107531 -0.135366 -0.0201446
0.3 0.0281132 -0.107531 -0.135366 -0.0201446
0.3 0.0281704 -0.105193 -0.135331 -0.0206782
0.3 0.0282001 -0.104105 -0.135291 -0.0209397
0.3 0.0282309 -0.103072 -0.135234 -0.0211967
0.3 0.0282627 -0.102096 -0.13516 -0.0214493
0.3 0.0283296 -0.100312 -0.134961 -0.0219404
0.3 0.0283296 -0.100312 -0.134961 -0.0219404
0.3 0.0283647 -0.0995035 -0.134834 -0.0221787
0.3 0.0284011 -0.0987516 -0.134689 -0.0224117
0.3 0.0284387 -0.0980557 -0.134524 -0.0226391
0.3 0.0284774 -0.0974112 -0.134342 -0.0228613
0.3 0.0285173 -0.0968184 -0.134143 -0.0230784
0.3 0.0285583 -0.0962748 -0.133927 -0.0232904
0.3 0.0286002 -0.0957763 -0.133696 -0.0234975
0.3 0.0286431 -0.0953216 -0.133449 -0.0236995
0.3 0.0286868 -0.0949101 -0.133188 -0.0238966
0.3 0.0287314 -0.0945384 -0.132914 -0.0240893
0.3 0.0288225 -0.0939038 -0.132326 -0.0244609
0.3 0.0288225 -0.0939038 -0.132326 -0.0244609
0.3 0.028869 -0.0936382 -0.132014 -0.02464
0.3 0.028916 -0.093405 -0.13169 -0.0248146
0.3 0.0289633 -0.0931982 -0.131357 -0.0249855
0.3 0.0290585 -0.0928523 -0.130665 -0.0253165
0.3 0.0290585 -0.0928523 -0.130665 -0.0253165
0.3 0.0291062 -0.0927103 -0.130308 -0.0254768
0.3 0.0291538 -0.0925854 -0.129944 -0.0256339
0.3 0.0292011 -0.0924716 -0.129575 -0.0257883
0.3 0.0292944 -0.0922676 -0.128829 -0.0260902
0.3 0.0292944 -0.0922676 -0.128829 -0.0260902
0.3 0.0293403 -0.0921743 -0.128452 -0.0262381
0.3 0.0293853 -0.0920797 -0.128076 -0.0263847
0.3 0.0294294 -0.0919808 -0.127701 -0.0265302
0.3 0.0294724 -0.091875 -0.127328 -0.0266748
0.3 0.0295143 -0.0917623 -0.126957 -0.0268187
0.3 0.0295551 -0.0916397 -0.126589 -0.0269622
0.3 0.0295944 -0.091501 -0.126227 -0.0271057
0.3 0.0296321 -0.0913432 -0.125872 -0.0272498
0.3 0.0296682 -0.091164 -0.125523 -0.0273945
0.3 0.0297027 -0.0909632 -0.125182 -0.0275401
0.3 0.0297353 -0.0907382 -0.12485 -0.0276867
0.3 0.029766 -0.0904831 -0.124527 -0.0278348
0.3 0.0297946 -0.0901953 -0.124216 -0.0279848
0.3 0.0298211 -0.0898745 -0.123916 -0.0281366
0.3 0.0298455 -0.0895183 -0.123629 -0.0282907
0.3 0.0298674 -0.0891198 -0.123356 -0.0284473
0.3 0.0298868 -0.0886768 -0.123099 -0.0286068
0.3 0.0299036 -0.0881869 -0.122858 -0.0287696
0.3 0.029918 -0.0876512 -0.122634 -0.0289353
0.3 0.0299297 -0.0870676 -0.122426 -0.0291042
0.3 0.0299385 -0.0864291 -0.122238 -0.0292767
0.3 0.0299445 -0.0857343 -0.12207 -0.0294529
0.3 0.0299477 -0.0849863 -0.12192 -0.0296325
0.3 0.0299482 -0.0841849 -0.12179 -0.0298154
0.3 0.029946 -0.083331 -0.121678 -0.0300015
0.3 0.0299409 -0.0824215 -0.121587 -0.030191
0.3 0.0299333 -0.0814628 -0.121513 -0.0303833
0.3 0.0299231 -0.0804552 -0.121456 -0.0305783
0.3 0.0299104 -0.0794007 -0.121416 -0.0307757
0.3 0.0298953 -0.0782982 -0.121394 -0.0309754
0.3 0.0298779 -0.0771541 -0.121386 -0.0311773
0.3 0.0298585 -0.0759705 -0.121392 -0.0313809
0.3 0.0298369 -0.0747476 -0.121413 -0.0315858
0.3 0.0298135 -0.0734945 -0.121446 -0.0317916
0.3 0.0297884 -0.0722111 -0.12149 -0.031998
0.3 0.0297616 -0.0709009 -0.121544 -0.0322048
0.3 0.0297335 -0.0695711 -0.121607 -0.0324114
0.3 0.0297041 -0.0682248 -0.121677 -0.0326174
0.3 0.0296736 -0.0668646 -0.121753 -0.0328227
0.3 0.029642 -0.0654904 -0.121836 -0.0330272
0.3 0.0296094 -0.0641052 -0.121925 -0.0332305
0.3 0.0295759 -0.0627104 -0.122019 -0.0334324
0.3 0.0295419 -0.0613146 -0.122116 -0.0336325
0.3 0.0295074 -0.0599205 -0.122214 -0.0338304
0.3 0.0294725 -0.0585298 -0.122314 -0.0340258
0.3 0.0294374 -0.0571434 -0.122415 -0.0342188
0.3 0.0294022 -0.0557677 -0.122513 -0.0344085
0.3 0.029367 -0.0544048 -0.122611 -0.034595
0.3 0.0293319 -0.0530545 -0.122707 -0.0347783
0.3 0.029297 -0.0517191 -0.122801 -0.0349584
0.3 0.0292624 -0.0504012 -0.122894 -0.0351352
0.3 0.0292283 -0.0491069 -0.122984 -0.0353083
0.3 0.0291948 -0.0478361 -0.123069 -0.0354776
0.3 0.0291619 -0.0465905 -0.12315 -0.0356429
0.3 0.0291299 -0.0453735 -0.123226 -0.0358045
0.3 0.0290988 -0.0441872 -0.123298 -0.0359623
0.3 0.0290686 -0.043031 -0.123365 -0.0361162
0.3 0.0290395 -0.0419096 -0.123425 -0.0362658
0.3 0.0290117 -0.0408275 -0.123476 -0.036411
0.3 0.0289855 -0.0397874 -0.123519 -0.0365518
0.3 0.0289606 -0.0387888 -0.123552 -0.036688
0.3 0.0289373 -0.0378342 -0.123577 -0.03682
0.3 0.0289158 -0.0369286 -0.12359 -0.0369475
0.3 0.0288961 -0.0360734 -0.123592 -0.0370706
0.3 0.0288783 -0.0352699 -0.123584 -0.0371896
0.3 0.0288623 -0.0345201 -0.123566 -0.0373048
0.3 0.0288483 -0.0338237 -0.123538 -0.0374162
0.3 0.0288365 -0.0331873 -0.123497 -0.037524
0.3 0.0288246 -0.0325582 -0.123455 -0.0376267
0.3 0.0288131 -0.0319332 -0.123413 -0.0377264
0.3 0.0288019 -0.0313122 -0.123369 -0.0378226
0.3 0.0287908 -0.0306958 -0.123324 -0.0379153
0.3 0.02878 -0.0300845 -0.123278 -0.038004
0.3 0.0287694 -0.0294786 -0.123229 -0.0380888
0.3 0.0287609 -0.0288929 -0.123162 -0.0381658
0.3 0.0287482 -0.0282878 -0.123137 -0.0382656
0.3 0.0287346 -0.0276732 -0.123117 -0.038365
0.3 0.0287216 -0.0270642 -0.123092 -0.03846
0.3 0.0287091 -0.0264634 -0.123063 -0.0385512
0.3 0.0286967 -0.0258694 -0.123033 -0.0386397
0.3 0.0286846 -0.0252814 -0.123 -0.0387256
0.3 0.0286726 -0.0246991 -0.122967 -0.0388092
0.3 0.0286608 -0.0241228 -0.122932 -0.0388905
0.3 0.0286491 -0.0235522 -0.122896 -0.0389694
0.3 0.0286375 -0.0229876 -0.12286 -0.0390461
0.3 0.028626 -0.0224288 -0.122822 -0.0391206
0.3 0.0286147 -0.0218758 -0.122783 -0.0391928
0.3 0.0286035 -0.0213286 -0.122743 -0.0392627
0.3 0.0285924 -0.0207873 -0.122702 -0.0393305
0.3 0.0285814 -0.0202518 -0.12266 -0.039396
0.3 0.0285705 -0.0197221 -0.122617 -0.0394593
0.3 0.0285597 -0.0191983 -0.122573 -0.0395205
0.3 0.028549 -0.0186803 -0.122528 -0.0395795
0.3 0.0285386 -0.0181303 -0.122493 -0.0396392
0.3 0.0285281 -0.0175444 -0.122467 -0.0396977
0.3 0.0285174 -0.0169242 -0.122448 -0.0397553
0.3 0.0285068 -0.0162652 -0.122439 -0.039813
0.3 0.0284965 -0.0155579 -0.122441 -0.0398721
0.3 0.0284869 -0.0147979 -0.122453 -0.0399329
0.3 0.0284869 -0.0147979 -0.122453 -0.0399329
0.3 0.0284696 -0.0131183 -0.122514 -0.0400608
0.3 0.0284622 -0.012188 -0.122563 -0.0401291
0.3 0.0284558 -0.0111955 -0.122626 -0.0402008
0.3 0.0284504 -0.0101436 -0.122702 -0.0402755
0.3 0.0284428 -0.00786526 -0.122894 -0.0404339
0.3 0.0284428 -0.00786526 -0.122894 -0.0404339
0.3 0.0284403 -0.00663985 -0.123009 -0.0405175
0.3 0.0284389 -0.00535764 -0.123138 -0.0406045
0.3 0.0284385 -0.00402376 -0.123278 -0.040694
0.3 0.028439 -0.00264063 -0.12343 -0.0407858
0.3 0.0284403 -0.00120794 -0.123594 -0.04088
0.3 0.0284451 0.00179627 -0.123957 -0.0410751
0.3 0.0284451 0.00179627 -0.123957 -0.0410751
0.3 0.0284487 0.0033676 -0.124156 -0.0411763
0.3 0.0284529 0.00497448 -0.124363 -0.0412789
0.3 0.0284575 0.00661765 -0.124579 -0.0413829
0.3 0.0284626 0.00829344 -0.124804 -0.0414882
0.3 0.028468 0.00999967 -0.125036 -0.0415951
0.3 0.0284736 0.0117299 -0.125274 -0.0417026
0.3 0.0284794 0.0134804 -0.125516 -0.0418104
0.3 0.0284851 0.0152515 -0.125764 -0.0419186
0.3 0.0284909 0.01704 -0.126016 -0.0420271
0.3 0.0284963 0.0188435 -0.126271 -0.0421359
0.3 0.0285016 0.0206589 -0.126528 -0.0422448
0.3 0.0285016 0.0206589 -0.126528 -0.0422448
0.3 0.0285112 0.0243052 -0.12704 -0.0424608
0.3 0.0285152 0.0261313 -0.127295 -0.0425679
0.3 0.0285184 0.0279538 -0.127548 -0.0426738
0.3 0.0285184 0.0279538 -0.127548 -0.0426738
0.3 0.0285227 0.0315781 -0.128041 -0.0428816
0.3 0.0285234 0.0333744 -0.128279 -0.0429832
0.3 0.028523 0.0351568 -0.128511 -0.0430831
0.3 0.0285215 0.0369219 -0.128736 -0.0431809
0.3 0.0285151 0.0403912 -0.129157 -0.0433697
0.3 0.0285151 0.0403912 -0.129157 -0.0433697
0.3 0.0285101 0.0420931 -0.129353 -0.0434605
0.3 0.0285034 0.0437668 -0.129539 -0.0435484
0.3 0.0284954 0.0454104 -0.129712 -0.0436333
0.3 0.0284954 0.0454104 -0.129712 -0.0436333
0.3 0.0284748 0.0485989 -0.130017 -0.0437932
0.3 0.028462 0.0501355 -0.130147 -0.0438677
0.3 0.0284475 0.0516331 -0.130262 -0.0439384
0.3 0.0284313 0.0530928 -0.130361 -0.0440052
0.3 0.0284135 0.0545115 -0.130444 -0.0440679
0.3 0.0283936 0.0558822 -0.130509 -0.0441261
0.3 0.0283719 0.0572065 -0.130556 -0.0441798
0.3 0.0283485 0.0584845 -0.130585 -0.0442289
0.3 0.0283233 0.0597162 -0.130597 -0.0442735
0.3 0.0282961 0.0608978 -0.13059 -0.0443133
0.3 0.0282671 0.062029 -0.130564 -0.044348
0.3 0.0282366 0.0631183 -0.130521 -0.0443785
0.3 0.0282044 0.0641655 -0.130462 -0.0444047
0.3 0.0281707 0.0651736 -0.130387 -0.0444269
0.3 0.0281355 0.0661423 -0.130296 -0.044445
0.3 0.0280989 0.0670741 -0.13019 -0.0444593
0.3 0.0280613 0.0679795 -0.13007 -0.0444707
0.3 0.0280225 0.0688586 -0.129938 -0.0444794
0.3 0.0279829 0.0697155 -0.129793 -0.0444854
0.3 0.0279422 0.0705517 -0.129638 -0.0444892
0.3 0.0279008 0.071371 -0.129473 -0.0444911
0.3 0.0278589 0.0721837 -0.1293 -0.044492
0.3 0.0278166 0.0729899 -0.12912 -0.0444922
0.3 0.0277738 0.0737941 -0.128935 -0.0444921
0.3 0.0277306 0.0745982 -0.128743 -0.044492
0.3 0.0276875 0.0754119 -0.128549 -0.044493
0.3 0.0276443 0.0762352 -0.128352 -0.0444953
0.3 0.0276011 0.0770715 -0.128153 -0.0444992
0.3 0.027558 0.0779226 -0.127952 -0.044505
0.3 0.0275153 0.0787977 -0.127753 -0.0445138
0.3 0.0274731 0.0796981 -0.127556 -0.0445257
0.3 0.0274311 0.080624 -0.12736 -0.0445409
0.3 0.0273897 0.0815779 -0.127167 -0.0445597
0.3 0.0273489 0.0825619 -0.126978 -0.0445824
0.3 0.0273088 0.0835831 -0.126795 -0.0446097
0.3 0.0272694 0.084641 -0.126618 -0.0446413
0.3 0.0272309 0.085736 -0.126448 -0.0446775
0.3 0.0271932 0.0868693 -0.126285 -0.0447182
0.3 0.0271563 0.0880438 -0.126132 -0.0447637
0.3 0.0271206 0.089264 -0.125989 -0.0448141
0.3 0.0270524 0.0918358 -0.125737 -0.0449283
0.3 0.0270524 0.0918358 -0.125737 -0.0449283
0.3 0.0270199 0.093188 -0.12563 -0.0449918
0.3 0.0269887 0.0945898 -0.125537 -0.04506
0.3 0.0269587 0.0960383 -0.12546 -0.0451319
0.3 0.0269587 0.0960383 -0.12546 -0.0451319
0.3 0.026903 0.0990758 -0.125356 -0.0452851
0.3 0.0268772 0.10067 -0.125332 -0.0453664
0.3 0.0268529 0.102316 -0.12533 -0.0454504
0.3 0.0268301 0.10401 -0.125349 -0.0455362
0.3 0.026809 0.105751 -0.12539 -0.0456236
0.3 0.0267894 0.10754 -0.125453 -0.0457121
0.3 0.0267715 0.109382 -0.125544 -0.0458015
0.3 0.0267715 0.109382 -0.125544 -0.0458015
0.3 0.0267404 0.113222 -0.125786 -0.0460046
0.3 0.0267258 0.115116 -0.125903 -0.0461137
0.3 0.0267123 0.116958 -0.126021 -0.0462178
0.3 0.0267002 0.118752 -0.12614 -0.0463186
0.3 0.0266892 0.120498 -0.126259 -0.0464163
0.3 0.0266796 0.122197 -0.126378 -0.046511
0.3 0.0266712 0.123849 -0.126496 -0.046603
0.3 0.0266638 0.125452 -0.126613 -0.0466896
0.3 0.0266575 0.127004 -0.126727 -0.0467695
0.3 0.0266521 0.128505 -0.126838 -0.0468426
0.3 0.0266521 0.128505 -0.126838 -0.0468426
0.3 0.0266445 0.131357 -0.127054 -0.0469683
0.3 0.0266423 0.132708 -0.127158 -0.0470212
0.3 0.0266411 0.134012 -0.12726 -0.0470675
0.3 0.0266411 0.135269 -0.127359 -0.0471072
0.3 0.0266421 0.136478 -0.127456 -0.0471403
0.3 0.0266442 0.137641 -0.127551 -0.0471669
0.3 0.0266473 0.138758 -0.127643 -0.0471871
0.3 0.0266516 0.13983 -0.127733 -0.0472011
0.3 0.0266516 0.13983 -0.127733 -0.0472011
0.3 0.0266632 0.14184 -0.127906 -0.0472099
0.3 0.0266706 0.142779 -0.127989 -0.047205
0.3 0.026679 0.143676 -0.12807 -0.047194
0.3 0.0266884 0.144532 -0.128149 -0.0471769
0.3 0.0266988 0.145345 -0.128226 -0.0471537
0.3 0.0267102 0.146117 -0.128301 -0.0471246
0.3 0.0267227 0.146819 -0.128381 -0.0470844
0.3 0.0267365 0.14745 -0.128465 -0.0470358
0.3 0.0267519 0.148005 -0.128554 -0.0469776
0.3 0.0267691 0.148479 -0.128651 -0.0469081
0.3 0.0267691 0.148479 -0.128651 -0.0469081
0.3 0.0268089 0.149184 -0.128866 -0.0467354
0.3 0.0268319 0.149408 -0.128985 -0.046631
0.3 0.026857 0.149548 -0.129113 -0.0465148
0.3 0.0268842 0.149606 -0.129251 -0.0463868
0.3 0.0269135 0.149584 -0.129396 -0.0462476
0.3 0.0269449 0.149485 -0.129549 -0.046097
0.3 0.0269782 0.149308 -0.129709 -0.0459353
0.3 0.0270136 0.149056 -0.129879 -0.0457627
0.3 0.027051 0.148728 -0.130057 -0.0455793
0.3 0.0270902 0.14833 -0.130243 -0.0453856
0.3 0.0271312 0.147861 -0.130436 -0.0451816
0.3 0.0271741 0.147323 -0.130637 -0.0449675
0.3 0.0272186 0.146719 -0.130845 -0.0447439
0.3 0.0272647 0.146053 -0.13106 -0.0445111
0.3 0.0273123 0.145323 -0.131281 -0.044269
0.3 0.0273614 0.144535 -0.131508 -0.0440182
0.3 0.0274118 0.143688 -0.13174 -0.0437586
0.3 0.0274634 0.142791 -0.131976 -0.0434913
0.3 0.027516 0.141846 -0.132215 -0.0432169
0.3 0.027624 0.139822 -0.1327 -0.0426477
0.3 0.027624 0.139822 -0.1327 -0.0426477
0.3 0.0276791 0.138749 -0.132945 -0.0423536
0.3 0.0277347 0.137643 -0.133189 -0.0420542
0.3 0.0277907 0.136508 -0.133432 -0.04175
0.3 0.0278471 0.135345 -0.133672 -0.0414411
0.3 0.0279036 0.134156 -0.133909 -0.0411279
0.3 0.0279603 0.132945 -0.134142 -0.0408106
0.3 0.0280168 0.13172 -0.134368 -0.0404905
0.3 0.0280732 0.13048 -0.134588 -0.0401675
0.3 0.0281292 0.12923 -0.1348 -0.0398421
0.3 0.0281848 0.127977 -0.135003 -0.0395155
0.3 0.0282397 0.126722 -0.135195 -0.0391876
0.3 0.028294 0.125467 -0.135378 -0.0388589
0.3 0.0283474 0.124216 -0.135547 -0.0385298
0.3 0.0283999 0.122975 -0.135703 -0.0382011
0.3 0.0284513 0.121747 -0.135844 -0.0378733
0.3 0.0285504 0.119338 -0.136082 -0.0372216
0.3 0.0285504 0.119338 -0.136082 -0.0372216
0.3 0.028598 0.118162 -0.136176 -0.0368984
0.3 0.0286441 0.117013 -0.136251 -0.0365777
0.3 0.0286885 0.115894 -0.136307 -0.0362601
0.3 0.0287722 0.113747 -0.136359 -0.0356345
0.3 0.0287722 0.113747 -0.136359 -0.0356345
0.3 0.0288114 0.112727 -0.136353 -0.0353272
0.3 0.0288486 0.11175 -0.136324 -0.0350243
0.3 0.0288837 0.11082 -0.13627 -0.0347263
0.3 0.0289166 0.109937 -0.136192 -0.0344329
0.3 0.0289475 0.109101 -0.13609 -0.0341441
0.3 0.0289763 0.108313 -0.135963 -0.0338598
0.3 0.0290028 0.107577 -0.13581 -0.0335804
0.3 0.0290272 0.106893 -0.135631 -0.0333056
0.3 0.0290495 0.106256 -0.135427 -0.0330346
0.3 0.0290698 0.105664 -0.135198 -0.0327672
0.3 0.0290882 0.105117 -0.134946 -0.032503
0.3 0.0291047 0.104616 -0.134668 -0.0322419
0.3 0.0291192 0.10416 -0.134366 -0.0319834
0.3 0.0291321 0.103739 -0.134042 -0.0317262
0.3 0.0291435 0.10335 -0.133697 -0.0314698
0.3 0.0291534 0.102992 -0.133331 -0.0312138
0.3 0.0291618 0.102663 -0.132945 -0.0309575
0.3 0.0291689 0.102361 -0.132538 -0.0307005
0.3 0.0291748 0.102076 -0.132114 -0.0304414
0.3 0.0291798 0.101803 -0.131673 -0.0301795
0.3 0.0291838 0.101542 -0.131217 -0.0299145
0.3 0.0291869 0.101291 -0.130745 -0.0296457
0.3 0.0291891 0.101048 -0.130258 -0.029373
0.3 0.0291917 0.100561 -0.12925 -0.0288117
0.3 0.0291917 0.100561 -0.12925 -0.0288117
0.3 0.0291922 0.100312 -0.128728 -0.0285222
0.3 0.0291923 0.100058 -0.128198 -0.0282265
0.3 0.0291922 0.0997882 -0.12766 -0.0279237
0.3 0.0291918 0.0995046 -0.127115 -0.0276134
0.3 0.0291914 0.0992033 -0.126564 -0.0272954
0.3 0.0291909 0.098882 -0.126009 -0.0269695
0.3 0.0291906 0.0985349 -0.125452 -0.0266355
0.3 0.0291906 0.0985349 -0.125452 -0.0266355
0.3 0.0291907 0.097762 -0.124334 -0.0259428
0.3 0.0291912 0.0973301 -0.123776 -0.0255841
0.3 0.0291923 0.0968634 -0.123222 -0.025217
0.3 0.0291939 0.09636 -0.122673 -0.0248423
0.3 0.0291961 0.0958198 -0.122129 -0.0244597
0.3 0.029199 0.0952415 -0.121593 -0.0240698
0.3 0.0292027 0.0946193 -0.121067 -0.0236726
0.3 0.0292072 0.0939541 -0.120552 -0.0232687
0.3 0.0292127 0.093245 -0.12005 -0.0228592
0.3 0.0292263 0.0916929 -0.119092 -0.0220237
0.3 0.0292263 0.0916929 -0.119092 -0.0220237
0.3 0.0292346 0.0908481 -0.118637 -0.0215991
0.3 0.029244 0.0899545 -0.118203 -0.021171
0.3 0.0292547 0.0890106 -0.117791 -0.02074
0.3 0.0292665 0.0880164 -0.117402 -0.0203065
0.3 0.0292795 0.0869707 -0.117037 -0.0198712
0.3 0.0292941 0.0858677 -0.1167 -0.0194346
0.3 0.02931 0.0847094 -0.116392 -0.0189979
0.3 0.0293274 0.0834955 -0.116113 -0.0185612
0.3 0.0293443 0.082287 -0.115833 -0.0181256
0.3 0.0293608 0.0810883 -0.115554 -0.0176913
0.3 0.029377 0.0798989 -0.115277 -0.0172586
0.3 0.0293929 0.0787184 -0.115001 -0.0168275
0.3 0.0294083 0.0775466 -0.114727 -0.016398
0.3 0.0294229 0.0763764 -0.114439 -0.0159437
0.3 0.0294368 0.0752147 -0.114149 -0.0154856
0.3 0.0294508 0.0740586 -0.113866 -0.0150307
0.3 0.0294648 0.0729056 -0.113588 -0.0145778
0.3 0.0294788 0.0717552 -0.113315 -0.0141259
0.3 0.0294929 0.0706079 -0.113048 -0.013675
0.3 0.0295069 0.0694643 -0.112786 -0.0132255
0.3 0.0295207 0.068327 -0.112527 -0.012779
0.3 0.0295344 0.0671964 -0.112273 -0.0123357
0.3 0.0295612 0.0649547 -0.111776 -0.0114586
0.3 0.0295612 0.0649547 -0.111776 -0.0114586
0.3 0.0295743 0.0638437 -0.111533 -0.0110247
0.3 0.0295872 0.0627397 -0.111294 -0.010594
0.3 0.0295999 0.0616427 -0.111059 -0.0101665
0.3 0.0296247 0.0594697 -0.110599 -0.00932081
0.3 0.0296247 0.0594697 -0.110599 -0.00932081
0.3 0.0296368 0.0583937 -0.110375 -0.00890268
0.3 0.0296487 0.0573246 -0.110154 -0.0084877
0.3 0.0296604 0.0562627 -0.109937 -0.00807592
0.3 0.0296725 0.055271 -0.109723 -0.0076657
0.3 0.0296843 0.054323 -0.109512 -0.00725893
0.3 0.0296967 0.053431 -0.10929 -0.00685796
0.3 0.0297096 0.0525998 -0.109055 -0.00646367
0.3 0.0297232 0.0518315 -0.108807 -0.00607614
0.3 0.0297377 0.0511278 -0.108546 -0.00569527
0.3 0.029753 0.0504873 -0.10827 -0.00532119
0.3 0.0297695 0.049913 -0.107978 -0.00495437
0.3 0.0297871 0.0494016 -0.10767 -0.00459487
0.3 0.0298059 0.0489521 -0.107346 -0.00424271
0.3 0.0298259 0.0485645 -0.107007 -0.00389791
0.3 0.0298471 0.0482374 -0.106651 -0.00356043
0.3 0.0298696 0.0479718 -0.106278 -0.00323051
0.3 0.0298933 0.0477622 -0.10589 -0.00290786
0.3 0.0299182 0.0476065 -0.105488 -0.00259235
0.3 0.0299711 0.0474512 -0.10464 -0.00198248
0.3 0.0299711 0.0474512 -0.10464 -0.00198248
0.3 0.0299991 0.0474496 -0.104196 -0.00168797
0.3 0.0300281 0.0474944 -0.103739 -0.00140005
0.3 0.0300578 0.0475826 -0.103271 -0.00111861
0.3 0.0300883 0.0477116 -0.102792 -0.00084345
0.3 0.0301195 0.0478815 -0.102303 -0.000574558
0.3 0.0301514 0.0480895 -0.101804 -0.000311688
0.3 0.0301836 0.0483304 -0.101298 -5.41944e-05
0.3 0.0302162 0.0486009 -0.100784 0.000197965
0.3 0.030249 0.0488977 -0.100266 0.000445049
0.3 0.030282 0.0492209 -0.0997411 0.000687086
0.3 0.0303151 0.0495674 -0.099212 0.00092437
0.3 0.0303481 0.0499317 -0.09868 0.0011574
0.3 0.0303481 0.0499317 -0.09868 0.0011574
0.3 0.0304131 0.0507044 -0.0976112 0.0016116
0.3 0.0304451 0.0511101 -0.0970747 0.00183298
0.3 0.0304766 0.0515257 -0.0965375 0.00205085
0.3 0.0304766 0.0515257 -0.0965375 0.00205085
0.3 0.0305373 0.0523685 -0.0954699 0.00247827
0.3 0.0305663 0.0527916 -0.0949404 0.00268817
0.3 0.0305942 0.0532127 -0.0944148 0.00289595
0.3 0.030621 0.0536293 -0.0938942 0.00310189
0.3 0.0306704 0.054433 -0.0928743 0.00351007
0.3 0.0306704 0.054433 -0.0928743 0.00351007
0.3 0.0306929 0.0548176 -0.0923761 0.00371262
0.3 0.0307138 0.0551865 -0.0918867 0.00391455
0.3 0.0307328 0.0555371 -0.0914073 0.00411615
0.3 0.03075 0.055866 -0.0909391 0.00431776
0.3 0.0307653 0.0561732 -0.0904821 0.00451942
0.3 0.0307785 0.0564566 -0.090037 0.0047213
0.3 0.0307897 0.0567119 -0.0896051 0.00492373
0.3 0.0307985 0.0569368 -0.0891874 0.00512695
0.3 0.0308051 0.0571302 -0.0887842 0.00533104
0.3 0.0308093 0.057292 -0.0883953 0.00553598
0.3 0.0308112 0.0574209 -0.0880214 0.00574181
0.3 0.0308105 0.0575113 -0.087664 0.00594884
0.3 0.0308072 0.0575616 -0.0873238 0.00615713
0.3 0.0308013 0.0575744 -0.087 0.00636652
0.3 0.030793 0.0575498 -0.0866923 0.00657689
0.3 0.0307821 0.0574886 -0.0864007 0.0067881
0.3 0.0307686 0.0573878 -0.086126 0.00700016
0.3 0.0307346 0.057086 -0.0856213 0.00742568
0.3 0.0307346 0.057086 -0.0856213 0.00742568
0.3 0.0307141 0.0568872 -0.0853904 0.00763871
0.3 0.0306914 0.0566557 -0.085174 0.00785176
0.3 0.0306667 0.0563995 -0.0849686 0.00806417
0.3 0.0306401 0.056122 -0.084774 0.00827582
0.3 0.0306117 0.0558246 -0.0845897 0.00848653
0.3 0.0305815 0.0555083 -0.0844153 0.00869607
0.3 0.0305496 0.055173 -0.084251 0.00890435
0.3 0.0305161 0.0548195 -0.0840962 0.00911112
0.3 0.0304813 0.0544572 -0.0839478 0.00931585
0.3 0.0304453 0.0540863 -0.0838059 0.00951846
0.3 0.0304082 0.0537135 -0.0836677 0.00971839
0.3 0.0303703 0.053339 -0.0835337 0.00991566
0.3 0.0303314 0.0529634 -0.0834041 0.0101101
0.3 0.0302918 0.052588 -0.0832782 0.0103017
0.3 0.0302514 0.0522124 -0.0831564 0.0104904
0.3 0.0302107 0.0518446 -0.0830364 0.0106758
0.3 0.0301697 0.0514843 -0.082918 0.0108578
0.3 0.0301697 0.0514843 -0.082918 0.0108578
0.3 0.030087 0.0507929 -0.0826839 0.0112109
0.3 0.0300455 0.0504621 -0.0825682 0.011382
0.3 0.0300043 0.0501469 -0.0824517 0.0115493
0.3 0.0299632 0.0498469 -0.0823344 0.0117127
0.3 0.0299225 0.0495621 -0.0822164 0.0118722
0.3 0.0298821 0.0492938 -0.0820972 0.0120277
0.3 0.0298424 0.0490465 -0.0819755 0.0121792
0.3 0.0298034 0.0488221 -0.0818511 0.0123266
0.3 0.0297653 0.0486208 -0.0817236 0.01247
0.3 0.029728 0.0484416 -0.0815932 0.0126093
0.3 0.0296917 0.048287 -0.0814592 0.0127447
0.3 0.0296565 0.04816 -0.081321 0.0128763
0.3 0.0296227 0.0480605 -0.0811787 0.0130039
0.3 0.0296227 0.0480605 -0.0811787 0.0130039
0.3 0.0295589 0.04795 -0.0808806 0.0132479
0.3 0.0295293 0.0479431 -0.0807234 0.0133644
0.3 0.0295012 0.0479709 -0.0805604 0.0134775
0.3 0.029475 0.0480349 -0.0803916 0.0135875
0.3 0.0294505 0.0481357 -0.0802169 0.0136945
0.3 0.0294505 0.0481357 -0.0802169 0.0136945
0.3 0.0294072 0.0484537 -0.0798487 0.0138999
0.3 0.0293886 0.0486773 -0.0796533 0.0139986
0.3 0.0293721 0.0489457 -0.0794507 0.0140951
0.3 0.0293577 0.049259 -0.0792412 0.0141895
0.3 0.0293447 0.0495383 -0.0790476 0.014286
0.3 0.0293333 0.0497772 -0.0788733 0.0143868
0.3 0.0293235 0.049978 -0.0787172 0.0144913
0.3 0.0293153 0.0501427 -0.0785781 0.0145988
0.3 0.0293023 0.0502499 -0.0784934 0.014723
0.3 0.0292877 0.0503249 -0.0784259 0.0148504
0.3 0.0292733 0.0503875 -0.0783592 0.0149755
0.3 0.0292594 0.0504407 -0.0782931 0.0150983
0.3 0.0292457 0.0504831 -0.0782289 0.0152193
0.3 0.0292322 0.0505137 -0.0781671 0.0153388
0.3 0.0292188 0.050533 -0.078108 0.015457
0.3 0.0292056 0.0505411 -0.0780515 0.0155739
0.3 0.0291926 0.0505381 -0.0779977 0.0156895
0.3 0.0291926 0.0505381 -0.0779977 0.0156895
0.3 0.029167 0.0504993 -0.077898 0.0159168
0.3 0.0291545 0.0504637 -0.0778521 0.0160286
0.3 0.0291421 0.050418 -0.0778089 0.0161391
0.3 0.0291299 0.0503622 -0.0777682 0.0162485
0.3 0.0291178 0.0502964 -0.07773 0.0163567
0.3 0.0291058 0.0502208 -0.0776945 0.0164637
0.3 0.0290939 0.0501354 -0.0776615 0.0165695
0.3 0.0290822 0.0500408 -0.077631 0.0166741
0.3 0.0290705 0.0499369 -0.077603 0.0167776
0.3 0.029059 0.0498241 -0.0775773 0.0168799
0.3 0.029059 0.0498241 -0.0775773 0.0168799
0.3 0.0290379 0.0493219 -0.0775352 0.017096
0.3 0.0290278 0.0490476 -0.0775145 0.0172034
0.3 0.0290183 0.0487544 -0.0774907 0.0173112
0.3 0.0290096 0.0484358 -0.0774618 0.0174199
0.3 0.028995 0.0477066 -0.0773834 0.0176415
0.3 0.028995 0.0477066 -0.0773834 0.0176415
0.3 0.0289892 0.0472918 -0.0773323 0.0177548
0.3 0.0289849 0.0468355 -0.0772704 0.0178705
0.3 0.0289819 0.0463354 -0.0771967 0.0179888
0.3 0.0289803 0.0457911 -0.0771115 0.0181098
0.3 0.0289802 0.0452015 -0.077014 0.0182336
0.3 0.0289817 0.044562 -0.0769015 0.0183608
0.3 0.0289847 0.043876 -0.0767763 0.018491
0.3 0.0289891 0.0431446 -0.0766386 0.0186239
0.3 0.0289949 0.0423673 -0.0764885 0.0187597
0.3 0.0290021 0.0415456 -0.0763264 0.0188982
0.3 0.0290107 0.0406781 -0.0761509 0.0190397
0.3 0.0290204 0.0397708 -0.0759648 0.0191834
0.3 0.0290313 0.0388264 -0.0757688 0.0193292
0.3 0.0290432 0.0378441 -0.0755631 0.0194772
0.3 0.029056 0.0368269 -0.0753483 0.0196271
0.3 0.0290697 0.0357756 -0.075123 0.0197791
0.3 0.029084 0.034697 -0.074891 0.0199323
0.3 0.029084 0.034697 -0.074891 0.0199323
0.3 0.0291143 0.0324648 -0.0744097 0.0202416
0.3 0.0291301 0.0313143 -0.0741601 0.0203976
0.3 0.0291461 0.0301451 -0.0739052 0.0205543
0.3 0.0291624 0.0289569 -0.0736451 0.0207116
0.3 0.0291787 0.0277567 -0.073383 0.0208686
0.3 0.0291948 0.0265482 -0.0731196 0.0210251
0.3 0.0292104 0.0253384 -0.0728576 0.0211803
0.3 0.0292255 0.0241273 -0.0725972 0.0213341
0.3 0.0292401 0.0229182 -0.0723396 0.0214861
0.3 0.0292539 0.0217155 -0.0720853 0.0216362
0.3 0.0292667 0.0205247 -0.0718367 0.0217836
0.3 0.0292889 0.0181879 -0.0713594 0.0220695
0.3 0.0292889 0.0181879 -0.0713594 0.0220695
0.3 0.0292982 0.017045 -0.0711317 0.0222077
0.3 0.0293061 0.0159242 -0.0709126 0.0223424
0.3 0.0293124 0.0148307 -0.070704 0.0224729
0.3 0.029317 0.0137676 -0.0705067 0.0225991
0.3 0.0293199 0.0127348 -0.0703207 0.0227209
0.3 0.029321 0.0117352 -0.0701471 0.0228381
0.3 0.0293201 0.0107756 -0.0699875 0.0229499
0.3 0.029312 0.008981 -0.069713 0.023158
0.3 0.029312 0.008981 -0.069713 0.023158
0.3 0.0293048 0.00814881 -0.0695988 0.023254
0.3 0.0292953 0.00736557 -0.0695018 0.0233444
0.3 0.0292833 0.00663398 -0.0694226 0.0234288
0.3 0.0292689 0.00595522 -0.0693617 0.0235075
0.3 0.0292689 0.00595522 -0.0693617 0.0235075
0.3 0.0292329 0.00475724 -0.0692934 0.0236474
0.3 0.029211 0.00424511 -0.0692889 0.0237087
0.3 0.0291864 0.00378954 -0.0693044 0.0237643
0.3 0.0291594 0.00338586 -0.0693376 0.0238147
0.3 0.02913 0.00303385 -0.0693885 0.0238602
0.3 0.0290982 0.00273093 -0.0694565 0.023901
0.3 0.0290641 0.00247766 -0.0695417 0.0239373
0.3 0.0289898 0.00209695 -0.0697565 0.0239983
0.3 0.0289898 0.00209695 -0.0697565 0.0239983
0.3 0.0289498 0.00196591 -0.0698848 0.0240237
0.3 0.0289082 0.00186733 -0.0700249 0.0240461
0.3 0.0288651 0.0017978 -0.0701757 0.0240661
0.3 0.0288206 0.00175406 -0.070336 0.0240837
0.3 0.0287748 0.00173603 -0.0705057 0.0240994
0.3 0.0287278 0.00174049 -0.0706838 0.0241134
0.3 0.0286799 0.00176093 -0.0708686 0.024126
0.3 0.0286313 0.00179452 -0.0710591 0.0241376
0.3 0.028582 0.00183813 -0.0712542 0.0241484
0.3 0.028582 0.00183813 -0.0712542 0.0241484
0.3 0.0284816 0.00195227 -0.0716574 0.0241683
0.3 0.0284307 0.00201897 -0.0718644 0.0241777
0.3 0.0283798 0.00208415 -0.0720728 0.0241871
0.3 0.0283288 0.00214778 -0.0722824 0.0241966
0.3 0.0282777 0.00220685 -0.0724926 0.0242064
0.3 0.0282269 0.00226049 -0.0727028 0.0242166
0.3 0.0281764 0.00230167 -0.0729114 0.0242274
0.3 0.0281264 0.0023308 -0.0731184 0.0242388
0.3 0.0280769 0.00234543 -0.0733231 0.0242509
0.3 0.0280281 0.00234456 -0.0735255 0.0242636
0.3 0.02798 0.0023274 -0.0737248 0.0242771
0.3 0.027933 0.00228777 -0.07392 0.0242914
0.3 0.027933 0.00228777 -0.07392 0.0242914
0.3 0.027842 0.00213987 -0.0742971 0.0243223
0.3 0.0277983 0.00202619 -0.0744778 0.0243389
0.3 0.0277559 0.00188323 -0.0746526 0.0243562
0.3 0.027715 0.00170799 -0.0748209 0.024374
0.3 0.0276757 0.0015003 -0.0749829 0.0243925
0.3 0.0276379 0.00125609 -0.0751374 0.0244115
0.3 0.0276019 0.000975004 -0.0752842 0.024431
0.3 0.0276019 0.000975004 -0.0752842 0.024431
0.3 0.0275353 0.000292669 -0.0755551 0.0244707
0.3 0.0275049 -0.000113824 -0.0756776 0.0244908
0.3 0.0274765 -0.000564722 -0.0757915 0.0245106
0.3 0.027426 -0.00160472 -0.0759942 0.0245487
0.3 0.027426 -0.00160472 -0.0759942 0.0245487
0.3 0.0274038 -0.00219509 -0.0760826 0.0245667
0.3 0.0273839 -0.00283556 -0.0761618 0.0245837
0.3 0.027351 -0.00427231 -0.0762929 0.0246135
0.3 0.027351 -0.00427231 -0.0762929 0.0246135
0.3 0.027336 -0.00500562 -0.0763525 0.0246298
0.3 0.0273214 -0.0057294 -0.076411 0.0246467
0.3 0.0273073 -0.00644427 -0.0764682 0.0246645
0.3 0.0272934 -0.00715003 -0.0765238 0.0246836
0.3 0.027252 -0.00841783 -0.0767669 0.0246726
0.3 0.027252 -0.00841783 -0.0767669 0.0246726
0.3 0.0272321 -0.00903555 -0.0768822 0.0246691
0.3 0.0272129 -0.00964766 -0.0769935 0.0246666
0.3 0.027194 -0.0102516 -0.0771034 0.0246641
0.3 0.0271754 -0.0108462 -0.0772128 0.024661
0.3 0.027157 -0.0114311 -0.077322 0.0246573
0.3 0.0271388 -0.0120063 -0.0774311 0.0246528
0.3 0.0271209 -0.012572 -0.0775401 0.0246477
0.3 0.0271032 -0.013128 -0.077649 0.0246418
0.3 0.0270857 -0.0136745 -0.0777578 0.0246353
0.3 0.0270514 -0.0147388 -0.0779754 0.0246198
0.3 0.0270514 -0.0147388 -0.0779754 0.0246198
0.3 0.0270345 -0.0152569 -0.0780841 0.024611
0.3 0.0270178 -0.0157659 -0.0781927 0.0246015
0.3 0.0270014 -0.0162656 -0.0783013 0.0245912
0.3 0.026985 -0.0167562 -0.0784098 0.0245801
0.3 0.0269689 -0.0172378 -0.0785182 0.0245683
0.3 0.0269529 -0.0177105 -0.0786266 0.0245558
0.3 0.026937 -0.0181743 -0.078735 0.0245425
0.3 0.0269213 -0.0186294 -0.0788433 0.0245284
0.3 0.026906 -0.0190551 -0.0789561 0.0245099
0.3 0.0268911 -0.0194445 -0.0790738 0.0244891
0.3 0.0268769 -0.0197934 -0.0791966 0.0244642
0.3 0.0268506 -0.0203683 -0.0794579 0.0244013
0.3 0.0268506 -0.0203683 -0.0794579 0.0244013
0.3 0.0268387 -0.0205869 -0.0795986 0.0243623
0.3 0.0268281 -0.0207524 -0.0797476 0.0243171
0.3 0.0268187 -0.020866 -0.0799051 0.0242659
0.3 0.0268105 -0.0209279 -0.0800712 0.0242085
0.3 0.0268036 -0.0209378 -0.0802459 0.024145
0.3 0.0267979 -0.0208965 -0.0804295 0.0240754
0.3 0.0267936 -0.0208 -0.0806228 0.023999
0.3 0.0267888 -0.0204549 -0.0810374 0.0238281
0.3 0.0267888 -0.0204549 -0.0810374 0.0238281
0.3 0.0267882 -0.0202076 -0.0812589 0.0237336
0.3 0.0267888 -0.019909 -0.0814899 0.0236329
0.3 0.0267906 -0.0195656 -0.0817298 0.0235268
0.3 0.0267933 -0.0191771 -0.0819784 0.0234153
0.3 0.0267971 -0.0187459 -0.0822356 0.0232987
0.3 0.0268018 -0.0182718 -0.0825008 0.0231768
0.3 0.0268074 -0.017757 -0.0827733 0.0230498
0.3 0.0268137 -0.0172093 -0.0830522 0.0229188
0.3 0.0268206 -0.0166284 -0.0833373 0.0227837
0.3 0.0268281 -0.0160175 -0.0836281 0.022645
0.3 0.0268361 -0.0153775 -0.0839233 0.0225024
0.3 0.0268444 -0.0147118 -0.0842214 0.0223565
0.3 0.0268532 -0.0140228 -0.0845222 0.0222073
0.3 0.0268622 -0.0133113 -0.084825 0.0220552
0.3 0.0268713 -0.0125839 -0.0851284 0.0219007
0.3 0.0268802 -0.0118482 -0.0854309 0.0217452
0.3 0.026889 -0.0111042 -0.0857326 0.0215884
0.3 0.0268975 -0.0103551 -0.0860324 0.0214308
0.3 0.0269056 -0.00960404 -0.0863283 0.0212725
0.3 0.0269132 -0.00885743 -0.0866189 0.0211144
0.3 0.0269265 -0.00738486 -0.0871829 0.0208001
0.3 0.0269265 -0.00738486 -0.0871829 0.0208001
0.3 0.0269321 -0.00666235 -0.0874543 0.020644
0.3 0.0269368 -0.00595606 -0.0877158 0.0204893
0.3 0.0269404 -0.00526935 -0.0879662 0.0203364
0.3 0.026943 -0.00460465 -0.0882048 0.0201857
0.3 0.0269445 -0.00396187 -0.0884317 0.0200371
0.3 0.0269449 -0.00334375 -0.0886457 0.0198909
0.3 0.0269439 -0.00275532 -0.0888443 0.0197475
0.3 0.0269416 -0.00220053 -0.0890266 0.0196074
0.3 0.0269379 -0.00167892 -0.0891926 0.0194706
0.3 0.0269329 -0.00119307 -0.0893418 0.0193373
0.3 0.0269261 -0.000748896 -0.0894715 0.019208
0.3 0.0269178 -0.000348669 -0.0895809 0.0190828
0.3 0.0269178 -0.000348669 -0.0895809 0.0190828
0.3 0.0268962 0.00031423 -0.0897387 0.0188453
0.3 0.0268827 0.000569303 -0.089784 0.0187335
0.3 0.0268673 0.000770315 -0.0898054 0.0186264
0.3 0.0268501 0.000919622 -0.089804 0.0185236
0.3 0.0268104 0.00106465 -0.0897325 0.0183305
0.3 0.0268104 0.00106465 -0.0897325 0.0183305
0.3 0.026788 0.00106162 -0.0896624 0.0182396
0.3 0.0267638 0.00100656 -0.089568 0.0181522
0.3 0.0267379 0.000906106 -0.0894508 0.0180674
0.3 0.0267105 0.000760676 -0.0893108 0.0179849
0.3 0.0266816 0.000573032 -0.0891491 0.0179042
0.3 0.0266511 0.000342983 -0.088965 0.017825
0.3 0.0266511 0.000342983 -0.088965 0.017825
0.3 0.0265864 -0.000218953 -0.0885366 0.0176675
0.3 0.0265521 -0.000550752 -0.0882918 0.0175883
0.3 0.0265169 -0.000905386 -0.0880295 0.0175073
0.3 0.0264808 -0.00128007 -0.0877502 0.0174242
0.3 0.0264438 -0.00167509 -0.0874539 0.0173384
0.3 0.026406 -0.00208729 -0.0871415 0.0172493
0.3 0.0263675 -0.00251587 -0.0868141 0.0171567
0.3 0.0263286 -0.00295068 -0.0864737 0.0170593
0.3 0.0262893 -0.00338995 -0.0861208 0.0169567
0.3 0.0262496 -0.00383369 -0.0857555 0.0168485
0.3 0.0262096 -0.00427912 -0.0853785 0.0167345
0.3 0.0261693 -0.00472518 -0.0849907 0.0166143
0.3 0.0261291 -0.00516248 -0.0845949 0.0164871
0.3 0.0260891 -0.00558998 -0.0841921 0.0163529
0.3 0.026049 -0.00600769 -0.0837822 0.0162115
0.3 0.0260091 -0.00641306 -0.0833664 0.0160627
0.3 0.0259695 -0.00680387 -0.0829464 0.0159067
0.3 0.0259302 -0.00717751 -0.0825249 0.0157437
0.3 0.0258914 -0.00752879 -0.0821032 0.0155734
0.3 0.0258531 -0.00785787 -0.0816813 0.0153958
0.3 0.0258154 -0.00816243 -0.0812607 0.0152112
0.3 0.0257784 -0.00843973 -0.0808436 0.0150199
0.3 0.0257423 -0.0086844 -0.080433 0.014822
0.3 0.025707 -0.00889643 -0.0800285 0.0146176
0.3 0.0256726 -0.00907657 -0.0796318 0.0144075
0.3 0.0256393 -0.00922006 -0.0792465 0.0141923
0.3 0.025607 -0.00932752 -0.0788737 0.0139729
0.3 0.025576 -0.00939883 -0.0785137 0.0137495
0.3 0.025546 -0.00943312 -0.0781681 0.0135226
0.3 0.0255175 -0.00942774 -0.0778392 0.0132931
0.3 0.0254902 -0.00938153 -0.0775298 0.0130619
0.3 0.0254644 -0.00929458 -0.0772397 0.0128291
0.3 0.02544 -0.00916581 -0.076971 0.0125957
0.3 0.0254172 -0.00899015 -0.0767269 0.0123622
0.3 0.025396 -0.00876877 -0.0765086 0.0121297
0.3 0.0253763 -0.00850118 -0.0763162 0.0118981
0.3 0.0253584 -0.00818727 -0.0761519 0.0116687
0.3 0.0253405 -0.00787806 -0.0759885 0.0114405
0.3 0.0253228 -0.007575 -0.0758295 0.0112127
0.3 0.0253054 -0.00727907 -0.0756745 0.0109858
0.3 0.0252882 -0.00698971 -0.075523 0.0107599
0.3 0.0252711 -0.00670665 -0.0753751 0.0105351
0.3 0.0252405 -0.0061151 -0.0751166 0.0100799
0.3 0.0252405 -0.0061151 -0.0751166 0.0100799
0.3 0.0252246 -0.00583278 -0.0749838 0.00984754
0.3 0.0252091 -0.00555767 -0.0748571 0.00961988
0.3 0.0251939 -0.00528571 -0.0747367 0.00939393
0.3 0.0251788 -0.00501877 -0.0746211 0.00917029
0.3 0.025164 -0.00475745 -0.0745098 0.00894898
0.3 0.0251492 -0.00450197 -0.0744026 0.00872996
0.3 0.0251492 -0.00450197 -0.0744026 0.00872996
0.3 0.02512 -0.0040081 -0.0741999 0.00829864
0.3 0.0251056 -0.00376966 -0.0741046 0.00808629
0.3 0.0250912 -0.00353671 -0.0740129 0.00787613
0.3 0.025077 -0.00330924 -0.0739251 0.00766814
0.3 0.0250629 -0.00308734 -0.073841 0.0074623
0.3 0.0250488 -0.0028708 -0.0737606 0.00725858
0.3 0.0250349 -0.00265943 -0.0736837 0.00705696
0.3 0.025021 -0.0024533 -0.0736104 0.00685745
0.3 0.0250072 -0.00225233 -0.0735405 0.00666003
0.3 0.0249935 -0.0020564 -0.0734741 0.00646466
0.3 0.0249799 -0.00186553 -0.073411 0.00627133
0.3 0.0249664 -0.00167967 -0.0733513 0.00608002
0.3 0.0249527 -0.00156013 -0.07331 0.00589678
0.3 0.0249393 -0.0015151 -0.0732912 0.00572018
0.3 0.0249261 -0.00154479 -0.0732945 0.00555119
0.3 0.0249133 -0.0016516 -0.0733203 0.00539039
0.3 0.0249011 -0.00184159 -0.0733695 0.00523886
0.3 0.0248897 -0.00211337 -0.0734413 0.00509647
0.3 0.024879 -0.00246465 -0.0735355 0.00496339
0.3 0.0248691 -0.00289755 -0.0736524 0.00483956
0.3 0.0248602 -0.00341273 -0.0737925 0.00472525
0.3 0.0248523 -0.00400943 -0.0739552 0.00462047
0.3 0.0248453 -0.00468304 -0.0741389 0.00452464
0.3 0.0248394 -0.0054337 -0.0743445 0.00443779
0.3 0.0248343 -0.00625893 -0.0745718 0.00435965
0.3 0.0248301 -0.00715894 -0.0748214 0.00429039
0.3 0.0248269 -0.00813199 -0.0750916 0.00422986
0.3 0.0248247 -0.00917525 -0.0753805 0.00417781
0.3 0.0248234 -0.0102889 -0.075689 0.00413431
0.3 0.0248228 -0.0114663 -0.0760171 0.00409826
0.3 0.0248228 -0.0127084 -0.0763652 0.00406998
0.3 0.0248236 -0.0140116 -0.0767314 0.00404897
0.3 0.0248248 -0.0153684 -0.0771145 0.00403405
0.3 0.0248266 -0.016779 -0.0775156 0.00402533
0.3 0.0248286 -0.0182437 -0.0779337 0.00402304
0.3 0.0248311 -0.0197589 -0.078367 0.00402674
0.3 0.024834 -0.0213232 -0.0788149 0.00403647
0.3 0.0248369 -0.0229308 -0.0792769 0.00405115
0.3 0.02484 -0.0245813 -0.0797523 0.00407095
0.3 0.024843 -0.026267 -0.0802378 0.00409468
0.3 0.0248458 -0.0279849 -0.0807334 0.00412198
0.3 0.0248484 -0.029735 -0.0812391 0.00415284
0.3 0.0248507 -0.0315149 -0.0817538 0.00418694
0.3 0.0248527 -0.0333243 -0.0822769 0.00422436
0.3 0.0248543 -0.0351602 -0.0828064 0.00426474
0.3 0.0248543 -0.0351602 -0.0828064 0.00426474
0.3 0.0248558 -0.0388916 -0.0838792 0.00435136
0.3 0.0248556 -0.0407849 -0.0844215 0.00439742
0.3 0.0248547 -0.0426932 -0.0849662 0.00444486
0.3 0.024853 -0.0446122 -0.0855129 0.00449291
0.3 0.0248505 -0.0465413 -0.0860608 0.00454157
0.3 0.0248469 -0.0484781 -0.0866089 0.00459065
0.3 0.0248424 -0.0504173 -0.0871551 0.00463929
0.3 0.0248368 -0.0523593 -0.0876998 0.00468753
0.3 0.0248302 -0.0543014 -0.0882413 0.0047351
0.3 0.0248223 -0.05624 -0.0887792 0.00478166
0.3 0.0248132 -0.0581713 -0.0893117 0.00482671
0.3 0.0248029 -0.0600862 -0.0898384 0.00487053
0.3 0.0247913 -0.0619934 -0.0903592 0.00491287
0.3 0.0247783 -0.0638888 -0.0908732 0.00495337
0.3 0.0247638 -0.0657685 -0.0913785 0.00499162
0.3 0.024748 -0.0676319 -0.0918749 0.00502761
0.3 0.0247308 -0.0694798 -0.0923618 0.00506153
0.3 0.0247123 -0.0713106 -0.0928401 0.00509337
0.3 0.0246923 -0.0731235 -0.0933089 0.00512321
0.3 0.0246706 -0.0749134 -0.093767 0.00515078
0.3 0.0246475 -0.0766796 -0.0942133 0.00517612
0.3 0.0246475 -0.0766796 -0.0942133 0.00517612
0.3 0.0245973 -0.0801581 -0.0950743 0.00522316
0.3 0.0245701 -0.0818688 -0.0954885 0.00524535
0.3 0.0245416 -0.0835632 -0.0958922 0.00526739
0.3 0.0245119 -0.0852462 -0.0962858 0.00529025
0.3 0.024481 -0.0869187 -0.0966702 0.00531415
0.3 0.024449 -0.088582 -0.0970455 0.00533963
0.3 0.0244161 -0.090245 -0.0974129 0.00536814
0.3 0.0243824 -0.0919077 -0.0977721 0.00539989
0.3 0.0243478 -0.0935695 -0.0981238 0.00543502
0.3 0.0243123 -0.0952315 -0.0984682 0.00547402
0.3 0.0242761 -0.0968956 -0.0988055 0.00551738
0.3 0.0242393 -0.0985668 -0.0991372 0.00556584
0.3 0.0242019 -0.100245 -0.0994637 0.00561947
0.3 0.0241639 -0.101932 -0.099785 0.00567882
0.3 0.0241255 -0.10363 -0.100102 0.00574423
0.3 0.0240866 -0.105341 -0.100414 0.00581608
0.3 0.0240475 -0.107072 -0.100724 0.00589541
0.3 0.0240475 -0.107072 -0.100724 0.00589541
0.3 0.0239682 -0.110583 -0.101335 0.0060751
0.3 0.0239283 -0.112364 -0.101637 0.00617551
0.3 0.0238882 -0.114165 -0.10194 0.00628291
0.3 0.0238082 -0.117828 -0.102547 0.00651767
0.3 0.0238082 -0.117828 -0.102547 0.00651767
0.3 0.0237683 -0.119691 -0.102854 0.0066449
0.3 0.0237287 -0.121573 -0.103164 0.00677753
0.3 0.0236506 -0.125399 -0.103797 0.00706016
0.3 0.0236506 -0.125399 -0.103797 0.00706016
0.3 0.0236123 -0.127345 -0.104122 0.00720921
0.3 0.023575 -0.129313 -0.104454 0.00736227
0.3 0.0235387 -0.131302 -0.104796 0.00751877
0.3 0.0235034 -0.133313 -0.105148 0.00767867
0.3 0.0234693 -0.135346 -0.10551 0.00784129
0.3 0.0234367 -0.137403 -0.105885 0.00800623
0.3 0.0234056 -0.139479 -0.106274 0.00817195
0.3 0.0233761 -0.141576 -0.106678 0.00833837
0.3 0.0233482 -0.143692 -0.107098 0.00850468
0.3 0.0233222 -0.145831 -0.107537 0.0086703
0.3 0.0232982 -0.147988 -0.107995 0.00883376
0.3 0.0232763 -0.150163 -0.108475 0.00899433
0.3 0.0232563 -0.152356 -0.108976 0.0091518
0.3 0.0232386 -0.154566 -0.109501 0.00930545
0.3 0.0232231 -0.1568 -0.110052 0.00945476
0.3 0.0232054 -0.159021 -0.11057 0.0096121
0.3 0.0231885 -0.161239 -0.111103 0.00975774
0.3 0.0231737 -0.163394 -0.111628 0.00989498
0.3 0.0231615 -0.165492 -0.112148 0.0100282
0.3 0.0231516 -0.167531 -0.112663 0.0101576
0.3 0.023144 -0.169514 -0.113171 0.0102833
0.3 0.0231388 -0.171438 -0.113672 0.0104051
0.3 0.0231357 -0.173306 -0.114167 0.0105225
0.3 0.0231345 -0.175114 -0.114655 0.0106329
0.3 0.0231352 -0.176863 -0.115134 0.010736
0.3 0.0231377 -0.178553 -0.115606 0.0108319
0.3 0.0231419 -0.180185 -0.11607 0.0109207
0.3 0.0231479 -0.181761 -0.116526 0.0110025
0.3 0.0231556 -0.183279 -0.116975 0.0110773
0.3 0.0231649 -0.184741 -0.117417 0.0111449
0.3 0.0231759 -0.186148 -0.117851 0.0112056
0.3 0.0231885 -0.187501 -0.118278 0.0112594
0.3 0.0232026 -0.188801 -0.118698 0.0113064
0.3 0.0232183 -0.190048 -0.119111 0.0113465
0.3 0.0232354 -0.191243 -0.119517 0.0113798
0.3 0.023254 -0.192386 -0.119917 0.0114062
0.3 0.0232741 -0.193478 -0.12031 0.0114259
0.3 0.0232955 -0.19452 -0.120696 0.011439
0.3 0.0233183 -0.195513 -0.121076 0.0114456
0.3 0.0233424 -0.196457 -0.121449 0.0114456
0.3 0.0233679 -0.197353 -0.121816 0.011439
0.3 0.0233951 -0.198177 -0.122174 0.0114261
0.3 0.0234243 -0.198924 -0.12252 0.011405
0.3 0.0234555 -0.199593 -0.122854 0.0113759
0.3 0.0234892 -0.200178 -0.123172 0.011338
0.3 0.0235253 -0.200679 -0.123473 0.0112907
0.3 0.023564 -0.201095 -0.123757 0.0112339
0.3 0.0236053 -0.201428 -0.124022 0.0111674
0.3 0.0236492 -0.201677 -0.124268 0.0110911
0.3 0.0236958 -0.201843 -0.124496 0.0110049
0.3 0.0237452 -0.201922 -0.124702 0.0109083
0.3 0.0237972 -0.20192 -0.124888 0.0108013
0.3 0.023852 -0.201839 -0.125052 0.0106836
0.3 0.0239095 -0.201677 -0.125194 0.0105552
0.3 0.0239694 -0.20144 -0.125317 0.0104169
0.3 0.0240319 -0.201127 -0.125421 0.0102687
0.3 0.0240968 -0.200741 -0.125505 0.0101106
0.3 0.0241638 -0.200291 -0.125573 0.00994364
0.3 0.0242329 -0.199777 -0.125624 0.00976764
0.3 0.024304 -0.199201 -0.12566 0.00958297
0.3 0.024377 -0.198564 -0.125679 0.00938953
0.3 0.0244518 -0.19787 -0.125682 0.00918761
0.3 0.0245281 -0.197126 -0.125673 0.00897812
0.3 0.0246057 -0.196335 -0.125652 0.00876102
0.3 0.0246847 -0.195497 -0.125618 0.00853669
0.3 0.0247648 -0.194616 -0.125573 0.00830518
0.3 0.0248459 -0.193694 -0.125517 0.00806658
0.3 0.0249276 -0.19274 -0.125452 0.00782216
0.3 0.0250099 -0.191756 -0.12538 0.00757231
0.3 0.0250925 -0.190743 -0.125302 0.00731703
0.3 0.0251755 -0.189705 -0.125217 0.00705672
0.3 0.0252586 -0.188644 -0.125128 0.00679162
0.3 0.0253413 -0.187569 -0.125035 0.00652268
0.3 0.0254238 -0.186483 -0.124941 0.00625029
0.3 0.0255868 -0.184286 -0.124751 0.00569644
0.3 0.0255868 -0.184286 -0.124751 0.00569644
0.3 0.0256672 -0.183179 -0.124656 0.00541542
0.3 0.0257466 -0.182073 -0.124562 0.00513223
0.3 0.0257466 -0.182073 -0.124562 0.00513223
0.3 0.0259014 -0.179878 -0.124385 0.0045617
0.3 0.0259766 -0.178797 -0.124304 0.00427486
0.3 0.0260499 -0.177733 -0.124229 0.00398765
0.3 0.0261213 -0.176689 -0.124161 0.00370078
0.3 0.0261906 -0.175668 -0.124102 0.00341426
0.3 0.0262579 -0.174671 -0.124052 0.00312842
0.3 0.0263226 -0.173705 -0.124013 0.00284383
0.3 0.0263848 -0.172774 -0.123986 0.00256091
0.3 0.0264442 -0.171879 -0.123972 0.00228005
0.3 0.0265009 -0.171024 -0.123971 0.00200152
0.3 0.0265546 -0.170211 -0.123986 0.00172555
0.3 0.0266054 -0.169439 -0.124015 0.00145204
0.3 0.026653 -0.168715 -0.12406 0.00118153
0.3 0.0266972 -0.168044 -0.124124 0.000914245
0.3 0.0267382 -0.167425 -0.124205 0.000650187
0.3 0.026776 -0.166856 -0.124303 0.000389171
0.3 0.0268106 -0.166338 -0.124418 0.000131152
0.3 0.0268417 -0.165876 -0.124553 -0.000123667
0.3 0.0268696 -0.165465 -0.124705 -0.000375575
0.3 0.0268945 -0.165104 -0.124874 -0.000624805
0.3 0.0269164 -0.16479 -0.12506 -0.000871625
0.3 0.0269351 -0.164527 -0.125263 -0.00111601
0.3 0.0269513 -0.164304 -0.12548 -0.00135853
0.3 0.026965 -0.164117 -0.12571 -0.00159951
0.3 0.026965 -0.164117 -0.12571 -0.00159951
0.3 0.0269855 -0.163844 -0.126207 -0.00207793
0.3 0.0269923 -0.163758 -0.126473 -0.00231582
0.3 0.0269974 -0.163693 -0.126749 -0.00255347
0.3 0.0270009 -0.163646 -0.127031 -0.00279117
0.3 0.0270009 -0.163646 -0.127031 -0.00279117
0.3 0.0270039 -0.163591 -0.127615 -0.00326768
0.3 0.0270035 -0.163582 -0.127916 -0.00350693
0.3 0.0270022 -0.163574 -0.12822 -0.00374734
0.3 0.0270004 -0.163562 -0.128525 -0.00398915
0.3 0.0269979 -0.163546 -0.128832 -0.00423251
0.3 0.0269951 -0.163522 -0.129139 -0.00447763
0.3 0.0269919 -0.163488 -0.129446 -0.00472458
0.3 0.0269889 -0.163434 -0.129751 -0.00497367
0.3 0.026986 -0.163361 -0.130053 -0.00522501
0.3 0.0269833 -0.163263 -0.130351 -0.00547872
0.3 0.0269811 -0.163138 -0.130645 -0.00573485
0.3 0.0269794 -0.162984 -0.130934 -0.00599345
0.3 0.0269786 -0.162791 -0.131216 -0.00625468
0.3 0.0269789 -0.162556 -0.13149 -0.00651863
0.3 0.0269802 -0.16228 -0.131757 -0.00678528
0.3 0.0269827 -0.16196 -0.132015 -0.00705461
0.3 0.0269864 -0.161592 -0.132264 -0.00732653
0.3 0.0269917 -0.161172 -0.132502 -0.00760101
0.3 0.0269985 -0.160697 -0.13273 -0.007878
0.3 0.0270069 -0.160168 -0.132948 -0.00815748
0.3 0.0270171 -0.159581 -0.133154 -0.00843933
0.3 0.0270291 -0.158934 -0.133349 -0.00872336
0.3 0.027043 -0.158225 -0.133531 -0.00900939
0.3 0.027059 -0.15745 -0.1337 -0.00929738
0.3 0.027077 -0.15661 -0.133857 -0.00958714
0.3 0.0270972 -0.155702 -0.134001 -0.0098784
0.3 0.0271196 -0.154724 -0.134131 -0.0101709
0.3 0.0271442 -0.153675 -0.134248 -0.0104645
0.3 0.0271711 -0.152555 -0.134352 -0.010759
0.3 0.0272005 -0.15136 -0.134441 -0.011054
0.3 0.0272324 -0.150086 -0.134515 -0.0113493
0.3 0.0272668 -0.148737 -0.134576 -0.0116445
0.3 0.0273036 -0.147312 -0.134622 -0.0119395
0.3 0.0273403 -0.145886 -0.134667 -0.0122366
0.3 0.027377 -0.144457 -0.134708 -0.0125351
0.3 0.0274135 -0.143027 -0.134746 -0.0128351
0.3 0.0274499 -0.141597 -0.134781 -0.0131368
0.3 0.0274833 -0.140186 -0.134837 -0.0134278
0.3 0.0275141 -0.1388 -0.13491 -0.0137113
0.3 0.0275449 -0.137412 -0.134978 -0.0139962
0.3 0.0275759 -0.136022 -0.13504 -0.0142825
0.3 0.0276069 -0.134631 -0.135098 -0.0145695
0.3 0.0276377 -0.133241 -0.135153 -0.0148565
0.3 0.0276684 -0.131852 -0.135206 -0.0151434
0.3 0.0276988 -0.130464 -0.135256 -0.0154302
0.3 0.0277291 -0.129078 -0.135303 -0.0157169
0.3 0.0277591 -0.127693 -0.135347 -0.0160034
0.3 0.0277889 -0.126311 -0.13539 -0.0162896
0.3 0.0278185 -0.124931 -0.135429 -0.0165753
0.3 0.0278479 -0.123554 -0.135467 -0.0168607
0.3 0.027877 -0.122179 -0.135502 -0.0171458
0.3 0.0279059 -0.120806 -0.135534 -0.0174303
0.3 0.0279346 -0.119437 -0.135564 -0.0177141
0.3 0.027963 -0.11807 -0.135592 -0.0179974
0.3 0.0279912 -0.116707 -0.135618 -0.01828
0.3 0.0280191 -0.115346 -0.135641 -0.018562
0.3 0.0280467 -0.11399 -0.135662 -0.0188432
0.3 0.028074 -0.112636 -0.135681 -0.0191236
0.3 0.0281014 -0.111311 -0.135697 -0.0194045
0.3 0.0281291 -0.110031 -0.135703 -0.0196823
0.3 0.0281573 -0.1088 -0.135695 -0.0199568
0.3 0.0281861 -0.107621 -0.135675 -0.0202281
0.3 0.0282156 -0.106495 -0.135641 -0.0204959
0.3 0.0282461 -0.105428 -0.135588 -0.0207594
0.3 0.0282777 -0.104419 -0.135519 -0.0210183
0.3 0.0283104 -0.103468 -0.135431 -0.0212724
0.3 0.0283443 -0.102574 -0.135326 -0.0215218
0.3 0.0283792 -0.101737 -0.135203 -0.0217663
0.3 0.0284155 -0.10096 -0.13506 -0.0220054
0.3 0.028453 -0.100239 -0.134897 -0.022239
0.3 0.0284918 -0.0995731 -0.134715 -0.0224667
0.3 0.0285317 -0.0989569 -0.134516 -0.0226893
0.3 0.0285727 -0.0983904 -0.1343 -0.0229066
0.3 0.0286147 -0.0978736 -0.134066 -0.0231186
0.3 0.0286577 -0.0973998 -0.133818 -0.0233258
0.3 0.0287016 -0.0969692 -0.133554 -0.0235281
0.3 0.0287463 -0.0965787 -0.133277 -0.0237256
0.3 0.0287918 -0.0962277 -0.132985 -0.0239183
0.3 0.0288379 -0.0959095 -0.132682 -0.0241067
0.3 0.0288845 -0.0956245 -0.132367 -0.0242907
0.3 0.0289315 -0.0953692 -0.132042 -0.0244706
0.3 0.0289789 -0.0951422 -0.131706 -0.0246464
0.3 0.0290265 -0.0949373 -0.131362 -0.0248186
0.3 0.0290741 -0.0947511 -0.131012 -0.0249876
0.3 0.0291217 -0.0945837 -0.130655 -0.0251534
0.3 0.0291692 -0.094432 -0.130292 -0.0253163
0.3 0.0292163 -0.0942905 -0.129925 -0.0254768
0.3 0.029263 -0.0941563 -0.129556 -0.025635
0.3 0.0293092 -0.0940268 -0.129185 -0.0257913
0.3 0.0293547 -0.0939018 -0.128812 -0.0259457
0.3 0.0293995 -0.0937786 -0.128439 -0.0260984
0.3 0.0294434 -0.093651 -0.128067 -0.0262501
0.3 0.0294862 -0.0935161 -0.127697 -0.026401
0.3 0.0295279 -0.0933714 -0.127331 -0.0265514
0.3 0.0295683 -0.0932169 -0.126968 -0.0267013
0.3 0.0296074 -0.0930496 -0.126609 -0.0268511
0.3 0.029645 -0.0928636 -0.126257 -0.0270013
0.3 0.0296809 -0.0926557 -0.125912 -0.0271522
0.3 0.029715 -0.0924235 -0.125576 -0.0273041
0.3 0.0297777 -0.0918773 -0.124932 -0.0276121
0.3 0.0297777 -0.0918773 -0.124932 -0.0276121
0.3 0.0298061 -0.091561 -0.124626 -0.0277683
0.3 0.0298323 -0.0912089 -0.124331 -0.0279265
0.3 0.0298563 -0.0908185 -0.12405 -0.028087
0.3 0.0298563 -0.0908185 -0.12405 -0.028087
0.3 0.0298971 -0.0899149 -0.12353 -0.0284158
0.3 0.0299137 -0.0893945 -0.123294 -0.0285846
0.3 0.0299276 -0.0888259 -0.123074 -0.0287563
0.3 0.0299389 -0.0882075 -0.122872 -0.0289312
0.3 0.0299476 -0.0875401 -0.122688 -0.0291094
0.3 0.0299535 -0.0868216 -0.122522 -0.0292907
0.3 0.0299565 -0.0860462 -0.122375 -0.0294756
0.3 0.0299568 -0.0852174 -0.122247 -0.0296636
0.3 0.0299544 -0.084337 -0.122138 -0.0298547
0.3 0.0299493 -0.0834049 -0.122047 -0.030049
0.3 0.0299417 -0.0824224 -0.121973 -0.0302461
0.3 0.0299313 -0.0813872 -0.121919 -0.030446
0.3 0.0299186 -0.080307 -0.121881 -0.0306482
0.3 0.0299036 -0.0791848 -0.121859 -0.0308523
0.3 0.0298863 -0.0780205 -0.121852 -0.0310583
0.3 0.0298669 -0.0768169 -0.12186 -0.0312659
0.3 0.0298456 -0.0755799 -0.121879 -0.0314743
0.3 0.0298224 -0.0743126 -0.121911 -0.0316835
0.3 0.0297977 -0.0730163 -0.121953 -0.0318935
0.3 0.0297712 -0.0716927 -0.122006 -0.0321038
0.3 0.0297432 -0.0703449 -0.122069 -0.0323143
0.3 0.0297137 -0.0689737 -0.122142 -0.0325246
0.3 0.0296831 -0.0675885 -0.122222 -0.0327342
0.3 0.029619 -0.0647861 -0.122399 -0.0331501
0.3 0.029619 -0.0647861 -0.122399 -0.0331501
0.3 0.0295855 -0.0633718 -0.122495 -0.0333561
0.3 0.0295513 -0.0619515 -0.122596 -0.0335604
0.3 0.0295167 -0.0605337 -0.122699 -0.0337625
0.3 0.0294817 -0.0591212 -0.122802 -0.0339622
0.3 0.0294465 -0.0577136 -0.122907 -0.0341594
0.3 0.029411 -0.0563138 -0.123012 -0.0343538
0.3 0.0293755 -0.0549241 -0.123117 -0.0345453
0.3 0.0293402 -0.0535513 -0.123219 -0.0347335
0.3 0.0293052 -0.0521976 -0.123318 -0.0349181
0.3 0.0292705 -0.0508628 -0.123415 -0.0350991
0.3 0.0292364 -0.0495492 -0.123508 -0.0352764
0.3 0.0292027 -0.0482598 -0.123597 -0.0354499
0.3 0.0291699 -0.0469976 -0.12368 -0.0356192
0.3 0.0291379 -0.0457645 -0.123758 -0.0357845
0.3 0.0291068 -0.0445646 -0.12383 -0.0359454
0.3 0.0290769 -0.0433978 -0.123894 -0.0361021
0.3 0.029048 -0.0422663 -0.123952 -0.0362544
0.3 0.0290204 -0.0411744 -0.124001 -0.0364024
0.3 0.0289943 -0.0401242 -0.124041 -0.0365459
0.3 0.0289696 -0.0391153 -0.124073 -0.036685
0.3 0.0289464 -0.0381503 -0.124096 -0.0368197
0.3 0.028925 -0.0372341 -0.124108 -0.0369502
0.3 0.0289053 -0.0363689 -0.12411 -0.0370763
0.3 0.0288874 -0.0355553 -0.1241 -0.037198
0.3 0.0288714 -0.0347934 -0.124081 -0.0373158
0.3 0.0288575 -0.0340895 -0.12405 -0.0374298
0.3 0.0288457 -0.0334435 -0.124008 -0.0375403
0.3 0.028836 -0.0328556 -0.123955 -0.0376475
0.3 0.0288261 -0.0322736 -0.123901 -0.0377499
0.3 0.0288165 -0.0316943 -0.123847 -0.0378495
0.3 0.0288165 -0.0316943 -0.123847 -0.0378495
0.3 0.0287979 -0.030546 -0.123735 -0.0380385
0.3 0.0287887 -0.0299776 -0.123678 -0.0381275
0.3 0.0287798 -0.0294137 -0.123619 -0.0382128
0.3 0.0287656 -0.0288148 -0.123609 -0.0383176
0.3 0.0287492 -0.0281967 -0.123618 -0.0384299
0.3 0.0287329 -0.027582 -0.123625 -0.0385394
0.3 0.0287171 -0.0269745 -0.123628 -0.0386453
0.3 0.0287016 -0.0263737 -0.123629 -0.0387482
0.3 0.0286863 -0.0257788 -0.123627 -0.0388485
0.3 0.0286712 -0.0251895 -0.123624 -0.0389462
0.3 0.0286712 -0.0251895 -0.123624 -0.0389462
0.3 0.0286418 -0.0240277 -0.123613 -0.0391341
0.3 0.0286274 -0.0234552 -0.123605 -0.0392243
0.3 0.0286133 -0.0228884 -0.123596 -0.039312
0.3 0.0285993 -0.0223273 -0.123585 -0.0393972
0.3 0.0285856 -0.0217719 -0.123572 -0.03948
0.3 0.028572 -0.0212222 -0.123558 -0.0395604
0.3 0.0285587 -0.0206781 -0.123542 -0.0396384
0.3 0.0285455 -0.0201398 -0.123525 -0.039714
0.3 0.0285196 -0.0190805 -0.123487 -0.039858
0.3 0.0285196 -0.0190805 -0.123487 -0.039858
0.3 0.0285069 -0.0185595 -0.123466 -0.0399265
0.3 0.0284948 -0.017999 -0.123455 -0.0399963
0.3 0.0284948 -0.017999 -0.123455 -0.0399963
0.3 0.0284707 -0.0167525 -0.123461 -0.0401338
0.3 0.0284591 -0.0160568 -0.123478 -0.0402038
0.3 0.0284481 -0.015307 -0.123508 -0.0402756
0.3 0.0284282 -0.0136447 -0.123602 -0.0404253
0.3 0.0284282 -0.0136447 -0.123602 -0.0404253
0.3 0.0284194 -0.0127266 -0.123667 -0.0405037
0.3 0.0284116 -0.0117448 -0.123746 -0.0405855
0.3 0.028405 -0.0106989 -0.123837 -0.0406707
0.3 0.0283995 -0.00959342 -0.123941 -0.0407587
0.3 0.028395 -0.00842776 -0.124058 -0.0408497
0.3 0.0283915 -0.00720378 -0.124188 -0.0409435
0.3 0.0283889 -0.00592028 -0.124332 -0.0410405
0.3 0.0283875 -0.0045797 -0.124488 -0.0411408
0.3 0.0283875 -0.00174808 -0.124834 -0.041348
0.3 0.0283875 -0.00174808 -0.124834 -0.041348
0.3 0.0283888 -0.000259701 -0.125024 -0.0414548
0.3 0.0283906 0.00127151 -0.125227 -0.0415631
0.3 0.0283906 0.00127151 -0.125227 -0.0415631
0.3 0.0283965 0.00445327 -0.125662 -0.0417842
0.3 0.0284003 0.00610167 -0.125893 -0.0418972
0.3 0.0284044 0.00778132 -0.126134 -0.0420111
0.3 0.0284044 0.00778132 -0.126134 -0.0420111
0.3 0.0284137 0.0112234 -0.126633 -0.0422411
0.3 0.0284187 0.0129832 -0.126891 -0.0423573
0.3 0.0284236 0.0147617 -0.127154 -0.0424737
0.3 0.0284285 0.0165558 -0.12742 -0.04259
0.3 0.0284334 0.0183656 -0.127688 -0.0427064
0.3 0.028438 0.0201881 -0.127959 -0.0428226
0.3 0.0284423 0.0220194 -0.128231 -0.0429386
0.3 0.0284462 0.0238541 -0.128502 -0.043054
0.3 0.0284496 0.0256924 -0.128772 -0.0431687
0.3 0.0284524 0.0275311 -0.12904 -0.0432824
0.3 0.0284545 0.0293665 -0.129305 -0.0433952
0.3 0.0284558 0.0311945 -0.129564 -0.0435064
0.3 0.0284564 0.0330144 -0.129819 -0.0436163
0.3 0.028456 0.0348227 -0.130067 -0.0437244
0.3 0.0284544 0.0366143 -0.130308 -0.0438305
0.3 0.0284516 0.0383859 -0.130539 -0.0439342
0.3 0.0284477 0.0401332 -0.13076 -0.0440352
0.3 0.0284425 0.0418564 -0.13097 -0.0441335
0.3 0.0284359 0.0435537 -0.131169 -0.044229
0.3 0.0284277 0.0452196 -0.131356 -0.0443214
0.3 0.028418 0.0468509 -0.131529 -0.0444102
0.3 0.0284067 0.0484439 -0.131686 -0.0444951
0.3 0.0283937 0.0499989 -0.131829 -0.0445762
0.3 0.0283792 0.0515163 -0.131956 -0.0446534
0.3 0.0283627 0.0529899 -0.132067 -0.0447264
0.3 0.0283627 0.0529899 -0.132067 -0.0447264
0.3 0.0283247 0.0558071 -0.132237 -0.0448597
0.3 0.0283028 0.0571418 -0.132294 -0.0449192
0.3 0.0282792 0.0584301 -0.132332 -0.0449742
0.3 0.0282537 0.0596727 -0.132352 -0.0450245
0.3 0.0282265 0.0608695 -0.132355 -0.0450702
0.3 0.0281974 0.0620177 -0.132339 -0.045111
0.3 0.0281666 0.0631184 -0.132306 -0.045147
0.3 0.0281341 0.0641716 -0.132254 -0.0451782
0.3 0.0281002 0.0651859 -0.132187 -0.0452052
0.3 0.0280647 0.0661619 -0.132103 -0.0452281
0.3 0.0280279 0.0671039 -0.132006 -0.0452473
0.3 0.0279508 0.0688977 -0.131771 -0.0452757
0.3 0.0279508 0.0688977 -0.131771 -0.0452757
0.3 0.0279108 0.0697621 -0.131636 -0.045286
0.3 0.0278698 0.0706081 -0.13149 -0.0452941
0.3 0.0278284 0.0714457 -0.131337 -0.0453009
0.3 0.0277442 0.0731083 -0.131009 -0.0453123
0.3 0.0277442 0.0731083 -0.131009 -0.0453123
0.3 0.0277015 0.0739368 -0.130835 -0.0453175
0.3 0.0276587 0.0747713 -0.130656 -0.0453233
0.3 0.0276158 0.0756157 -0.130474 -0.0453303
0.3 0.0275729 0.0764694 -0.130289 -0.0453385
0.3 0.02753 0.0773342 -0.130102 -0.0453481
0.3 0.0274874 0.0782174 -0.129913 -0.0453601
0.3 0.0274451 0.0791224 -0.129724 -0.0453748
0.3 0.0274031 0.0800493 -0.129536 -0.0453923
0.3 0.0273616 0.0810007 -0.12935 -0.0454131
0.3 0.0273204 0.0819791 -0.129166 -0.0454373
0.3 0.02728 0.0829895 -0.128987 -0.0454654
0.3 0.02728 0.0829895 -0.128987 -0.0454654
0.3 0.0272013 0.0851135 -0.128645 -0.0455341
0.3 0.0271631 0.0862304 -0.128483 -0.045575
0.3 0.0271258 0.0873867 -0.128328 -0.0456207
0.3 0.0270895 0.088584 -0.128183 -0.0456708
0.3 0.0270895 0.088584 -0.128183 -0.0456708
0.3 0.0270198 0.0911017 -0.127921 -0.0457846
0.3 0.0269866 0.0924275 -0.127807 -0.0458482
0.3 0.0269545 0.0938003 -0.127707 -0.0459162
0.3 0.0269237 0.0952189 -0.127621 -0.0459881
0.3 0.0268943 0.0966836 -0.12755 -0.0460635
0.3 0.0268661 0.0981947 -0.127495 -0.0461423
0.3 0.0268393 0.0997522 -0.127457 -0.0462242
0.3 0.0268138 0.101361 -0.127439 -0.046309
0.3 0.02679 0.103018 -0.127441 -0.0463959
0.3 0.0267677 0.104723 -0.127464 -0.0464842
0.3 0.026747 0.106476 -0.127508 -0.0465741
0.3 0.026728 0.108277 -0.127576 -0.0466648
0.3 0.0267106 0.110132 -0.127671 -0.0467564
0.3 0.0266953 0.112035 -0.127792 -0.0468475
0.3 0.026681 0.113997 -0.127919 -0.0469645
0.3 0.026667 0.115901 -0.128039 -0.0470754
0.3 0.0266543 0.117754 -0.128161 -0.0471811
0.3 0.026643 0.119557 -0.128282 -0.0472833
0.3 0.0266242 0.123022 -0.128523 -0.0474783
0.3 0.0266242 0.123022 -0.128523 -0.0474783
0.3 0.0266168 0.124682 -0.128643 -0.0475714
0.3 0.0266106 0.126294 -0.128761 -0.0476592
0.3 0.0266054 0.127854 -0.128876 -0.04774
0.3 0.0266012 0.129363 -0.128989 -0.0478139
0.3 0.0265981 0.130821 -0.129099 -0.0478809
0.3 0.0265961 0.13223 -0.129207 -0.047941
0.3 0.0265951 0.133589 -0.129312 -0.0479943
0.3 0.0265965 0.136163 -0.129514 -0.0480808
0.3 0.0265965 0.136163 -0.129514 -0.0480808
0.3 0.0265989 0.137378 -0.129611 -0.0481139
0.3 0.0266023 0.138547 -0.129706 -0.0481406
0.3 0.0266068 0.13967 -0.129798 -0.0481607
0.3 0.0266068 0.13967 -0.129798 -0.0481607
0.3 0.0266191 0.141779 -0.129976 -0.0481814
0.3 0.0266268 0.142766 -0.130061 -0.0481822
0.3 0.0266356 0.14371 -0.130144 -0.0481766
0.3 0.0266453 0.144612 -0.130224 -0.0481648
0.3 0.0266561 0.145471 -0.130303 -0.0481469
0.3 0.0266678 0.146289 -0.130379 -0.0481227
0.3 0.0266805 0.147065 -0.130453 -0.0480924
0.3 0.0266943 0.147769 -0.130533 -0.0480507
0.3 0.0267096 0.148397 -0.130618 -0.0480002
0.3 0.0267264 0.148951 -0.130708 -0.0479395
0.3 0.0267449 0.149427 -0.130805 -0.0478683
0.3 0.0267653 0.149818 -0.130909 -0.0477853
0.3 0.0267877 0.150128 -0.13102 -0.0476907
0.3 0.026812 0.150355 -0.131139 -0.0475846
0.3 0.0268383 0.150499 -0.131266 -0.0474668
0.3 0.0268667 0.150563 -0.131401 -0.0473374
0.3 0.0268972 0.150542 -0.131545 -0.0471958
0.3 0.0269297 0.150444 -0.131696 -0.0470431
0.3 0.0269643 0.150268 -0.131855 -0.046879
0.3 0.0270009 0.150017 -0.132022 -0.0467038
0.3 0.0270394 0.149691 -0.132198 -0.046518
0.3 0.0270797 0.149293 -0.132381 -0.0463216
0.3 0.0271219 0.148823 -0.132572 -0.0461146
0.3 0.0271659 0.148284 -0.13277 -0.0458974
0.3 0.0272115 0.147678 -0.132976 -0.0456708
0.3 0.0272586 0.147011 -0.133189 -0.045435
0.3 0.0273572 0.1455 -0.133633 -0.0449375
0.3 0.0273572 0.1455 -0.133633 -0.0449375
0.3 0.0274085 0.144659 -0.133863 -0.0446759
0.3 0.027461 0.143767 -0.134097 -0.0444067
0.3 0.0275144 0.142826 -0.134335 -0.0441303
0.3 0.0275687 0.141843 -0.134574 -0.0438471
0.3 0.0276239 0.140817 -0.134815 -0.0435572
0.3 0.0276798 0.13975 -0.135057 -0.0432609
0.3 0.0277362 0.138649 -0.135299 -0.042959
0.3 0.0277929 0.137519 -0.135539 -0.0426523
0.3 0.0278501 0.136359 -0.135777 -0.0423407
0.3 0.0279075 0.135173 -0.136012 -0.0420246
0.3 0.027965 0.133963 -0.136242 -0.0417043
0.3 0.0280223 0.132739 -0.136466 -0.0413809
0.3 0.0280794 0.1315 -0.136684 -0.0410547
0.3 0.0281363 0.13025 -0.136894 -0.040726
0.3 0.0281927 0.128992 -0.137096 -0.0403954
0.3 0.0282486 0.12773 -0.137288 -0.0400632
0.3 0.0283037 0.126471 -0.137468 -0.0397304
0.3 0.0283579 0.125218 -0.137635 -0.0393976
0.3 0.0284633 0.122735 -0.137931 -0.0387328
0.3 0.0284633 0.122735 -0.137931 -0.0387328
0.3 0.0285143 0.121512 -0.138058 -0.0384014
0.3 0.028564 0.120307 -0.138168 -0.0380718
0.3 0.0286122 0.119126 -0.13826 -0.0377445
0.3 0.028659 0.117968 -0.138335 -0.0374193
0.3 0.0287042 0.116837 -0.138391 -0.0370968
0.3 0.0287477 0.115737 -0.138426 -0.0367775
0.3 0.0287477 0.115737 -0.138426 -0.0367775
0.3 0.0288293 0.113638 -0.138435 -0.036149
0.3 0.0288671 0.11265 -0.138405 -0.0358411
0.3 0.0289028 0.111708 -0.13835 -0.0355379
0.3 0.0289363 0.110812 -0.138272 -0.0352393
0.3 0.0289363 0.110812 -0.138272 -0.0352393
0.3 0.0289973 0.109157 -0.138042 -0.0346555
0.3 0.0290244 0.108407 -0.137888 -0.0343708
0.3 0.0290493 0.107706 -0.137708 -0.0340907
0.3 0.0290722 0.107052 -0.137504 -0.0338144
0.3 0.0290931 0.106442 -0.137276 -0.0335419
0.3 0.029112 0.105876 -0.137023 -0.0332725
0.3 0.029129 0.105355 -0.136745 -0.0330062
0.3 0.0291442 0.104872 -0.136445 -0.032742
0.3 0.0291577 0.104424 -0.136123 -0.0324792
0.3 0.0291697 0.104011 -0.135779 -0.0322175
0.3 0.0291801 0.10363 -0.135413 -0.0319563
0.3 0.029189 0.10328 -0.135026 -0.0316952
0.3 0.0291967 0.102952 -0.134621 -0.031433
0.3 0.0292033 0.102641 -0.134198 -0.0311689
0.3 0.0292087 0.102348 -0.133758 -0.0309026
0.3 0.0292132 0.102068 -0.133301 -0.0306332
0.3 0.0292166 0.101801 -0.132828 -0.0303605
0.3 0.0292192 0.101544 -0.132341 -0.0300841
0.3 0.029221 0.101292 -0.131841 -0.0298033
0.3 0.0292222 0.101035 -0.13133 -0.0295167
0.3 0.029223 0.100772 -0.130808 -0.0292239
0.3 0.0292234 0.1005 -0.130277 -0.0289245
0.3 0.0292235 0.100217 -0.129737 -0.0286181
0.3 0.0292235 0.0999148 -0.129192 -0.028304
0.3 0.0292235 0.0995911 -0.128642 -0.027982
0.3 0.0292235 0.0992456 -0.128087 -0.0276519
0.3 0.0292237 0.0988759 -0.127529 -0.0273135
0.3 0.029224 0.0984797 -0.12697 -0.0269668
0.3 0.0292245 0.0980545 -0.126412 -0.026612
0.3 0.0292255 0.0975961 -0.125857 -0.0262491
0.3 0.0292269 0.0971043 -0.125304 -0.0258779
0.3 0.0292288 0.0965771 -0.124755 -0.0254985
0.3 0.0292313 0.0960119 -0.124213 -0.0251115
0.3 0.0292345 0.0954092 -0.123679 -0.0247176
0.3 0.0292382 0.0947678 -0.123155 -0.0243168
0.3 0.0292428 0.0940846 -0.122641 -0.0239092
0.3 0.0292482 0.0933557 -0.12214 -0.0234954
0.3 0.0292547 0.0925817 -0.121655 -0.0230765
0.3 0.0292621 0.091761 -0.121186 -0.0226524
0.3 0.0292705 0.0908925 -0.120734 -0.0222236
0.3 0.02928 0.0899754 -0.120301 -0.0217907
0.3 0.0292908 0.0890044 -0.11989 -0.0213543
0.3 0.0293029 0.0879804 -0.119503 -0.0209156
0.3 0.0293163 0.0869017 -0.119142 -0.0204752
0.3 0.0293473 0.0845826 -0.118501 -0.0195917
0.3 0.0293473 0.0845826 -0.118501 -0.0195917
0.3 0.0293649 0.0833414 -0.118223 -0.0191496
0.3 0.029382 0.0821076 -0.117942 -0.018709
0.3 0.0293987 0.080884 -0.117664 -0.0182698
0.3 0.0294151 0.0796699 -0.117386 -0.017832
0.3 0.029431 0.0784652 -0.117109 -0.0173956
0.3 0.0294466 0.0772693 -0.116834 -0.0169609
0.3 0.0294612 0.0760739 -0.116543 -0.0164974
0.3 0.0294751 0.0748899 -0.116251 -0.0160333
0.3 0.0294891 0.0737117 -0.115965 -0.0155729
0.3 0.0295032 0.0725367 -0.115685 -0.0151144
0.3 0.0295173 0.0713645 -0.11541 -0.014657
0.3 0.0295314 0.0701958 -0.11514 -0.0142005
0.3 0.0295592 0.067876 -0.114613 -0.0132953
0.3 0.0295592 0.067876 -0.114613 -0.0132953
0.3 0.0295728 0.0667259 -0.114355 -0.0128473
0.3 0.0295863 0.0655826 -0.114102 -0.0124026
0.3 0.0295995 0.0644463 -0.113852 -0.011961
0.3 0.0296126 0.0633169 -0.113605 -0.0115225
0.3 0.0296254 0.0621945 -0.113363 -0.0110873
0.3 0.0296381 0.0610796 -0.113124 -0.0106552
0.3 0.0296505 0.0599719 -0.112888 -0.0102263
0.3 0.0296627 0.0588715 -0.112656 -0.00980067
0.3 0.0296748 0.0577784 -0.112428 -0.00937816
0.3 0.0296866 0.0566925 -0.112203 -0.00895886
0.3 0.0296982 0.0556141 -0.111981 -0.0085428
0.3 0.0297175 0.0537692 -0.11151 -0.00773831
0.3 0.0297175 0.0537692 -0.11151 -0.00773831
0.3 0.0297275 0.052922 -0.111265 -0.00734351
0.3 0.029738 0.0521317 -0.111008 -0.00695493
0.3 0.029738 0.0521317 -0.111008 -0.00695493
0.3 0.0297613 0.0507301 -0.110459 -0.0061974
0.3 0.0297745 0.0501248 -0.110162 -0.00582899
0.3 0.0297888 0.0495805 -0.10985 -0.00546756
0.3 0.0298043 0.0490969 -0.109523 -0.00511327
0.3 0.0298211 0.0486732 -0.109181 -0.00476618
0.3 0.029839 0.0483095 -0.108823 -0.00442631
0.3 0.0298582 0.0480046 -0.10845 -0.00409363
0.3 0.0298788 0.04776 -0.10806 -0.0037684
0.3 0.0299007 0.0475716 -0.107656 -0.00345032
0.3 0.0299238 0.0474389 -0.107236 -0.00313931
0.3 0.029948 0.0473611 -0.106802 -0.00283537
0.3 0.0299735 0.0473367 -0.106354 -0.00253836
0.3 0.0300001 0.0473633 -0.105891 -0.00224837
0.3 0.0300276 0.0474349 -0.105417 -0.00196491
0.3 0.030056 0.0475487 -0.104931 -0.00168788
0.3 0.0300853 0.0477035 -0.104434 -0.00141713
0.3 0.0301154 0.0478983 -0.103926 -0.00115265
0.3 0.030146 0.048126 -0.10341 -0.000893824
0.3 0.030177 0.0483849 -0.102887 -0.000640502
0.3 0.0302086 0.0486735 -0.102357 -0.000392523
0.3 0.0302405 0.0489903 -0.10182 -0.000149801
0.3 0.0302725 0.0493288 -0.101279 8.83174e-05
0.3 0.0303044 0.0496857 -0.100735 0.000322113
0.3 0.0303364 0.0500611 -0.100188 0.000551629
0.3 0.0303682 0.0504521 -0.0996391 0.000777159
0.3 0.0303997 0.0508538 -0.0990906 0.000999289
0.3 0.0304306 0.0512634 -0.098543 0.00121819
0.3 0.0304609 0.0516785 -0.0979972 0.00143414
0.3 0.0304906 0.0520991 -0.0974532 0.00164721
0.3 0.0305196 0.0525226 -0.0969118 0.00185768
0.3 0.0305477 0.0529466 -0.0963734 0.00206577
0.3 0.0305746 0.0533658 -0.0958403 0.00227211
0.3 0.0306004 0.0537778 -0.0953134 0.00247693
0.3 0.0306248 0.0541798 -0.0947936 0.00268056
0.3 0.0306478 0.0545721 -0.094281 0.00288301
0.3 0.0306694 0.0549515 -0.093776 0.00308457
0.3 0.0306893 0.0553141 -0.0932803 0.00328566
0.3 0.0307074 0.0556573 -0.0927949 0.00348663
0.3 0.0307238 0.0559817 -0.0923196 0.00368742
0.3 0.0307383 0.0562832 -0.0918556 0.00388835
0.3 0.0307507 0.0565594 -0.0914035 0.00408965
0.3 0.030761 0.0568082 -0.0909643 0.0042916
0.3 0.0307692 0.0570299 -0.0905378 0.00449415
0.3 0.0307751 0.0572197 -0.0901256 0.0046976
0.3 0.0307787 0.0573766 -0.0897278 0.00490198
0.3 0.0307799 0.0574993 -0.0893452 0.00510748
0.3 0.0307787 0.0575879 -0.0889777 0.00531402
0.3 0.0307751 0.057641 -0.0886258 0.00552163
0.3 0.0307689 0.0576537 -0.088291 0.00573054
0.3 0.0307602 0.0576289 -0.087972 0.00594045
0.3 0.030749 0.0575675 -0.0876689 0.00615132
0.3 0.0307354 0.0574693 -0.0873818 0.00636311
0.3 0.0307193 0.0573359 -0.0871101 0.00657554
0.3 0.0307008 0.0571656 -0.0868544 0.00678858
0.3 0.0306801 0.056965 -0.0866117 0.00700163
0.3 0.0306573 0.0567368 -0.086381 0.00721438
0.3 0.0306058 0.0562052 -0.0859555 0.00763862
0.3 0.0306058 0.0562052 -0.0859555 0.00763862
0.3 0.0305771 0.0559043 -0.0857599 0.00784968
0.3 0.0305468 0.0555856 -0.0855729 0.00805937
0.3 0.030515 0.0552519 -0.0853937 0.00826744
0.3 0.0304816 0.0549033 -0.0852222 0.00847371
0.3 0.0304468 0.0545422 -0.0850586 0.00867817
0.3 0.0304107 0.0541685 -0.084903 0.00888071
0.3 0.0303735 0.0537892 -0.0847521 0.00908067
0.3 0.0303353 0.0534044 -0.0846059 0.00927791
0.3 0.0302961 0.0530167 -0.0844648 0.00947244
0.3 0.0302561 0.0526258 -0.0843288 0.00966426
0.3 0.0302155 0.052238 -0.0841946 0.00985267
0.3 0.0301746 0.0518557 -0.0840631 0.0100378
0.3 0.0301331 0.0514787 -0.083934 0.0102196
0.3 0.0300914 0.0511071 -0.0838075 0.010398
0.3 0.0300495 0.0507428 -0.0836845 0.0105733
0.3 0.0300076 0.0503907 -0.0835619 0.0107449
0.3 0.0299657 0.0500509 -0.0834398 0.0109126
0.3 0.029924 0.0497253 -0.0833175 0.0110765
0.3 0.0298827 0.049415 -0.0831946 0.0112365
0.3 0.0298417 0.0491221 -0.083072 0.0113929
0.3 0.0298015 0.0488497 -0.0829472 0.0115453
0.3 0.0297619 0.0485981 -0.0828204 0.0116936
0.3 0.029723 0.0483686 -0.0826907 0.0118378
0.3 0.0296852 0.0481634 -0.0825591 0.0119784
0.3 0.0296484 0.0479864 -0.0824234 0.012115
0.3 0.0296128 0.0478377 -0.0822835 0.0122476
0.3 0.0295783 0.0477169 -0.0821393 0.0123763
0.3 0.0295453 0.0476272 -0.0819911 0.0125015
0.3 0.0295138 0.0475694 -0.0818377 0.012623
0.3 0.0294838 0.0475436 -0.0816791 0.012741
0.3 0.0294553 0.0475513 -0.0815149 0.0128554
0.3 0.0294287 0.0475975 -0.0813437 0.0129664
0.3 0.0294039 0.047682 -0.0811661 0.0130744
0.3 0.0293811 0.0478074 -0.0809821 0.0131794
0.3 0.0293602 0.0479727 -0.0807916 0.0132815
0.3 0.0293414 0.0481811 -0.0805934 0.0133812
0.3 0.0293247 0.0484349 -0.0803876 0.0134784
0.3 0.0293102 0.0487341 -0.0801742 0.0135734
0.3 0.0292969 0.0489988 -0.0799769 0.0136704
0.3 0.0292854 0.0492237 -0.0797988 0.0137717
0.3 0.0292755 0.0494111 -0.0796387 0.0138764
0.3 0.0292669 0.0495638 -0.0794948 0.0139836
0.3 0.0292532 0.0496576 -0.0794102 0.0141096
0.3 0.0292381 0.0497194 -0.0793404 0.0142383
0.3 0.0292233 0.0497701 -0.0792705 0.0143644
0.3 0.0292089 0.0498117 -0.079201 0.014488
0.3 0.0291948 0.0498426 -0.0791332 0.0146099
0.3 0.0291809 0.0498627 -0.0790679 0.0147302
0.3 0.0291672 0.0498716 -0.0790051 0.0148492
0.3 0.0291537 0.0498696 -0.078945 0.0149669
0.3 0.0291403 0.0498568 -0.0788875 0.0150833
0.3 0.0291272 0.0498331 -0.0788327 0.0151984
0.3 0.0291142 0.0497988 -0.0787805 0.0153123
0.3 0.0291014 0.0497545 -0.0787309 0.0154249
0.3 0.0290887 0.0497001 -0.0786838 0.0155362
0.3 0.0290887 0.0497001 -0.0786838 0.0155362
0.3 0.0290639 0.0495616 -0.0785977 0.0157554
0.3 0.0290517 0.0494778 -0.0785584 0.0158632
0.3 0.0290396 0.0493847 -0.0785216 0.0159699
0.3 0.0290277 0.0492826 -0.0784873 0.0160753
0.3 0.0290159 0.0491714 -0.0784555 0.0161796
0.3 0.0290043 0.0490512 -0.078426 0.0162827
0.3 0.0289927 0.0489206 -0.0784005 0.0163843
0.3 0.0289815 0.048777 -0.078375 0.0164859
0.3 0.0289705 0.0486221 -0.0783511 0.0165866
0.3 0.0289598 0.0484495 -0.0783263 0.0166873
0.3 0.02895 0.0482469 -0.078296 0.0167891
0.3 0.0289413 0.0480084 -0.0782579 0.0168925
0.3 0.0289336 0.0477343 -0.0782123 0.0169976
0.3 0.0289272 0.04742 -0.0781574 0.0171048
0.3 0.0289222 0.0470576 -0.0780901 0.017215
0.3 0.0289188 0.0466463 -0.0780109 0.0173279
0.3 0.0289169 0.0461862 -0.077919 0.0174437
0.3 0.0289166 0.0456769 -0.0778142 0.0175627
0.3 0.0289177 0.0451183 -0.0776965 0.0176847
0.3 0.0289204 0.0445106 -0.0775659 0.0178098
0.3 0.0289246 0.0438544 -0.0774225 0.0179379
0.3 0.0289302 0.0431518 -0.0772668 0.0180689
0.3 0.0289455 0.0416115 -0.0769196 0.0183392
0.3 0.0289455 0.0416115 -0.0769196 0.0183392
0.3 0.0289551 0.0407756 -0.0767286 0.0184785
0.3 0.0289658 0.039901 -0.0765275 0.01862
0.3 0.0289903 0.0380419 -0.0760967 0.0189094
0.3 0.0289903 0.0380419 -0.0760967 0.0189094
0.3 0.0290039 0.0370599 -0.075868 0.019057
0.3 0.0290183 0.0360456 -0.0756296 0.0192068
0.3 0.0290333 0.0350057 -0.075385 0.0193577
0.3 0.0290487 0.0339421 -0.0751356 0.0195096
0.3 0.0290644 0.0328559 -0.0748811 0.0196622
0.3 0.0290805 0.03175 -0.0746218 0.0198156
0.3 0.0290967 0.0306274 -0.0743581 0.0199695
0.3 0.0291127 0.0294953 -0.0740934 0.020123
0.3 0.0291286 0.0283534 -0.0738278 0.020276
0.3 0.0291442 0.0272059 -0.0735618 0.0204284
0.3 0.0291594 0.0260564 -0.0732967 0.0205798
0.3 0.029188 0.0237598 -0.0727715 0.0208784
0.3 0.029188 0.0237598 -0.0727715 0.0208784
0.3 0.0292011 0.0226193 -0.0725144 0.0210249
0.3 0.0292132 0.0214914 -0.072263 0.021169
0.3 0.0292241 0.0203816 -0.0720194 0.0213098
0.3 0.0292337 0.0192898 -0.0717838 0.0214475
0.3 0.0292419 0.0182192 -0.0715573 0.0215816
0.3 0.0292485 0.0171756 -0.0713411 0.0217119
0.3 0.0292534 0.0161639 -0.0711368 0.021838
0.3 0.0292565 0.0151843 -0.0709445 0.0219597
0.3 0.0292577 0.014238 -0.070765 0.0220768
0.3 0.0292569 0.0133314 -0.0705998 0.022189
0.3 0.029254 0.0124678 -0.0704499 0.022296
0.3 0.0292488 0.0116497 -0.0703163 0.0223977
0.3 0.0292415 0.0108777 -0.0701986 0.0224939
0.3 0.0292319 0.010152 -0.0700975 0.0225847
0.3 0.0292198 0.00947973 -0.0700152 0.0226696
0.3 0.0292052 0.00886123 -0.0699515 0.0227489
0.3 0.0291881 0.00829727 -0.0699064 0.0228226
0.3 0.0291463 0.0073295 -0.0698729 0.022953
0.3 0.0291463 0.0073295 -0.0698729 0.022953
0.3 0.0291217 0.00692489 -0.0698843 0.0230101
0.3 0.0290945 0.00657615 -0.0699153 0.023062
0.3 0.0290647 0.00628222 -0.0699655 0.0231087
0.3 0.0290328 0.00603515 -0.0700329 0.0231508
0.3 0.0289985 0.00583504 -0.0701169 0.0231886
0.3 0.0289622 0.00567845 -0.0702166 0.0232224
0.3 0.0289238 0.00556626 -0.0703323 0.0232525
0.3 0.0288834 0.00549505 -0.0704629 0.0232791
0.3 0.0288413 0.00545845 -0.0706066 0.0233023
0.3 0.0287976 0.00545312 -0.0707621 0.023323
0.3 0.0287523 0.00547851 -0.0709291 0.0233414
0.3 0.0287059 0.00552453 -0.0711034 0.0233582
0.3 0.0287059 0.00552453 -0.0711034 0.0233582
0.3 0.0286103 0.00566956 -0.071473 0.0233874
0.3 0.028561 0.00576708 -0.0716684 0.0234003
0.3 0.028511 0.00587824 -0.0718698 0.0234123
0.3 0.0284604 0.00600055 -0.0720776 0.0234235
0.3 0.0284091 0.00613402 -0.0722917 0.0234339
0.3 0.0283576 0.00626884 -0.0725083 0.0234442
0.3 0.0283058 0.00640373 -0.0727268 0.0234546
0.3 0.0282543 0.00653022 -0.0729448 0.0234653
0.3 0.028203 0.00664882 -0.0731623 0.0234766
0.3 0.0281519 0.00675629 -0.0733785 0.0234885
0.3 0.0281013 0.00685247 -0.0735934 0.0235009
0.3 0.0280512 0.00693501 -0.0738078 0.0235137
0.3 0.0280018 0.00699837 -0.0740187 0.0235273
0.3 0.0279533 0.00704058 -0.0742258 0.0235417
0.3 0.0279058 0.00706157 -0.0744289 0.0235571
0.3 0.0278591 0.00705993 -0.0746278 0.0235733
0.3 0.0278135 0.00703459 -0.0748236 0.0235899
0.3 0.0277692 0.00698122 -0.0750139 0.0236074
0.3 0.0277262 0.00689746 -0.0751983 0.0236257
0.3 0.0276845 0.00678334 -0.0753766 0.0236449
0.3 0.0276444 0.00663554 -0.0755494 0.0236645
0.3 0.0276058 0.0064515 -0.0757149 0.0236847
0.3 0.0275337 0.00596887 -0.0760231 0.023727
0.3 0.0275337 0.00596887 -0.0760231 0.023727
0.3 0.0275002 0.00566871 -0.0761655 0.0237489
0.3 0.0274686 0.00532569 -0.0762994 0.023771
0.3 0.0274686 0.00532569 -0.0762994 0.023771
0.3 0.0274113 0.00450333 -0.0765415 0.0238158
0.3 0.0273858 0.00401888 -0.0766481 0.0238381
0.3 0.0273625 0.0034853 -0.0767446 0.0238601
0.3 0.0273413 0.0029014 -0.0768317 0.0238814
0.3 0.0273223 0.00226707 -0.0769098 0.0239019
0.3 0.0273056 0.00158135 -0.0769787 0.0239213
0.3 0.0272933 0.000903661 -0.0770163 0.0239354
0.3 0.0272814 0.000234582 -0.0770535 0.0239517
0.3 0.0272697 -0.00042691 -0.0770897 0.0239688
0.3 0.0272584 -0.00108115 -0.0771249 0.0239871
0.3 0.0272425 -0.00169105 -0.0772054 0.0239899
0.3 0.0272252 -0.00227482 -0.0772987 0.0239882
0.3 0.0272082 -0.00285091 -0.0773898 0.0239871
0.3 0.0271917 -0.00342195 -0.0774784 0.0239868
0.3 0.0271754 -0.00398609 -0.0775662 0.0239864
0.3 0.0271594 -0.00454242 -0.0776539 0.0239856
0.3 0.0271277 -0.00563049 -0.0778299 0.0239822
0.3 0.0271277 -0.00563049 -0.0778299 0.0239822
0.3 0.0271121 -0.00616239 -0.0779182 0.0239797
0.3 0.0270967 -0.00668637 -0.0780068 0.0239766
0.3 0.0270814 -0.00720236 -0.0780956 0.0239729
0.3 0.0270662 -0.00771038 -0.0781847 0.0239686
0.3 0.0270512 -0.00821044 -0.078274 0.0239637
0.3 0.0270363 -0.00870268 -0.0783635 0.0239582
0.3 0.0270216 -0.00918731 -0.0784533 0.0239521
0.3 0.027007 -0.00966421 -0.0785432 0.0239454
0.3 0.0269925 -0.0101334 -0.0786335 0.023938
0.3 0.0269781 -0.0105949 -0.078724 0.02393
0.3 0.0269638 -0.0110491 -0.0788147 0.0239213
0.3 0.0269496 -0.0114958 -0.0789056 0.0239121
0.3 0.0269355 -0.0119351 -0.0789967 0.0239022
0.3 0.0269191 -0.0124379 -0.0791108 0.0238959
0.3 0.0269027 -0.012916 -0.079228 0.0238859
0.3 0.026887 -0.0133554 -0.0793499 0.0238734
0.3 0.0268718 -0.013751 -0.0794784 0.0238569
0.3 0.0268574 -0.0140988 -0.0796138 0.0238355
0.3 0.0268439 -0.014396 -0.0797561 0.0238084
0.3 0.0268313 -0.0146427 -0.0799058 0.0237758
0.3 0.02682 -0.0148337 -0.0800643 0.0237369
0.3 0.0268098 -0.014971 -0.0802316 0.023692
0.3 0.0268009 -0.0150554 -0.0804078 0.0236408
0.3 0.0267932 -0.0150863 -0.080593 0.0235834
0.3 0.0267869 -0.0150614 -0.0807879 0.0235192
0.3 0.0267819 -0.014986 -0.0809918 0.0234491
0.3 0.0267781 -0.0148604 -0.0812047 0.0233729
0.3 0.0267756 -0.0146855 -0.0814267 0.0232908
0.3 0.0267744 -0.0144589 -0.0816583 0.0232023
0.3 0.0267744 -0.0141831 -0.0818981 0.0231077
0.3 0.0267754 -0.0138636 -0.0821466 0.0230079
0.3 0.0267754 -0.0138636 -0.0821466 0.0230079
0.3 0.0267807 -0.0130957 -0.0826688 0.0227926
0.3 0.0267848 -0.0126484 -0.0829418 0.0226772
0.3 0.0267897 -0.0121624 -0.0832213 0.0225569
0.3 0.0267953 -0.0116443 -0.083507 0.0224327
0.3 0.0268016 -0.0110937 -0.0837989 0.0223046
0.3 0.0268085 -0.0105139 -0.0840963 0.0221729
0.3 0.0268158 -0.009906 -0.0843974 0.0220375
0.3 0.0268235 -0.00927701 -0.0847017 0.0218994
0.3 0.0268235 -0.00927701 -0.0847017 0.0218994
0.3 0.0268395 -0.00796299 -0.0853183 0.0216162
0.3 0.0268476 -0.00728066 -0.085628 0.0214711
0.3 0.0268558 -0.00658533 -0.0859369 0.021324
0.3 0.0268716 -0.0051764 -0.0865491 0.0210268
0.3 0.0268716 -0.0051764 -0.0865491 0.0210268
0.3 0.026879 -0.00446594 -0.0868514 0.0208771
0.3 0.026886 -0.0037557 -0.0871485 0.0207269
0.3 0.0268925 -0.00304901 -0.0874395 0.0205766
0.3 0.0268983 -0.00235201 -0.0877231 0.0204271
0.3 0.0269034 -0.00166459 -0.0879995 0.0202784
0.3 0.0269078 -0.000989904 -0.0882674 0.0201308
0.3 0.0269112 -0.000330819 -0.0885257 0.0199846
0.3 0.0269137 0.000308514 -0.0887723 0.0198403
0.3 0.026915 0.000922856 -0.0890059 0.0196985
0.3 0.026915 0.000922856 -0.0890059 0.0196985
0.3 0.0269143 0.00207427 -0.0894337 0.0194225
0.3 0.0269119 0.00260227 -0.0896239 0.019289
0.3 0.0269081 0.00309444 -0.0897969 0.0191592
0.3 0.0269029 0.00354838 -0.0899523 0.0190332
0.3 0.0268962 0.00396367 -0.0900899 0.018911
0.3 0.0268879 0.00433805 -0.0902087 0.0187927
0.3 0.026878 0.00466546 -0.0903066 0.0186789
0.3 0.0268664 0.00494475 -0.0903833 0.0185696
0.3 0.0268531 0.00517592 -0.0904388 0.0184646
0.3 0.0268381 0.00535784 -0.0904724 0.018364
0.3 0.0268211 0.00548601 -0.0904821 0.018268
0.3 0.0268023 0.00556014 -0.0904683 0.0181766
0.3 0.0267818 0.00558466 -0.0904317 0.018089
0.3 0.0267595 0.00555994 -0.0903723 0.018005
0.3 0.0267355 0.00548753 -0.0902903 0.0179243
0.3 0.0267098 0.0053662 -0.0901846 0.0178466
0.3 0.0266825 0.00519799 -0.0900566 0.0177715
0.3 0.0266537 0.0049916 -0.0899076 0.0176978
0.3 0.0266235 0.00474817 -0.0897377 0.0176252
0.3 0.026592 0.00446943 -0.0895474 0.0175531
0.3 0.0265592 0.00415557 -0.0893363 0.0174812
0.3 0.0265252 0.00380969 -0.0891059 0.0174088
0.3 0.0264899 0.00343176 -0.0888562 0.0173356
0.3 0.0264538 0.00303135 -0.0885889 0.0172603
0.3 0.0264166 0.00260976 -0.0883038 0.0171824
0.3 0.0263789 0.00217653 -0.088003 0.0171006
0.3 0.0263406 0.00173155 -0.0876863 0.0170146
0.3 0.0263017 0.00127853 -0.0873553 0.0169238
0.3 0.0262625 0.000824641 -0.0870114 0.0168272
0.3 0.0262231 0.000370929 -0.0866562 0.0167249
0.3 0.0261437 -0.000529448 -0.0859147 0.0165012
0.3 0.0261437 -0.000529448 -0.0859147 0.0165012
0.3 0.0261038 -0.000973889 -0.085529 0.0163794
0.3 0.026064 -0.00140888 -0.0851349 0.0162503
0.3 0.0260244 -0.00183205 -0.0847347 0.016114
0.3 0.025985 -0.002241 -0.0843298 0.0159704
0.3 0.0259458 -0.00263574 -0.08392 0.0158194
0.3 0.025907 -0.00301414 -0.0835072 0.0156611
0.3 0.0258686 -0.00337128 -0.0830923 0.0154953
0.3 0.0257936 -0.00401618 -0.0822655 0.0151425
0.3 0.0257936 -0.00401618 -0.0822655 0.0151425
0.3 0.025757 -0.00430214 -0.081855 0.0149559
0.3 0.0257212 -0.00455968 -0.0814504 0.0147631
0.3 0.0256862 -0.00478684 -0.0810532 0.0145646
0.3 0.025652 -0.00498402 -0.0806632 0.0143605
0.3 0.0256189 -0.00514938 -0.0802824 0.0141513
0.3 0.0255868 -0.00527948 -0.0799133 0.0139376
0.3 0.0255558 -0.00537326 -0.0795584 0.0137202
0.3 0.025526 -0.00543075 -0.0792177 0.0134994
0.3 0.0254975 -0.00545076 -0.0788929 0.0132759
0.3 0.0254702 -0.00542936 -0.0785883 0.0130506
0.3 0.0254445 -0.00536471 -0.0783054 0.0128243
0.3 0.0254202 -0.00525763 -0.0780452 0.0125977
0.3 0.0253973 -0.00510765 -0.0778079 0.0123708
0.3 0.025376 -0.00491431 -0.0775951 0.0121445
0.3 0.0253564 -0.00467206 -0.0774101 0.0119197
0.3 0.0253385 -0.00437932 -0.0772551 0.0116972
0.3 0.0253224 -0.00403598 -0.0771299 0.0114771
0.3 0.0253064 -0.00369892 -0.077005 0.0112586
0.3 0.0252905 -0.00337083 -0.0768836 0.0110408
0.3 0.0252747 -0.00305119 -0.0767655 0.0108241
0.3 0.0252747 -0.00305119 -0.0767655 0.0108241
0.3 0.0252435 -0.00243607 -0.0765376 0.0103938
0.3 0.0252254 -0.0021612 -0.0763948 0.0101653
0.3 0.0252063 -0.00190283 -0.0762452 0.0099325
0.3 0.0251875 -0.00165127 -0.0761009 0.0097021
0.3 0.0251691 -0.00140342 -0.0759628 0.00947324
0.3 0.025151 -0.00116096 -0.0758297 0.0092467
0.3 0.025133 -0.000924611 -0.075701 0.00902256
0.3 0.0251152 -0.000694527 -0.0755766 0.00880077
0.3 0.0250977 -0.000470651 -0.0754564 0.00858133
0.3 0.0250803 -0.000252912 -0.0753403 0.00836417
0.3 0.0250631 -4.10272e-05 -0.0752283 0.00814927
0.3 0.0250461 0.000164982 -0.0751202 0.00793664
0.3 0.0250292 0.000365199 -0.0750159 0.00772624
0.3 0.0250126 0.000559464 -0.0749156 0.00751806
0.3 0.0249961 0.000748087 -0.074819 0.00731209
0.3 0.0249798 0.000931311 -0.0747261 0.00710828
0.3 0.0249636 0.00110908 -0.0746369 0.00690664
0.3 0.0249476 0.00128145 -0.0745513 0.00670716
0.3 0.0249317 0.00144854 -0.0744692 0.00650982
0.3 0.024916 0.00161035 -0.0743906 0.00631459
0.3 0.0249005 0.00176694 -0.0743156 0.00612145
0.3 0.0248848 0.00185743 -0.0742591 0.00593636
0.3 0.0248695 0.00187381 -0.0742254 0.0057579
0.3 0.0248545 0.00181447 -0.0742135 0.00558752
0.3 0.0248399 0.0016782 -0.0742236 0.00542534
0.3 0.0248259 0.00146271 -0.0742566 0.00527179
0.3 0.0248127 0.00116317 -0.074313 0.00512777
0.3 0.0248004 0.000782253 -0.0743922 0.00499296
0.3 0.0247891 0.000320768 -0.0744939 0.00486734
0.3 0.0247786 -0.00022157 -0.0746184 0.004751
0.3 0.0247691 -0.000843245 -0.0747655 0.0046438
0.3 0.0247607 -0.00154642 -0.0749361 0.00454625
0.3 0.0247533 -0.00232437 -0.0751283 0.0044574
0.3 0.0247469 -0.00317756 -0.0753422 0.00437736
0.3 0.0247415 -0.00410326 -0.0755768 0.00430583
0.3 0.024737 -0.00510318 -0.0758339 0.00424323
0.3 0.0247334 -0.00616951 -0.0761105 0.00418846
0.3 0.0247307 -0.00730269 -0.0764073 0.00414166
0.3 0.0247288 -0.00849972 -0.0767238 0.00410239
0.3 0.0247276 -0.00976191 -0.0770605 0.00407102
0.3 0.0247272 -0.0110852 -0.0774137 0.00404712
0.3 0.0247275 -0.0124645 -0.0777858 0.0040296
0.3 0.0247283 -0.0138985 -0.0781751 0.00401854
0.3 0.0247296 -0.0153839 -0.0785808 0.00401352
0.3 0.0247312 -0.0169213 -0.0790028 0.00401479
0.3 0.0247333 -0.0185066 -0.0794378 0.00402187
0.3 0.0247354 -0.0201327 -0.079886 0.00403367
0.3 0.0247376 -0.0217995 -0.0803473 0.00405023
0.3 0.0247398 -0.0235043 -0.0808207 0.00407116
0.3 0.0247419 -0.0252472 -0.0813058 0.0040966
0.3 0.0247439 -0.0270205 -0.0817992 0.0041254
0.3 0.0247457 -0.0288243 -0.082302 0.00415765
0.3 0.0247471 -0.0306559 -0.0828132 0.00419294
0.3 0.0247481 -0.032514 -0.0833317 0.00423128
0.3 0.0247481 -0.032514 -0.0833317 0.00423128
0.3 0.0247488 -0.0363016 -0.0843852 0.00431557
0.3 0.0247483 -0.038223 -0.0849179 0.00436059
0.3 0.0247469 -0.0401566 -0.0854535 0.00440653
0.3 0.0247469 -0.0401566 -0.0854535 0.00440653
0.3 0.0247419 -0.0440533 -0.0865289 0.00450064
0.3 0.024738 -0.046012 -0.0870663 0.00454827
0.3 0.024733 -0.0479731 -0.0876029 0.00459556
0.3 0.0247269 -0.0499335 -0.088136 0.00464218
0.3 0.0247198 -0.0518936 -0.0886668 0.00468815
0.3 0.0247116 -0.0538513 -0.0891944 0.00473323
0.3 0.024702 -0.0558036 -0.0897177 0.00477716
0.3 0.0246912 -0.0577471 -0.090235 0.00481943
0.3 0.0246792 -0.0596793 -0.0907451 0.00485983
0.3 0.0246658 -0.0616006 -0.0912489 0.00489848
0.3 0.0246511 -0.0635092 -0.0917457 0.00493523
0.3 0.0246349 -0.0654026 -0.0922343 0.00496995
0.3 0.0246174 -0.0672808 -0.092714 0.00500272
0.3 0.0245986 -0.0691408 -0.0931838 0.00503329
0.3 0.0245781 -0.0709787 -0.0936434 0.00506158
0.3 0.0245561 -0.0727916 -0.0940912 0.00508737
0.3 0.0245327 -0.0745839 -0.094528 0.00511134
0.3 0.0245079 -0.0763561 -0.0949544 0.00513376
0.3 0.0244818 -0.0781094 -0.0953706 0.00515505
0.3 0.0244542 -0.0798432 -0.095776 0.00517553
0.3 0.0244255 -0.0815624 -0.096171 0.0051959
0.3 0.0243955 -0.0832674 -0.0965564 0.00521655
0.3 0.0243644 -0.0849605 -0.0969326 0.00523802
0.3 0.0243322 -0.086642 -0.0972992 0.00526081
0.3 0.024299 -0.088318 -0.0976574 0.00528574
0.3 0.0242649 -0.0899886 -0.0980074 0.00531318
0.3 0.02423 -0.0916565 -0.0983496 0.00534373
0.3 0.0241941 -0.0933234 -0.0986842 0.00537793
0.3 0.0241577 -0.094998 -0.0990125 0.00541715
0.3 0.0241206 -0.0966788 -0.0993352 0.00546119
0.3 0.024083 -0.0983661 -0.0996522 0.00551044
0.3 0.0240448 -0.100062 -0.0999639 0.00556527
0.3 0.0240061 -0.101767 -0.100271 0.00562609
0.3 0.023967 -0.103486 -0.100574 0.00569315
0.3 0.0239276 -0.105219 -0.100874 0.00576673
0.3 0.0238879 -0.106966 -0.101172 0.00584706
0.3 0.0238481 -0.108737 -0.101468 0.00593491
0.3 0.0238081 -0.110526 -0.101765 0.00602956
0.3 0.0237279 -0.11416 -0.102356 0.00623935
0.3 0.0237279 -0.11416 -0.102356 0.00623935
0.3 0.0236878 -0.116007 -0.102653 0.00635442
0.3 0.0236479 -0.117876 -0.102952 0.00647571
0.3 0.0236083 -0.119766 -0.103256 0.00660293
0.3 0.0235689 -0.121677 -0.103563 0.00673614
0.3 0.02353 -0.123613 -0.103876 0.00687511
0.3 0.0234918 -0.125568 -0.104196 0.00701848
0.3 0.0234918 -0.125568 -0.104196 0.00701848
0.3 0.0234172 -0.129544 -0.10486 0.00731806
0.3 0.0233814 -0.131566 -0.105205 0.0074735
0.3 0.0233469 -0.133613 -0.105563 0.00763216
0.3 0.0233137 -0.13568 -0.105934 0.00779255
0.3 0.0232518 -0.139876 -0.10672 0.00811639
0.3 0.0232518 -0.139876 -0.10672 0.00811639
0.3 0.0232233 -0.142004 -0.107135 0.00827898
0.3 0.0231966 -0.144156 -0.107569 0.00844133
0.3 0.0231719 -0.146329 -0.108024 0.00860207
0.3 0.0231492 -0.148525 -0.1085 0.00876105
0.3 0.0231285 -0.150739 -0.108998 0.00891729
0.3 0.02311 -0.152976 -0.10952 0.00907027
0.3 0.0230798 -0.157509 -0.110639 0.00936305
0.3 0.0230798 -0.157509 -0.110639 0.00936305
0.3 0.0230641 -0.159785 -0.11118 0.00952776
0.3 0.0230353 -0.164094 -0.112209 0.00980954
0.3 0.0230353 -0.164094 -0.112209 0.00980954
0.3 0.0230244 -0.166156 -0.112715 0.00994108
0.3 0.0230159 -0.168162 -0.113215 0.0100687
0.3 0.0230096 -0.17011 -0.11371 0.0101923
0.3 0.0230056 -0.172001 -0.114197 0.0103112
0.3 0.0230035 -0.173832 -0.114678 0.0104233
0.3 0.0230032 -0.175603 -0.11515 0.0105281
0.3 0.0230048 -0.177315 -0.115615 0.0106257
0.3 0.0230081 -0.178969 -0.116072 0.0107162
0.3 0.0230133 -0.180565 -0.116521 0.0107997
0.3 0.02302 -0.182105 -0.116964 0.0108762
0.3 0.0230285 -0.18359 -0.117398 0.0109457
0.3 0.0230386 -0.185019 -0.117826 0.0110082
0.3 0.0230504 -0.186393 -0.118247 0.0110637
0.3 0.0230637 -0.187713 -0.11866 0.0111123
0.3 0.0230785 -0.188981 -0.119067 0.0111541
0.3 0.0230949 -0.190196 -0.119466 0.0111892
0.3 0.023132 -0.192473 -0.120246 0.011239
0.3 0.023132 -0.192473 -0.120246 0.011239
0.3 0.0231527 -0.193535 -0.120625 0.0112538
0.3 0.0231748 -0.194548 -0.120999 0.0112621
0.3 0.023223 -0.196428 -0.121726 0.0112591
0.3 0.023223 -0.196428 -0.121726 0.0112591
0.3 0.023249 -0.197296 -0.122081 0.0112478
0.3 0.0232772 -0.198088 -0.122424 0.0112294
0.3 0.0233076 -0.198796 -0.122752 0.0112021
0.3 0.0233405 -0.199418 -0.123065 0.0111656
0.3 0.0233758 -0.199956 -0.123362 0.0111201
0.3 0.0234139 -0.200404 -0.12364 0.0110649
0.3 0.0234546 -0.200766 -0.123899 0.0109997
0.3 0.0234982 -0.201041 -0.124138 0.0109244
0.3 0.0235934 -0.201338 -0.124558 0.0107433
0.3 0.0235934 -0.201338 -0.124558 0.0107433
0.3 0.023645 -0.201364 -0.124739 0.0106378
0.3 0.0236994 -0.201306 -0.124898 0.010522
0.3 0.0237565 -0.201169 -0.125037 0.0103957
0.3 0.0238162 -0.200956 -0.125155 0.010259
0.3 0.0238784 -0.200669 -0.125255 0.0101126
0.3 0.023943 -0.20031 -0.125336 0.00995648
0.3 0.0240099 -0.199883 -0.125397 0.00979043
0.3 0.0240789 -0.199391 -0.125442 0.00961543
0.3 0.0241499 -0.198837 -0.125472 0.00943169
0.3 0.0242227 -0.198222 -0.125485 0.00923922
0.3 0.0242975 -0.197549 -0.125483 0.00903826
0.3 0.0243736 -0.196826 -0.125468 0.00882963
0.3 0.0244513 -0.196053 -0.125441 0.00861343
0.3 0.0245302 -0.195231 -0.125401 0.00838977
0.3 0.0246102 -0.19437 -0.125352 0.00815958
0.3 0.0246102 -0.19437 -0.125352 0.00815958
0.3 0.0247726 -0.192538 -0.125226 0.00768065
0.3 0.0248549 -0.191569 -0.12515 0.00743189
0.3 0.0249374 -0.190575 -0.125069 0.00717802
0.3 0.0250202 -0.189558 -0.124982 0.00691948
0.3 0.0251029 -0.188521 -0.124891 0.00665662
0.3 0.0251856 -0.187465 -0.124797 0.00638945
0.3 0.0252681 -0.186393 -0.1247 0.00611837
0.3 0.0253501 -0.185309 -0.1246 0.0058437
0.3 0.0254314 -0.18422 -0.124501 0.00556631
0.3 0.0255118 -0.183129 -0.124403 0.00528664
0.3 0.0255912 -0.182039 -0.124307 0.00500473
0.3 0.0256695 -0.180952 -0.124214 0.00472103
0.3 0.0257464 -0.179874 -0.124125 0.0044363
0.3 0.0258216 -0.178809 -0.124042 0.004151
0.3 0.0258952 -0.177757 -0.123964 0.00386516
0.3 0.0259669 -0.176722 -0.123894 0.00357916
0.3 0.0260365 -0.175712 -0.123833 0.00329381
0.3 0.0261039 -0.174729 -0.123782 0.00300944
0.3 0.0261039 -0.174729 -0.123782 0.00300944
0.3 0.0262315 -0.172851 -0.123711 0.00244395
0.3 0.0262914 -0.171966 -0.123695 0.00216369
0.3 0.0263483 -0.171123 -0.123692 0.00188573
0.3 0.0264023 -0.170321 -0.123704 0.00161028
0.3 0.0264534 -0.169564 -0.123732 0.00133757
0.3 0.0265014 -0.16885 -0.123775 0.00106749
0.3 0.0265463 -0.168183 -0.123834 0.000800177
0.3 0.026588 -0.167568 -0.123911 0.000536048
0.3 0.0266263 -0.167006 -0.124006 0.000275172
0.3 0.0266614 -0.166495 -0.124119 1.73609e-05
0.3 0.0266932 -0.166036 -0.12425 -0.000237503
0.3 0.0267218 -0.16563 -0.124397 -0.000489672
0.3 0.0267472 -0.165275 -0.124563 -0.000739103
0.3 0.0267695 -0.164972 -0.124745 -0.000986048
0.3 0.0267889 -0.164715 -0.124944 -0.00123079
0.3 0.0268054 -0.164506 -0.12516 -0.00147339
0.3 0.0268193 -0.164335 -0.125388 -0.00171464
0.3 0.0268308 -0.164198 -0.125629 -0.00195458
0.3 0.0268401 -0.164093 -0.125882 -0.00219355
0.3 0.0268471 -0.164022 -0.126147 -0.00243166
0.3 0.0268522 -0.163979 -0.126423 -0.00266923
0.3 0.0268556 -0.163952 -0.126707 -0.0029068
0.3 0.0268576 -0.163943 -0.126998 -0.00314464
0.3 0.0268581 -0.163949 -0.127296 -0.00338295
0.3 0.0268574 -0.163965 -0.1276 -0.00362169
0.3 0.026856 -0.16398 -0.127907 -0.00386166
0.3 0.0268539 -0.163993 -0.128217 -0.00410301
0.3 0.0268512 -0.164001 -0.128527 -0.00434602
0.3 0.0268482 -0.164001 -0.128839 -0.0045904
0.3 0.0268451 -0.163983 -0.12915 -0.00483687
0.3 0.026842 -0.163948 -0.129457 -0.0050855
0.3 0.0268392 -0.163889 -0.129762 -0.0053365
0.3 0.0268366 -0.163808 -0.130065 -0.00558951
0.3 0.0268347 -0.163693 -0.130361 -0.00584507
0.3 0.0268336 -0.163542 -0.13065 -0.00610328
0.3 0.0268333 -0.163355 -0.130933 -0.00636422
0.3 0.0268339 -0.163129 -0.131208 -0.00662782
0.3 0.0268357 -0.162857 -0.131475 -0.00689415
0.3 0.0268388 -0.162538 -0.131732 -0.00716319
0.3 0.0268432 -0.162169 -0.131979 -0.00743494
0.3 0.026849 -0.161749 -0.132216 -0.00770937
0.3 0.0268564 -0.161276 -0.132443 -0.00798637
0.3 0.0268653 -0.16075 -0.132661 -0.0082655
0.3 0.0268758 -0.160168 -0.132869 -0.00854666
0.3 0.0268758 -0.160168 -0.132869 -0.00854666
0.3 0.0269027 -0.158821 -0.133248 -0.00911591
0.3 0.0269191 -0.158051 -0.133418 -0.00940373
0.3 0.0269376 -0.157216 -0.133576 -0.00969306
0.3 0.0269582 -0.156313 -0.133721 -0.00998393
0.3 0.026981 -0.155342 -0.133852 -0.0102763
0.3 0.027006 -0.154301 -0.13397 -0.0105699
0.3 0.0270335 -0.153186 -0.134073 -0.0108643
0.3 0.0270634 -0.151997 -0.134163 -0.0111593
0.3 0.0270634 -0.151997 -0.134163 -0.0111593
0.3 0.0271305 -0.149391 -0.134298 -0.0117502
0.3 0.0271653 -0.148045 -0.134357 -0.012048
0.3 0.0272001 -0.146697 -0.134412 -0.0123473
0.3 0.0272348 -0.145346 -0.134463 -0.0126484
0.3 0.0272695 -0.143993 -0.134512 -0.0129513
0.3 0.0273042 -0.142637 -0.134557 -0.013256
0.3 0.0273334 -0.141323 -0.134645 -0.0135399
0.3 0.0273617 -0.140017 -0.134736 -0.013822
0.3 0.0273906 -0.138703 -0.134817 -0.0141076
0.3 0.02742 -0.137382 -0.134891 -0.0143952
0.3 0.0274495 -0.136059 -0.13496 -0.0146835
0.3 0.0274789 -0.134734 -0.135026 -0.0149719
0.3 0.0275082 -0.13341 -0.135089 -0.0152603
0.3 0.0275375 -0.132085 -0.135149 -0.0155486
0.3 0.0275665 -0.13076 -0.135206 -0.0158369
0.3 0.0275955 -0.129435 -0.135261 -0.0161249
0.3 0.0276243 -0.128111 -0.135312 -0.0164126
0.3 0.0276529 -0.126788 -0.135362 -0.0167001
0.3 0.0276814 -0.125465 -0.135409 -0.0169872
0.3 0.0277097 -0.124144 -0.135453 -0.0172739
0.3 0.0277378 -0.122824 -0.135494 -0.0175602
0.3 0.0277658 -0.121506 -0.135533 -0.0178459
0.3 0.0277935 -0.120189 -0.13557 -0.018131
0.3 0.0278211 -0.118874 -0.135605 -0.0184156
0.3 0.0278484 -0.117561 -0.135637 -0.0186995
0.3 0.0278755 -0.11625 -0.135666 -0.0189827
0.3 0.0279027 -0.114965 -0.135693 -0.0192663
0.3 0.0279299 -0.113715 -0.135713 -0.0195476
0.3 0.0279574 -0.112502 -0.135723 -0.0198267
0.3 0.0279854 -0.111334 -0.135721 -0.0201029
0.3 0.0280142 -0.110216 -0.135705 -0.0203756
0.3 0.0280438 -0.109148 -0.135676 -0.0206448
0.3 0.0280742 -0.108131 -0.135631 -0.0209103
0.3 0.0281058 -0.107171 -0.135568 -0.0211711
0.3 0.0281384 -0.106266 -0.135487 -0.0214273
0.3 0.0281723 -0.105414 -0.135388 -0.0216785
0.3 0.0282073 -0.104617 -0.135271 -0.0219249
0.3 0.0282437 -0.103876 -0.135135 -0.022166
0.3 0.0282812 -0.103187 -0.134981 -0.0224019
0.3 0.0283198 -0.102547 -0.134809 -0.0226328
0.3 0.0283596 -0.101957 -0.13462 -0.0228585
0.3 0.0284006 -0.101414 -0.134414 -0.0230792
0.3 0.0284426 -0.100919 -0.13419 -0.0232945
0.3 0.0284856 -0.100466 -0.133951 -0.0235049
0.3 0.0285295 -0.100053 -0.133697 -0.0237106
0.3 0.0285743 -0.0996784 -0.133429 -0.0239115
0.3 0.0286198 -0.0993408 -0.133148 -0.0241078
0.3 0.028666 -0.099036 -0.132854 -0.0242998
0.3 0.0287128 -0.0987639 -0.132549 -0.0244875
0.3 0.02876 -0.0985211 -0.132232 -0.0246711
0.3 0.0288077 -0.0983062 -0.131904 -0.0248505
0.3 0.0288558 -0.0981163 -0.131566 -0.0250259
0.3 0.0289039 -0.0979447 -0.131221 -0.025198
0.3 0.028952 -0.0977913 -0.130869 -0.0253668
0.3 0.0290001 -0.0976529 -0.130511 -0.0255327
0.3 0.0290479 -0.0975268 -0.130147 -0.0256958
0.3 0.0290955 -0.0974099 -0.129779 -0.0258562
0.3 0.0291424 -0.0972964 -0.129409 -0.0260149
0.3 0.0291888 -0.0971861 -0.129038 -0.0261717
0.3 0.0292345 -0.0970759 -0.128666 -0.026327
0.3 0.0292793 -0.0969621 -0.128294 -0.0264811
0.3 0.0293231 -0.0968418 -0.127924 -0.0266341
0.3 0.0293659 -0.096715 -0.127555 -0.0267863
0.3 0.0294075 -0.0965765 -0.12719 -0.0269382
0.3 0.0294477 -0.0964214 -0.12683 -0.0270903
0.3 0.0294863 -0.0962452 -0.126478 -0.0272429
0.3 0.0295233 -0.0960478 -0.126132 -0.0273963
0.3 0.0295586 -0.0958267 -0.125795 -0.0275508
0.3 0.029592 -0.095577 -0.125467 -0.0277066
0.3 0.0296234 -0.0952955 -0.125151 -0.0278642
0.3 0.0296234 -0.0952955 -0.125151 -0.0278642
0.3 0.02968 -0.0946353 -0.124552 -0.0281854
0.3 0.0297049 -0.0942465 -0.124273 -0.0283497
0.3 0.0297273 -0.0938145 -0.124009 -0.0285166
0.3 0.0297472 -0.0933364 -0.123761 -0.0286865
0.3 0.0297646 -0.0928116 -0.123529 -0.0288594
0.3 0.0297794 -0.0922398 -0.123312 -0.0290353
0.3 0.0297916 -0.0916198 -0.123113 -0.0292143
0.3 0.0298009 -0.090944 -0.122934 -0.0293969
0.3 0.0298074 -0.0902115 -0.122774 -0.0295832
0.3 0.0298112 -0.0894258 -0.122633 -0.0297729
0.3 0.0298122 -0.0885866 -0.122511 -0.0299661
0.3 0.0298105 -0.0876947 -0.122407 -0.0301625
0.3 0.0298061 -0.0867469 -0.122323 -0.0303622
0.3 0.0297989 -0.0857445 -0.122259 -0.0305649
0.3 0.0297892 -0.0846956 -0.122212 -0.0307702
0.3 0.0297628 -0.0824633 -0.122165 -0.031188
0.3 0.0297628 -0.0824633 -0.122165 -0.031188
0.3 0.0297463 -0.0812839 -0.122165 -0.0313997
0.3 0.0297275 -0.0800628 -0.12218 -0.0316131
0.3 0.0297275 -0.0800628 -0.12218 -0.0316131
0.3 0.0296842 -0.0775193 -0.122247 -0.0320435
0.3 0.0296598 -0.0761989 -0.122299 -0.03226
0.3 0.0296337 -0.0748498 -0.122364 -0.0324771
0.3 0.0296063 -0.0734816 -0.122436 -0.0326941
0.3 0.0295775 -0.0720937 -0.122517 -0.0329108
0.3 0.0295476 -0.0706902 -0.122605 -0.0331268
0.3 0.0295165 -0.0692724 -0.122699 -0.0333419
0.3 0.0294846 -0.0678487 -0.122797 -0.0335557
0.3 0.0294521 -0.0664226 -0.122899 -0.0337676
0.3 0.0294189 -0.0649933 -0.123004 -0.0339778
0.3 0.0293852 -0.0635644 -0.123111 -0.0341858
0.3 0.0293511 -0.0621375 -0.123219 -0.0343916
0.3 0.0293167 -0.0607158 -0.123328 -0.0345948
0.3 0.0292822 -0.0593059 -0.123437 -0.034795
0.3 0.0292478 -0.0579077 -0.123544 -0.0349922
0.3 0.0292134 -0.0565242 -0.123649 -0.0351861
0.3 0.0291793 -0.0551576 -0.123753 -0.035377
0.3 0.0291456 -0.0538107 -0.123856 -0.0355646
0.3 0.0291122 -0.0524871 -0.123956 -0.0357491
0.3 0.0290795 -0.0511882 -0.124051 -0.0359296
0.3 0.0290475 -0.0499172 -0.124142 -0.0361064
0.3 0.0290165 -0.0486784 -0.124225 -0.0362788
0.3 0.0289864 -0.047473 -0.124302 -0.0364469
0.3 0.0289574 -0.0463019 -0.124371 -0.0366105
0.3 0.0289296 -0.0451681 -0.124432 -0.0367696
0.3 0.0289032 -0.0440746 -0.124483 -0.0369241
0.3 0.0288781 -0.0430211 -0.124526 -0.037074
0.3 0.0288545 -0.0420098 -0.12456 -0.0372194
0.3 0.0288326 -0.0410454 -0.124583 -0.0373602
0.3 0.0288124 -0.0401292 -0.124595 -0.0374963
0.3 0.0288124 -0.0401292 -0.124595 -0.0374963
0.3 0.0287772 -0.0384424 -0.124586 -0.037755
0.3 0.0287626 -0.0376807 -0.124564 -0.0378781


==> Simulation_results/plots/plots_data/6kg_back_nonadap.txt <==
0.3 0.0860632 -0.0120081 -0.313934 -0.0697889
0.3 0.0860674 -0.0109872 -0.314187 -0.070006
0.3 0.0860674 -0.0109872 -0.314187 -0.070006
0.3 0.0860738 -0.00894035 -0.31469 -0.0704177
0.3 0.0860773 -0.00790748 -0.314945 -0.0706249
0.3 0.0860817 -0.0068618 -0.315206 -0.0708379
0.3 0.0860862 -0.00581428 -0.315467 -0.0710501
0.3 0.0860907 -0.00476659 -0.315728 -0.0712631
0.3 0.086096 -0.0037133 -0.315994 -0.0714815
0.3 0.0861009 -0.00266603 -0.316257 -0.0716978
0.3 0.0861059 -0.00162171 -0.31652 -0.0719157
0.3 0.0861109 -0.000584922 -0.316782 -0.072135
0.3 0.0861163 0.00044915 -0.317045 -0.0723595
0.3 0.0861221 0.0014787 -0.317309 -0.0725885
0.3 0.086127 0.00248882 -0.317565 -0.0728147
0.3 0.0861318 0.0034875 -0.31782 -0.0730436
0.3 0.0861364 0.00447062 -0.318071 -0.0732747
0.3 0.0861411 0.00544263 -0.31832 -0.0735107
0.3 0.0861458 0.00640033 -0.318567 -0.0737508
0.3 0.0861498 0.00733485 -0.318806 -0.0739913
0.3 0.0861533 0.00824743 -0.31904 -0.0742349
0.3 0.0861563 0.00913776 -0.319268 -0.0744815
0.3 0.0861614 0.0108546 -0.319708 -0.074987
0.3 0.0861614 0.0108546 -0.319708 -0.074987
0.3 0.0861631 0.0116771 -0.319918 -0.0752442
0.3 0.0861641 0.0124718 -0.32012 -0.0755047
0.3 0.0861644 0.0132379 -0.320314 -0.0757687
0.3 0.086164 0.0139744 -0.3205 -0.0760358
0.3 0.0861627 0.0146806 -0.320677 -0.0763059
0.3 0.0861606 0.0153582 -0.320846 -0.0765791
0.3 0.0861576 0.0160045 -0.321005 -0.076855
0.3 0.0861537 0.0166194 -0.321155 -0.0771337
0.3 0.0861487 0.0172013 -0.321295 -0.0774148
0.3 0.0861427 0.0177503 -0.321424 -0.0776981
0.3 0.0861355 0.0182675 -0.321544 -0.0779836
0.3 0.0861272 0.0187547 -0.321653 -0.0782711
0.3 0.0861272 0.0187547 -0.321653 -0.0782711
0.3 0.0861074 0.0196417 -0.321842 -0.0788517
0.3 0.0860957 0.0200397 -0.321921 -0.0791444
0.3 0.0860829 0.0204104 -0.32199 -0.0794384
0.3 0.0860691 0.0207558 -0.32205 -0.0797336
0.3 0.0860541 0.0210779 -0.322102 -0.0800298
0.3 0.0860381 0.0213799 -0.322145 -0.0803267
0.3 0.0860212 0.0216637 -0.322181 -0.080624
0.3 0.0860033 0.0219287 -0.32221 -0.0809215
0.3 0.0859844 0.0221768 -0.322233 -0.081219
0.3 0.0859646 0.0224076 -0.322248 -0.0815161
0.3 0.0859439 0.0226231 -0.322258 -0.0818127
0.3 0.0859224 0.0228268 -0.322264 -0.0821083
0.3 0.0859001 0.0230231 -0.322266 -0.0824029
0.3 0.0858772 0.0230231 -0.322266 -0.0824029
0.3 0.0858537 0.0233951 -0.322263 -0.0829881
0.3 0.0858295 0.0235728 -0.322258 -0.0832782
0.3 0.0858048 0.0237482 -0.322253 -0.0835663
0.3 0.0857796 0.0239256 -0.322248 -0.0838522
0.3 0.0857542 0.024107 -0.322246 -0.0841357
0.3 0.0857284 0.0242942 -0.322247 -0.0844167
0.3 0.0857284 0.0242942 -0.322247 -0.0844167
0.3 0.0856762 0.0246873 -0.322258 -0.0849703
0.3 0.0856498 0.0248949 -0.32227 -0.0852426
0.3 0.0856233 0.0251138 -0.322287 -0.0855118
0.3 0.0855968 0.0253457 -0.322312 -0.0857778
0.3 0.0855704 0.0255933 -0.322344 -0.0860405
0.3 0.0855442 0.0258584 -0.322386 -0.0862998
0.3 0.0855442 0.0258584 -0.322386 -0.0862998
0.3 0.0854921 0.0264424 -0.322498 -0.0868078
0.3 0.0854664 0.0267633 -0.32257 -0.0870564
0.3 0.085441 0.0271061 -0.322654 -0.0873015
0.3 0.0854159 0.0274724 -0.322751 -0.0875428
0.3 0.0853912 0.0278651 -0.322863 -0.0877807
0.3 0.0853671 0.0282853 -0.322989 -0.0880149
0.3 0.0853435 0.0287325 -0.323131 -0.0882456
0.3 0.0853204 0.0292085 -0.323288 -0.0884729
0.3 0.0852979 0.0297143 -0.323462 -0.0886967
0.3 0.0852761 0.0302527 -0.323653 -0.0889173
0.3 0.085255 0.0308239 -0.323862 -0.0891347
0.3 0.0852346 0.0314285 -0.32409 -0.0893489
0.3 0.085215 0.0320669 -0.324337 -0.0895598
0.3 0.0852052 0.0328234 -0.324689 -0.0897892
0.3 0.0851968 0.0336218 -0.325066 -0.0900095
0.3 0.0851882 0.0344516 -0.325455 -0.0902226
0.3 0.0851785 0.0352287 -0.325849 -0.0904274
0.3 0.085168 0.0359522 -0.326248 -0.0906261
0.3 0.0851569 0.0366262 -0.326653 -0.0908189
0.3 0.0851329 0.0378374 -0.327486 -0.0911865
0.3 0.0851329 0.0378374 -0.327486 -0.0911865
0.3 0.08512 0.0383795 -0.327914 -0.0913611
0.3 0.0850975 0.0388368 -0.328308 -0.0915082
0.3 0.0850688 0.0392266 -0.328686 -0.0916309
0.3 0.0850401 0.0395703 -0.329072 -0.0917322
0.3 0.0850136 0.0398911 -0.32947 -0.0918272
0.3 0.0849889 0.0402106 -0.329877 -0.091938
0.3 0.0849644 0.0405126 -0.330287 -0.0920509
0.3 0.0849395 0.0407951 -0.330695 -0.0921602
0.3 0.0849143 0.0410654 -0.331105 -0.0922666
0.3 0.0848889 0.041328 -0.331515 -0.0923701
0.3 0.0848632 0.0415854 -0.331927 -0.0924701
0.3 0.0848372 0.041841 -0.33234 -0.092567
0.3 0.084811 0.0420949 -0.332755 -0.0926608
0.3 0.0847847 0.0423503 -0.333171 -0.0927518
0.3 0.0847583 0.0426107 -0.333591 -0.0928402
0.3 0.0847323 0.0428483 -0.333999 -0.0929214
0.3 0.0847071 0.0430656 -0.334397 -0.0929977
0.3 0.0846828 0.043264 -0.334783 -0.0930702
0.3 0.0846593 0.0434441 -0.33516 -0.0931393
0.3 0.0846147 0.0437493 -0.335883 -0.0932665
0.3 0.0846147 0.0437493 -0.335883 -0.0932665
0.3 0.0845935 0.0438764 -0.336231 -0.0933245
0.3 0.0845731 0.0439881 -0.336568 -0.0933786
0.3 0.0845534 0.0440859 -0.336896 -0.0934289
0.3 0.0845345 0.0441708 -0.337215 -0.0934755
0.3 0.0845162 0.0442438 -0.337524 -0.0935183
0.3 0.0844986 0.0443056 -0.337825 -0.0935576
0.3 0.0844816 0.0443561 -0.338116 -0.0935931
0.3 0.0844653 0.0443961 -0.338398 -0.0936251
0.3 0.0844497 0.0444262 -0.338672 -0.0936535
0.3 0.0844346 0.0444476 -0.338937 -0.0936785
0.3 0.0844202 0.0444606 -0.339193 -0.0937
0.3 0.0844063 0.0444661 -0.339442 -0.0937181
0.3 0.0843931 0.0444643 -0.339682 -0.0937328
0.3 0.0843931 0.0444643 -0.339682 -0.0937328
0.3 0.0843683 0.0444398 -0.340138 -0.0937522
0.3 0.0843568 0.0444179 -0.340354 -0.0937569
0.3 0.0843457 0.0443901 -0.340562 -0.0937584
0.3 0.0843353 0.0443569 -0.340763 -0.0937567
0.3 0.0843253 0.0443188 -0.340957 -0.0937519
0.3 0.0843158 0.0442761 -0.341143 -0.0937439
0.3 0.0843069 0.0442289 -0.341322 -0.0937329
0.3 0.0842984 0.0441773 -0.341493 -0.0937188
0.3 0.0842904 0.0441215 -0.341658 -0.0937017
0.3 0.0842829 0.0440618 -0.341816 -0.0936816
0.3 0.0842758 0.0439984 -0.341967 -0.0936586
0.3 0.0842692 0.0439314 -0.342111 -0.0936326
0.3 0.084263 0.0438613 -0.342249 -0.0936038
0.3 0.0842573 0.0437882 -0.34238 -0.0935722
0.3 0.084252 0.0437123 -0.342505 -0.0935377
0.3 0.0842471 0.0436335 -0.342624 -0.0935005
0.3 0.0842426 0.043552 -0.342737 -0.0934604
0.3 0.0842385 0.0434679 -0.342843 -0.0934176
0.3 0.0842348 0.0433815 -0.342943 -0.0933721
0.3 0.0842315 0.0432929 -0.343038 -0.093324
0.3 0.0842279 0.0431571 -0.343149 -0.0932643
0.3 0.0842242 0.042976 -0.343274 -0.0931958
0.3 0.0842204 0.0427479 -0.343416 -0.0931192
0.3 0.0842167 0.0424721 -0.343574 -0.093033
0.3 0.084213 0.0421465 -0.343748 -0.092936
0.3 0.0842095 0.0417721 -0.343938 -0.0928278
0.3 0.0842062 0.0413498 -0.344145 -0.0927082
0.3 0.0842031 0.0408805 -0.344368 -0.092577
0.3 0.0842004 0.0403666 -0.344608 -0.0924342
0.3 0.0841979 0.039809 -0.344864 -0.0922799
0.3 0.0841958 0.0392076 -0.345136 -0.0921138
0.3 0.0841915 0.0371541 -0.346053 -0.0915452
0.3 0.0841908 0.0363881 -0.346392 -0.0913321
0.3 0.0841905 0.035578 -0.346748 -0.0911066
0.3 0.0841921 0.032944 -0.347915 -0.0903625
0.3 0.0841921 0.032944 -0.347915 -0.0903625
0.3 0.0841921 0.032944 -0.347915 -0.0903625
0.3 0.0841933 0.0320017 -0.348336 -0.0900922
0.3 0.084195 0.0310347 -0.348773 -0.0898117
0.3 0.0841971 0.0300401 -0.349225 -0.0895201
0.3 0.0841971 0.0300401 -0.349225 -0.0895201
0.3 0.0842025 0.0279727 -0.350179 -0.0889044
0.3 0.0842058 0.0268994 -0.35068 -0.08858
0.3 0.0842096 0.0257998 -0.351198 -0.0882445
0.3 0.0842138 0.0246774 -0.351731 -0.0878988
0.3 0.0842185 0.023534 -0.352279 -0.0875429
0.3 0.0842235 0.0223698 -0.352843 -0.0871769
0.3 0.0842289 0.0211865 -0.353422 -0.0868009
0.3 0.0842346 0.019985 -0.354016 -0.0864152
0.3 0.0842407 0.0187654 -0.354626 -0.0860196
0.3 0.0842471 0.0175283 -0.35525 -0.0856142
0.3 0.0842539 0.0162746 -0.355889 -0.0851992
0.3 0.0842609 0.0150031 -0.356543 -0.0847744
0.3 0.0842682 0.0137175 -0.357212 -0.0843405
0.3 0.0842758 0.0124191 -0.357894 -0.0838978
0.3 0.0842837 0.0111094 -0.358589 -0.0834466
0.3 0.0842918 0.00978899 -0.359298 -0.082987
0.3 0.0843085 0.0071164 -0.360755 -0.0820422
0.3 0.0843085 0.0071164 -0.360755 -0.0820422
0.3 0.0843171 0.00576586 -0.361503 -0.0815574
0.3 0.0843258 0.00440567 -0.362263 -0.0810645
0.3 0.0843347 0.00303721 -0.363036 -0.0805637
0.3 0.0843437 0.0016613 -0.36382 -0.0800552
0.3 0.0843527 0.000281125 -0.364616 -0.0795397
0.3 0.0843618 -0.00110344 -0.365422 -0.0790171
0.3 0.0843708 -0.00249145 -0.36624 -0.0784875
0.3 0.0843671 -0.00366827 -0.367044 -0.0781131
0.3 0.0843636 -0.00484715 -0.367859 -0.0777293
0.3 0.0843603 -0.00604765 -0.368685 -0.0773447
0.3 0.0843575 -0.00728038 -0.369525 -0.076958
0.3 0.0843551 -0.00854731 -0.370376 -0.0765695
0.3 0.0843544 -0.00986888 -0.371244 -0.0761636
0.3 0.0843554 -0.0112453 -0.372127 -0.0757405
0.3 0.084358 -0.0126755 -0.373025 -0.0752999
0.3 0.0843623 -0.0141534 -0.373937 -0.0748426
0.3 0.0843639 -0.0156008 -0.374854 -0.0744202
0.3 0.0843658 -0.0170585 -0.375779 -0.0739954
0.3 0.0843702 -0.0200056 -0.377657 -0.0731428
0.3 0.0843702 -0.0200056 -0.377657 -0.0731428
0.3 0.0843739 -0.0215176 -0.378611 -0.0727006
0.3 0.0843775 -0.0230381 -0.379574 -0.0722608
0.3 0.0843813 -0.024569 -0.380544 -0.0718205
0.3 0.0843865 -0.0261243 -0.381523 -0.0713657
0.3 0.0843908 -0.027668 -0.382507 -0.0709228
0.3 0.0843953 -0.0292163 -0.383496 -0.070479
0.3 0.0843998 -0.0307654 -0.384492 -0.0700349
0.3 0.0844054 -0.0323333 -0.385495 -0.0695767
0.3 0.0844104 -0.0338901 -0.386502 -0.0691259
0.3 0.0844154 -0.0354434 -0.387513 -0.0686744
0.3 0.0844204 -0.0369923 -0.388526 -0.0682226
0.3 0.0844264 -0.0385536 -0.389546 -0.0677575
0.3 0.0844264 -0.0385536 -0.389546 -0.0677575
0.3 0.0844371 -0.0416427 -0.39159 -0.0668402
0.3 0.0844422 -0.0431748 -0.392615 -0.0663804
0.3 0.0844482 -0.0447132 -0.393644 -0.065908
0.3 0.0844534 -0.0462336 -0.394672 -0.0654408
0.3 0.0844585 -0.0477417 -0.3957 -0.0649722
0.3 0.0844632 -0.0492369 -0.396728 -0.0645023
0.3 0.0844686 -0.0507341 -0.397758 -0.0640208
0.3 0.0844733 -0.0522117 -0.398785 -0.0635426
0.3 0.0844778 -0.0536759 -0.399811 -0.0630622
0.3 0.0844818 -0.0551225 -0.400835 -0.0625795
0.3 0.0844861 -0.0565616 -0.401859 -0.0620864
0.3 0.0844898 -0.0579783 -0.402877 -0.0615935
0.3 0.084493 -0.0593749 -0.403893 -0.0610973
0.3 0.0844987 -0.0621203 -0.405913 -0.0600861
0.3 0.0844987 -0.0621203 -0.405913 -0.0600861
0.3 0.0845007 -0.0634597 -0.406916 -0.0595766
0.3 0.084502 -0.0647754 -0.407913 -0.059063
0.3 0.0845032 -0.0660741 -0.408905 -0.058541
0.3 0.084504 -0.0673553 -0.409892 -0.0580114
0.3 0.0845039 -0.0686102 -0.410872 -0.0574797
0.3 0.0845032 -0.069843 -0.411846 -0.0569429
0.3 0.0845018 -0.0710526 -0.412813 -0.0564009
0.3 0.0844998 -0.0722405 -0.413774 -0.0558521
0.3 0.0844972 -0.0734065 -0.414728 -0.0552971
0.3 0.0844939 -0.0745509 -0.415676 -0.0547361
0.3 0.0844899 -0.0756737 -0.416617 -0.0541695
0.3 0.0844852 -0.0767763 -0.417551 -0.0535973
0.3 0.0844797 -0.0778569 -0.418478 -0.0530198
0.3 0.0844734 -0.0789156 -0.419398 -0.0524373
0.3 0.0844662 -0.0799508 -0.42031 -0.0518504
0.3 0.0844581 -0.080964 -0.421215 -0.0512593
0.3 0.084449 -0.0819567 -0.422113 -0.0506643
0.3 0.0844391 -0.0829304 -0.423004 -0.0500658
0.3 0.0844283 -0.0838865 -0.423889 -0.0494636
0.3 0.0844165 -0.0848244 -0.424767 -0.0488582
0.3 0.0844039 -0.0857458 -0.425639 -0.0482498
0.3 0.0843904 -0.0866508 -0.426506 -0.0476386
0.3 0.084376 -0.0875412 -0.427366 -0.0470251
0.3 0.0843608 -0.0884216 -0.428223 -0.0464092
0.3 0.0843449 -0.0892944 -0.429076 -0.0457911
0.3 0.0843282 -0.0901605 -0.429926 -0.0451709
0.3 0.0843109 -0.0910207 -0.430773 -0.0445488
0.3 0.0842928 -0.0918771 -0.431618 -0.0439248
0.3 0.0842742 -0.0927308 -0.432462 -0.0432993
0.3 0.0842551 -0.0935873 -0.433306 -0.0426722
0.3 0.0842356 -0.0944487 -0.43415 -0.0420434
0.3 0.0842156 -0.0953172 -0.434997 -0.0414132
0.3 0.0841954 -0.0961947 -0.435847 -0.0407817
0.3 0.0841749 -0.0970832 -0.4367 -0.040149
0.3 0.0841541 -0.0979846 -0.437559 -0.0395151
0.3 0.0841332 -0.098899 -0.438422 -0.03888
0.3 0.0841121 -0.0998286 -0.439292 -0.0382437
0.3 0.0840909 -0.100775 -0.440168 -0.0376061
0.3 0.0840697 -0.101741 -0.441054 -0.0369673
0.3 0.0840486 -0.102731 -0.441949 -0.0363269
0.3 0.0840277 -0.103748 -0.442856 -0.035685
0.3 0.0840069 -0.104791 -0.443775 -0.0350414
0.3 0.0839661 -0.106963 -0.445652 -0.0337488
0.3 0.0839661 -0.106963 -0.445652 -0.0337488
0.3 0.0839568 -0.108144 -0.446679 -0.033085
0.3 0.0839484 -0.109352 -0.447744 -0.0324442
0.3 0.0839398 -0.110593 -0.448828 -0.031807
0.3 0.08393 -0.111805 -0.449914 -0.0311709
0.3 0.0839193 -0.112979 -0.451001 -0.0305353
0.3 0.0839077 -0.114118 -0.452092 -0.0299007
0.3 0.0838953 -0.115224 -0.453186 -0.0292672
0.3 0.0838821 -0.116301 -0.454285 -0.028635
0.3 0.0838682 -0.117353 -0.45539 -0.0280041
0.3 0.0838535 -0.118384 -0.456503 -0.0273744
0.3 0.0838281 -0.1194 -0.457649 -0.02679
0.3 0.0837965 -0.120351 -0.458814 -0.02627
0.3 0.083766 -0.12123 -0.459968 -0.0257735
0.3 0.0837349 -0.122094 -0.461104 -0.0252551
0.3 0.0837029 -0.122937 -0.46222 -0.0247198
0.3 0.0836704 -0.12376 -0.463329 -0.0241781
0.3 0.0836373 -0.124562 -0.464434 -0.0236391
0.3 0.0836037 -0.125348 -0.465538 -0.0231028
0.3 0.0835696 -0.126124 -0.466642 -0.0225687
0.3 0.0835351 -0.126892 -0.467745 -0.0220365
0.3 0.0835001 -0.127654 -0.468848 -0.0215059
0.3 0.0834647 -0.128413 -0.469953 -0.0209768
0.3 0.083429 -0.129176 -0.471059 -0.0204487
0.3 0.083393 -0.129945 -0.472168 -0.0199215
0.3 0.0833569 -0.130724 -0.47328 -0.0193948
0.3 0.083284 -0.132312 -0.475515 -0.0183431
0.3 0.083284 -0.132312 -0.475515 -0.0183431
0.3 0.0832473 -0.133126 -0.476639 -0.0178176
0.3 0.0832107 -0.133961 -0.47777 -0.0172922
0.3 0.0831757 -0.134747 -0.478872 -0.0167767
0.3 0.0831423 -0.135481 -0.479949 -0.0162724
0.3 0.0830803 -0.136802 -0.482026 -0.0152947
0.3 0.0830803 -0.136802 -0.482026 -0.0152947
0.3 0.0830517 -0.137391 -0.483026 -0.0148214
0.3 0.0830245 -0.137936 -0.484001 -0.0143582
0.3 0.0829989 -0.13844 -0.484952 -0.0139051
0.3 0.0829748 -0.138905 -0.485877 -0.0134617
0.3 0.082952 -0.139335 -0.486779 -0.0130278
0.3 0.0829306 -0.139731 -0.487657 -0.0126033
0.3 0.0829106 -0.140097 -0.488512 -0.012188
0.3 0.0828919 -0.140434 -0.489343 -0.0117819
0.3 0.0828919 -0.140434 -0.489343 -0.0117819
0.3 0.0828583 -0.141022 -0.490937 -0.0109968
0.3 0.0828435 -0.141277 -0.491699 -0.0106176
0.3 0.0828298 -0.141507 -0.49244 -0.0102471
0.3 0.0828173 -0.141716 -0.493159 -0.00988523
0.3 0.082806 -0.141903 -0.493857 -0.00953178
0.3 0.0827958 -0.142071 -0.494533 -0.00918663
0.3 0.0827866 -0.14222 -0.495189 -0.00884975
0.3 0.0827786 -0.142352 -0.495824 -0.00852109
0.3 0.0827716 -0.142466 -0.496438 -0.00820055
0.3 0.0827656 -0.142564 -0.497032 -0.00788798
0.3 0.0827606 -0.142648 -0.497607 -0.00758327
0.3 0.0827566 -0.142718 -0.498162 -0.00728636
0.3 0.0827536 -0.142774 -0.498698 -0.00699715
0.3 0.0827515 -0.142818 -0.499215 -0.00671558
0.3 0.0827503 -0.14285 -0.499713 -0.00644163
0.3 0.08275 -0.142869 -0.500193 -0.00617524
0.3 0.0827506 -0.142878 -0.500654 -0.00591626
0.3 0.082752 -0.142876 -0.501098 -0.00566462
0.3 0.0827543 -0.142864 -0.501524 -0.00542024
0.3 0.0827573 -0.142843 -0.501932 -0.00518313
0.3 0.0827612 -0.142812 -0.502324 -0.00495334
0.3 0.0827658 -0.142772 -0.502698 -0.0047307
0.3 0.0827712 -0.142724 -0.503056 -0.00451509
0.3 0.0827774 -0.142667 -0.503397 -0.00430647
0.3 0.0827842 -0.142603 -0.503722 -0.00410474
0.3 0.0827918 -0.142532 -0.504031 -0.00390983
0.3 0.0828 -0.142454 -0.504324 -0.00372175
0.3 0.0828089 -0.142368 -0.504601 -0.00354044
0.3 0.0828187 -0.142273 -0.504862 -0.00336671
0.3 0.0828292 -0.142169 -0.505106 -0.00320011
0.3 0.0828406 -0.142053 -0.505335 -0.00304111
0.3 0.0828528 -0.141924 -0.505546 -0.00288984
0.3 0.0828803 -0.141622 -0.505917 -0.00261118
0.3 0.0828803 -0.141622 -0.505917 -0.00261118
0.3 0.0828956 -0.141447 -0.506077 -0.00248388
0.3 0.082912 -0.141252 -0.506218 -0.00236507
0.3 0.0829298 -0.141035 -0.50634 -0.0022548
0.3 0.082949 -0.140797 -0.506443 -0.00215316
0.3 0.0829694 -0.140535 -0.506527 -0.0020602
0.3 0.0829913 -0.140251 -0.506593 -0.00197575
0.3 0.0830145 -0.139944 -0.506641 -0.00189978
0.3 0.083039 -0.139615 -0.50667 -0.00183231
0.3 0.0830649 -0.139262 -0.506681 -0.00177336
0.3 0.0830923 -0.138884 -0.506673 -0.00172319
0.3 0.0831211 -0.138481 -0.506646 -0.00168167
0.3 0.0831829 -0.137609 -0.50654 -0.00162345
0.3 0.0831829 -0.137609 -0.50654 -0.00162345
0.3 0.0832159 -0.137139 -0.506461 -0.00160667
0.3 0.0832502 -0.136645 -0.506364 -0.0015983
0.3 0.0832859 -0.13613 -0.50625 -0.00159787
0.3 0.0833229 -0.135596 -0.50612 -0.00160526
0.3 0.0833612 -0.135041 -0.505973 -0.00162049
0.3 0.0834008 -0.134466 -0.50581 -0.00164342
0.3 0.0834417 -0.133871 -0.505631 -0.00167421
0.3 0.0834838 -0.133257 -0.505435 -0.00171261
0.3 0.0835273 -0.132625 -0.505223 -0.0017585
0.3 0.0835718 -0.131977 -0.504997 -0.0018112
0.3 0.0836173 -0.131315 -0.504758 -0.00187076
0.3 0.0836639 -0.130638 -0.504504 -0.00193709
0.3 0.0837115 -0.129948 -0.504236 -0.00201012
0.3 0.08376 -0.129247 -0.503956 -0.00208967
0.3 0.0838095 -0.128532 -0.503661 -0.0021758
0.3 0.0838598 -0.127808 -0.503354 -0.00226792
0.3 0.0839109 -0.127075 -0.503035 -0.00236589
0.3 0.0839627 -0.126336 -0.502705 -0.00246953
0.3 0.0840151 -0.12559 -0.502363 -0.00257865
0.3 0.0840682 -0.124838 -0.50201 -0.00269328
0.3 0.0841219 -0.124081 -0.501646 -0.00281323
0.3 0.0841762 -0.123318 -0.501271 -0.00293851
0.3 0.084231 -0.122551 -0.500885 -0.00306889
0.3 0.0842864 -0.121781 -0.500489 -0.00320417
0.3 0.084342 -0.121011 -0.500084 -0.00334374
0.3 0.0843979 -0.120242 -0.49967 -0.00348741
0.3 0.084454 -0.119475 -0.499248 -0.00363521
0.3 0.0845103 -0.118709 -0.498817 -0.003787
0.3 0.0845668 -0.117945 -0.498379 -0.00394267
0.3 0.0846233 -0.117187 -0.497933 -0.00410167
0.3 0.0846797 -0.116434 -0.497481 -0.00426388
0.3 0.0847361 -0.115688 -0.497022 -0.0044291
0.3 0.0847923 -0.114949 -0.496558 -0.00459715
0.3 0.0847923 -0.114949 -0.496558 -0.00459715
0.3 0.084904 -0.113495 -0.495612 -0.00494137
0.3 0.0849596 -0.11278 -0.495131 -0.00511741
0.3 0.0850148 -0.112075 -0.494644 -0.00529575
0.3 0.0850697 -0.11138 -0.494153 -0.00547624
0.3 0.0851242 -0.110696 -0.493656 -0.0056587
0.3 0.0851782 -0.110025 -0.493157 -0.00584267
0.3 0.0852316 -0.109366 -0.492654 -0.0060281
0.3 0.0852844 -0.108721 -0.492148 -0.00621494
0.3 0.0853366 -0.108089 -0.491639 -0.00640301
0.3 0.0853881 -0.107472 -0.491127 -0.00659211
0.3 0.0854388 -0.106872 -0.490613 -0.00678189
0.3 0.0854887 -0.106287 -0.490098 -0.00697229
0.3 0.0855378 -0.105719 -0.489581 -0.00716315
0.3 0.085586 -0.105167 -0.489064 -0.00735434
0.3 0.0856796 -0.104116 -0.488025 -0.00773742
0.3 0.0856796 -0.104116 -0.488025 -0.00773742
0.3 0.085725 -0.103616 -0.487504 -0.00792917
0.3 0.0857693 -0.103134 -0.486984 -0.00812077
0.3 0.0858126 -0.10267 -0.486462 -0.0083121
0.3 0.0858548 -0.102226 -0.485941 -0.00850302
0.3 0.0858959 -0.1018 -0.485421 -0.00869343
0.3 0.0859358 -0.101393 -0.484901 -0.00888325
0.3 0.0859745 -0.101004 -0.484382 -0.00907234
0.3 0.0860121 -0.100633 -0.483863 -0.00926078
0.3 0.0860484 -0.100281 -0.483346 -0.00944848
0.3 0.0860836 -0.0999471 -0.48283 -0.00963536
0.3 0.0861174 -0.0996335 -0.482315 -0.00982108
0.3 0.0861499 -0.0993403 -0.481803 -0.0100055
0.3 0.086181 -0.0990659 -0.481293 -0.0101887
0.3 0.0862108 -0.0988102 -0.480785 -0.0103707
0.3 0.0862393 -0.0985729 -0.480279 -0.0105513
0.3 0.0862663 -0.098354 -0.479776 -0.0107306
0.3 0.0862919 -0.0981555 -0.479276 -0.0109084
0.3 0.0863161 -0.0979768 -0.478778 -0.0110845
0.3 0.0863387 -0.0978171 -0.478284 -0.0112591
0.3 0.0863601 -0.0976724 -0.477792 -0.0114324
0.3 0.0863802 -0.0975416 -0.477301 -0.0116045
0.3 0.0863802 -0.0975416 -0.477301 -0.0116045
0.3 0.0864167 -0.0973205 -0.476326 -0.0119453
0.3 0.086433 -0.0972302 -0.475842 -0.0121138
0.3 0.086448 -0.0971522 -0.475359 -0.0122813
0.3 0.0864619 -0.0970825 -0.474877 -0.012448
0.3 0.0864748 -0.0970196 -0.474396 -0.012614
0.3 0.0864867 -0.0969622 -0.473916 -0.0127794
0.3 0.0864977 -0.0969092 -0.473435 -0.0129443
0.3 0.0865078 -0.0968595 -0.472954 -0.0131089
0.3 0.0865169 -0.0968131 -0.472472 -0.0132732
0.3 0.0865253 -0.0967691 -0.471991 -0.0134373
0.3 0.0865327 -0.0967281 -0.471509 -0.0136012
0.3 0.0865394 -0.0966878 -0.471027 -0.0137649
0.3 0.0865453 -0.0966453 -0.470544 -0.013929
0.3 0.0865507 -0.0965994 -0.470058 -0.0140936
0.3 0.0865556 -0.0965492 -0.469571 -0.0142587
0.3 0.0865638 -0.0964331 -0.468589 -0.0145915
0.3 0.0865638 -0.0964331 -0.468589 -0.0145915
0.3 0.0865672 -0.0963666 -0.468094 -0.0147592
0.3 0.0865701 -0.0962953 -0.467597 -0.014928
0.3 0.0865726 -0.0962185 -0.467097 -0.0150978
0.3 0.0865748 -0.0961332 -0.466595 -0.0152692
0.3 0.0865767 -0.0960388 -0.466089 -0.0154422
0.3 0.0865767 -0.0960388 -0.466089 -0.0154422
0.3 0.0865801 -0.0958204 -0.465065 -0.0157937
0.3 0.0865815 -0.0956976 -0.464549 -0.0159723
0.3 0.0865826 -0.0955657 -0.464029 -0.016153
0.3 0.0865837 -0.0954244 -0.463506 -0.0163359
0.3 0.0865847 -0.095272 -0.462979 -0.0165212
0.3 0.0865858 -0.095108 -0.462447 -0.0167092
0.3 0.0865869 -0.0949322 -0.461911 -0.0169
0.3 0.0865881 -0.0947447 -0.461372 -0.0170936
0.3 0.0865895 -0.0945455 -0.460828 -0.0172901
0.3 0.0865909 -0.0943354 -0.46028 -0.0174895
0.3 0.0865924 -0.0941146 -0.459728 -0.0176919
0.3 0.0865941 -0.0938831 -0.459172 -0.0178975
0.3 0.086596 -0.0936406 -0.458613 -0.0181062
0.3 0.0865982 -0.0933861 -0.458048 -0.0183183
0.3 0.0866007 -0.0931196 -0.45748 -0.0185338
0.3 0.0866036 -0.092841 -0.456907 -0.0187528
0.3 0.0866069 -0.0925505 -0.45633 -0.0189752
0.3 0.0866106 -0.0922465 -0.455746 -0.0192016
0.3 0.0866149 -0.0919302 -0.455159 -0.0194314
0.3 0.0866197 -0.0916018 -0.454566 -0.0196648
0.3 0.086625 -0.0912612 -0.45397 -0.0199017
0.3 0.086625 -0.0912612 -0.45397 -0.0199017
0.3 0.0866374 -0.0905417 -0.452763 -0.0203861
0.3 0.0866445 -0.090163 -0.452152 -0.0206336
0.3 0.0866524 -0.089771 -0.451537 -0.0208845
0.3 0.0866609 -0.0893659 -0.450918 -0.0211388
0.3 0.0866702 -0.0889474 -0.450293 -0.0213963
0.3 0.0866912 -0.0880687 -0.449029 -0.0219212
0.3 0.0866912 -0.0880687 -0.449029 -0.0219212
0.3 0.0867029 -0.0876086 -0.44839 -0.0221883
0.3 0.0867156 -0.0871332 -0.447745 -0.0224585
0.3 0.0867292 -0.0866424 -0.447096 -0.0227317
0.3 0.0867329 -0.086221 -0.446533 -0.0229876
0.3 0.0867373 -0.0857978 -0.445965 -0.0232473
0.3 0.0867414 -0.0853999 -0.445395 -0.0235073
0.3 0.0867449 -0.0850282 -0.444827 -0.0237665
0.3 0.0867468 -0.0846913 -0.444268 -0.0240232
0.3 0.0867475 -0.0843816 -0.443716 -0.0242778
0.3 0.0867472 -0.0840898 -0.443169 -0.024531
0.3 0.086746 -0.0838114 -0.442625 -0.0247833
0.3 0.0867443 -0.0835435 -0.442083 -0.0250347
0.3 0.0867419 -0.0832825 -0.441544 -0.0252856
0.3 0.0867419 -0.0832825 -0.441544 -0.0252856
0.3 0.0867357 -0.0827778 -0.44047 -0.0257859
0.3 0.0867322 -0.0825261 -0.439934 -0.026036
0.3 0.0867289 -0.0822782 -0.439397 -0.0262862
0.3 0.0867257 -0.0820325 -0.438859 -0.026537
0.3 0.0867228 -0.0817895 -0.43832 -0.026788
0.3 0.0867175 -0.0813113 -0.43724 -0.027291
0.3 0.0867175 -0.0813113 -0.43724 -0.027291
0.3 0.0867152 -0.0810759 -0.436699 -0.027543
0.3 0.0867131 -0.0808426 -0.436157 -0.0277954
0.3 0.0867111 -0.0806115 -0.435614 -0.028048
0.3 0.0867093 -0.0803825 -0.43507 -0.0283009
0.3 0.0867077 -0.0801554 -0.434526 -0.028554
0.3 0.0867062 -0.0799301 -0.433981 -0.0288074
0.3 0.0867049 -0.0797066 -0.433435 -0.029061
0.3 0.0867038 -0.0794849 -0.432889 -0.0293149
0.3 0.0867029 -0.079265 -0.432343 -0.0295689
0.3 0.0867021 -0.0790467 -0.431796 -0.0298232
0.3 0.0867015 -0.0788299 -0.431248 -0.0300776
0.3 0.0867009 -0.0786146 -0.430701 -0.0303321
0.3 0.0867006 -0.0784008 -0.430152 -0.0305867
0.3 0.0867004 -0.0779773 -0.429055 -0.0310963
0.3 0.0867004 -0.0779773 -0.429055 -0.0310963
0.3 0.0867004 -0.0777674 -0.428505 -0.0313513
0.3 0.0867006 -0.0775589 -0.427956 -0.0316063
0.3 0.086701 -0.0773515 -0.427406 -0.0318613
0.3 0.0867015 -0.0771453 -0.426856 -0.0321163
0.3 0.0867028 -0.0767361 -0.425755 -0.0326264
0.3 0.0867028 -0.0767361 -0.425755 -0.0326264
0.3 0.0867036 -0.076533 -0.425205 -0.0328814
0.3 0.0867045 -0.076331 -0.424654 -0.0331364
0.3 0.0867056 -0.0761299 -0.424104 -0.0333914
0.3 0.0867056 -0.0761299 -0.424104 -0.0333914
0.3 0.086708 -0.0757307 -0.423002 -0.0339011
0.3 0.0867094 -0.0755325 -0.422452 -0.0341559
0.3 0.0867109 -0.0753352 -0.421901 -0.0344106
0.3 0.0867125 -0.0751389 -0.42135 -0.0346652
0.3 0.0867141 -0.0749435 -0.420799 -0.0349196
0.3 0.0867159 -0.074749 -0.420249 -0.0351738
0.3 0.0867178 -0.0745554 -0.419698 -0.0354279
0.3 0.0867217 -0.0741706 -0.418598 -0.0359355
0.3 0.0867217 -0.0741706 -0.418598 -0.0359355
0.3 0.0867238 -0.0739794 -0.418048 -0.036189
0.3 0.0867262 -0.0737883 -0.417498 -0.0364426
0.3 0.0867286 -0.0736008 -0.416947 -0.0366954
0.3 0.0867313 -0.0734192 -0.416395 -0.036947
0.3 0.0867341 -0.0732447 -0.415841 -0.0371974
0.3 0.0867373 -0.0730772 -0.415286 -0.0374467
0.3 0.0867407 -0.0729187 -0.414727 -0.0376945
0.3 0.0867447 -0.0727736 -0.414164 -0.0379402
0.3 0.0867494 -0.0726444 -0.413596 -0.0381836
0.3 0.0867547 -0.0725321 -0.413021 -0.0384245
0.3 0.0867607 -0.0724377 -0.41244 -0.0386627
0.3 0.0867676 -0.0723624 -0.411851 -0.038898
0.3 0.0867752 -0.0723058 -0.411256 -0.0391306
0.3 0.0867837 -0.0722687 -0.410654 -0.0393602
0.3 0.0867931 -0.072253 -0.410042 -0.0395864
0.3 0.0868035 -0.0722586 -0.409422 -0.0398092
0.3 0.0868149 -0.0722842 -0.408793 -0.0400288
0.3 0.0868272 -0.0723296 -0.408157 -0.0402452
0.3 0.0868404 -0.0723944 -0.407512 -0.0404585
0.3 0.0868546 -0.0724783 -0.40686 -0.0406685
0.3 0.0868697 -0.0725811 -0.4062 -0.0408755
0.3 0.0868859 -0.0727041 -0.405531 -0.0410791
0.3 0.0869029 -0.0728452 -0.404855 -0.0412796
0.3 0.086921 -0.0730035 -0.404172 -0.0414773
0.3 0.0869399 -0.0731776 -0.403481 -0.041672
0.3 0.0869596 -0.0733665 -0.402784 -0.0418639
0.3 0.0869596 -0.0733665 -0.402784 -0.0418639
0.3 0.0870018 -0.0737883 -0.40137 -0.0422394
0.3 0.0870242 -0.0740209 -0.400652 -0.0424228
0.3 0.0870476 -0.074267 -0.399926 -0.0426034
0.3 0.0870717 -0.0745255 -0.399194 -0.0427812
0.3 0.0870966 -0.0747935 -0.398457 -0.0429569
0.3 0.0871221 -0.07507 -0.397715 -0.0431305
0.3 0.0871483 -0.075354 -0.396969 -0.0433021
0.3 0.0871751 -0.0756456 -0.396219 -0.0434719
0.3 0.0872024 -0.0759438 -0.395465 -0.0436399
0.3 0.0872304 -0.076249 -0.394707 -0.043806
0.3 0.0872588 -0.0765588 -0.393946 -0.0439706
0.3 0.0872877 -0.0768718 -0.393182 -0.0441339
0.3 0.087317 -0.0771871 -0.392417 -0.044296
0.3 0.0873466 -0.0775039 -0.391649 -0.0444569
0.3 0.0874068 -0.0781416 -0.39011 -0.0447757
0.3 0.0874068 -0.0781416 -0.39011 -0.0447757
0.3 0.0874373 -0.0784606 -0.389338 -0.0449338
0.3 0.087468 -0.0787794 -0.388564 -0.0450909
0.3 0.0874989 -0.0790955 -0.387791 -0.0452477
0.3 0.0875298 -0.0794081 -0.387018 -0.0454041
0.3 0.0875608 -0.0797163 -0.386245 -0.0455603
0.3 0.0875918 -0.0800193 -0.385473 -0.0457164
0.3 0.0876227 -0.0803173 -0.384702 -0.0458724
0.3 0.0876536 -0.0806094 -0.383932 -0.0460284
0.3 0.0876844 -0.0808954 -0.383164 -0.0461845
0.3 0.087715 -0.0811744 -0.382396 -0.0463407
0.3 0.0877455 -0.081446 -0.38163 -0.0464972
0.3 0.0877758 -0.0817092 -0.380866 -0.0466541
0.3 0.0878057 -0.0819621 -0.380106 -0.0468118
0.3 0.0878644 -0.0824371 -0.378595 -0.0471295
0.3 0.0878644 -0.0824371 -0.378595 -0.0471295
0.3 0.0878931 -0.0826575 -0.377845 -0.0472898
0.3 0.0879213 -0.0828648 -0.3771 -0.0474514
0.3 0.087949 -0.0830585 -0.376359 -0.0476143
0.3 0.087976 -0.0832385 -0.375624 -0.0477786
0.3 0.0880024 -0.0834042 -0.374894 -0.0479443
0.3 0.0880282 -0.0835557 -0.374169 -0.0481115
0.3 0.0880533 -0.0836927 -0.373449 -0.0482803
0.3 0.0880776 -0.0838142 -0.372735 -0.0484507
0.3 0.0881012 -0.0839196 -0.372028 -0.0486229
0.3 0.088124 -0.0840089 -0.371326 -0.0487969
0.3 0.0881459 -0.0840821 -0.370632 -0.0489728
0.3 0.0881871 -0.0841788 -0.369263 -0.0493303
0.3 0.0881871 -0.0841788 -0.369263 -0.0493303
0.3 0.0882064 -0.0842024 -0.368589 -0.049512
0.3 0.0882247 -0.084208 -0.367923 -0.0496958
0.3 0.0882421 -0.0841958 -0.367264 -0.0498816
0.3 0.0882584 -0.0841659 -0.366613 -0.0500696
0.3 0.0882736 -0.0841184 -0.36597 -0.0502597
0.3 0.0882879 -0.0840535 -0.365335 -0.0504518
0.3 0.088301 -0.0839712 -0.364708 -0.0506461
0.3 0.088301 -0.0839712 -0.364708 -0.0506461
0.3 0.0883241 -0.0837549 -0.363479 -0.0510409
0.3 0.0883339 -0.0836183 -0.362877 -0.0512417
0.3 0.0883424 -0.0834624 -0.362285 -0.0514447
0.3 0.0883498 -0.0832866 -0.361703 -0.05165
0.3 0.0883559 -0.0830914 -0.36113 -0.0518577
0.3 0.0883607 -0.0828787 -0.360567 -0.0520675
0.3 0.0883644 -0.0826489 -0.360013 -0.0522794
0.3 0.0883668 -0.0824021 -0.359468 -0.0524933
0.3 0.0883679 -0.0821362 -0.358933 -0.0527093
0.3 0.0883677 -0.0818526 -0.358408 -0.0529274
0.3 0.0883664 -0.0815543 -0.357893 -0.0531472
0.3 0.0883638 -0.081243 -0.357386 -0.0533687
0.3 0.0883601 -0.0809195 -0.356887 -0.0535917
0.3 0.0883554 -0.080584 -0.356397 -0.0538162
0.3 0.0883494 -0.0802375 -0.355916 -0.0540421
0.3 0.0883425 -0.0798815 -0.355441 -0.0542691
0.3 0.0883344 -0.0795143 -0.354975 -0.0544975
0.3 0.0883252 -0.0791373 -0.354518 -0.0547271
0.3 0.0883151 -0.0787554 -0.354067 -0.0549574
0.3 0.0883042 -0.0783698 -0.353622 -0.0551885
0.3 0.0882923 -0.077981 -0.353183 -0.0554202
0.3 0.0882797 -0.0775902 -0.352751 -0.0556523
0.3 0.0882662 -0.0771968 -0.352324 -0.0558849
0.3 0.0882518 -0.0768022 -0.351904 -0.0561179
0.3 0.0882367 -0.076407 -0.35149 -0.0563512
0.3 0.088221 -0.076016 -0.35108 -0.0565842
0.3 0.0882048 -0.0756307 -0.350673 -0.0568169
0.3 0.0882048 -0.0756307 -0.350673 -0.0568169
0.3 0.0881707 -0.0748771 -0.349869 -0.0572811
0.3 0.0881529 -0.0745093 -0.349473 -0.0575126
0.3 0.0881347 -0.0741467 -0.34908 -0.0577434
0.3 0.0881161 -0.0737939 -0.348688 -0.0579732
0.3 0.0880973 -0.0734518 -0.348299 -0.0582021
0.3 0.0880782 -0.0731206 -0.347911 -0.0584298
0.3 0.0880589 -0.0728001 -0.347524 -0.0586564
0.3 0.0880394 -0.0724909 -0.347139 -0.0588816
0.3 0.0880197 -0.0721921 -0.346756 -0.0591057
0.3 0.0879999 -0.0719068 -0.346372 -0.059328
0.3 0.0879801 -0.0716352 -0.345987 -0.0595485
0.3 0.0879604 -0.0713762 -0.345604 -0.0597674
0.3 0.0879208 -0.0708963 -0.344837 -0.0601999
0.3 0.0879208 -0.0708963 -0.344837 -0.0601999
0.3 0.0879011 -0.0706752 -0.344454 -0.0604134
0.3 0.0878815 -0.0704661 -0.344072 -0.0606251
0.3 0.0878618 -0.0702676 -0.343691 -0.060835
0.3 0.0878423 -0.07008 -0.343312 -0.0610432
0.3 0.087823 -0.0699058 -0.342932 -0.0612492
0.3 0.087823 -0.0699058 -0.342932 -0.0612492
0.3 0.0877851 -0.0695972 -0.34217 -0.0616548
0.3 0.0877666 -0.0694633 -0.341787 -0.0618542
0.3 0.0877484 -0.0693422 -0.341405 -0.0620515
0.3 0.0877306 -0.0692352 -0.341021 -0.0622464
0.3 0.0877133 -0.0691424 -0.340635 -0.0624389
0.3 0.0876965 -0.0690639 -0.340247 -0.0626289
0.3 0.0876803 -0.0689997 -0.339858 -0.0628165
0.3 0.0876645 -0.0689497 -0.339466 -0.0630016
0.3 0.0876494 -0.0689141 -0.339072 -0.0631843
0.3 0.0876349 -0.0688931 -0.338676 -0.0633646
0.3 0.087621 -0.0688868 -0.338278 -0.0635427
0.3 0.0876078 -0.0688947 -0.337878 -0.0637183
0.3 0.0875954 -0.068917 -0.337474 -0.0638915
0.3 0.0875837 -0.0689537 -0.337068 -0.0640624
0.3 0.0875728 -0.0690048 -0.336659 -0.0642308
0.3 0.0875627 -0.0690706 -0.336246 -0.064397
0.3 0.0875535 -0.0691518 -0.335831 -0.064561
0.3 0.0875451 -0.0692483 -0.335412 -0.0647227
0.3 0.0875341 -0.0693385 -0.335025 -0.0648876
0.3 0.0875231 -0.0694335 -0.334641 -0.0650516
0.3 0.087503 -0.0696362 -0.333867 -0.0653782
0.3 0.087503 -0.0696362 -0.333867 -0.0653782
0.3 0.0874918 -0.0696975 -0.333497 -0.0655433
0.3 0.0874794 -0.0697249 -0.333141 -0.0657103
0.3 0.0874658 -0.0697217 -0.332798 -0.065879
0.3 0.0874513 -0.0696941 -0.332467 -0.0660493
0.3 0.0874359 -0.0696454 -0.332146 -0.0662207
0.3 0.0874198 -0.0695792 -0.331834 -0.0663931
0.3 0.0874028 -0.0694953 -0.331532 -0.0665666
0.3 0.0873851 -0.0693972 -0.331237 -0.0667411
0.3 0.0873669 -0.0692912 -0.330949 -0.0669163
0.3 0.0873483 -0.0691815 -0.330665 -0.0670919
0.3 0.0873294 -0.0690717 -0.330384 -0.0672676
0.3 0.0873103 -0.0689652 -0.330107 -0.0674434
0.3 0.0872912 -0.0688007 -0.329828 -0.0676212
0.3 0.0872729 -0.0686345 -0.329553 -0.0677911
0.3 0.087255 -0.0684644 -0.329277 -0.0679596
0.3 0.0872375 -0.0682936 -0.329001 -0.0681275
0.3 0.0872202 -0.0681234 -0.328724 -0.0682943
0.3 0.0872033 -0.0679545 -0.328446 -0.0684599
0.3 0.0871867 -0.0677872 -0.328167 -0.0686241
0.3 0.0871704 -0.0676213 -0.327887 -0.0687868
0.3 0.0871543 -0.067457 -0.327607 -0.0689479
0.3 0.0871386 -0.0672942 -0.327326 -0.0691076
0.3 0.0871231 -0.0671329 -0.327044 -0.0692657
0.3 0.0871079 -0.066973 -0.326762 -0.0694224
0.3 0.087093 -0.0668144 -0.326479 -0.0695775
0.3 0.0870784 -0.0666573 -0.326195 -0.0697312
0.3 0.087064 -0.0665015 -0.325911 -0.0698833
0.3 0.087064 -0.0665015 -0.325911 -0.0698833
0.3 0.087036 -0.0661939 -0.325341 -0.0701832
0.3 0.0870224 -0.066042 -0.325055 -0.0703309
0.3 0.087009 -0.0658913 -0.324769 -0.0704771
0.3 0.0869959 -0.0657417 -0.324482 -0.0706219
0.3 0.086983 -0.0655934 -0.324195 -0.0707651
0.3 0.0869703 -0.0654462 -0.323908 -0.0709069
0.3 0.0869579 -0.0653001 -0.32362 -0.0710473
0.3 0.0869457 -0.0651551 -0.323332 -0.0711862
0.3 0.0869338 -0.0650112 -0.323044 -0.0713236
0.3 0.086922 -0.0648684 -0.322755 -0.0714597
0.3 0.0869105 -0.0647266 -0.322467 -0.0715942
0.3 0.0868992 -0.0645858 -0.322177 -0.0717274
0.3 0.0868881 -0.0644461 -0.321888 -0.0718591
0.3 0.0868772 -0.0643072 -0.321599 -0.0719894
0.3 0.0868665 -0.0641694 -0.321309 -0.0721182
0.3 0.086856 -0.0640325 -0.321019 -0.0722457
0.3 0.0868457 -0.0638966 -0.320729 -0.0723717
0.3 0.0868356 -0.0637616 -0.320439 -0.0724964
0.3 0.0868257 -0.0636275 -0.320148 -0.0726196
0.3 0.086816 -0.0634943 -0.319858 -0.0727415
0.3 0.0868065 -0.0633621 -0.319568 -0.072862
0.3 0.0867971 -0.0632306 -0.319277 -0.072981
0.3 0.0867789 -0.0629703 -0.318696 -0.0732151
0.3 0.0867789 -0.0629703 -0.318696 -0.0732151
0.3 0.0867701 -0.0628415 -0.318405 -0.0733301
0.3 0.0867618 -0.0626757 -0.318129 -0.0734487
0.3 0.0867535 -0.0624762 -0.317865 -0.0735675
0.3 0.0867452 -0.0622424 -0.317611 -0.0736887
0.3 0.0867452 -0.0622424 -0.317611 -0.0736887
0.3 0.0867288 -0.0616679 -0.317135 -0.0739397
0.3 0.086721 -0.0613238 -0.316915 -0.0740702
0.3 0.0867135 -0.0609417 -0.316706 -0.0742044
0.3 0.0867064 -0.0605224 -0.31651 -0.0743423
0.3 0.0866998 -0.060068 -0.316325 -0.074484
0.3 0.0866936 -0.0595792 -0.316152 -0.0746295
0.3 0.0866879 -0.059056 -0.315991 -0.0747787
0.3 0.0866828 -0.0584993 -0.315842 -0.0749318
0.3 0.0866782 -0.0579079 -0.315706 -0.075089
0.3 0.0866742 -0.0572855 -0.315581 -0.07525
0.3 0.0866707 -0.0566341 -0.315469 -0.0754149
0.3 0.0866679 -0.055955 -0.315367 -0.0755836
0.3 0.0866639 -0.0545166 -0.315199 -0.0759323
0.3 0.0866639 -0.0545166 -0.315199 -0.0759323
0.3 0.0866627 -0.0537588 -0.315132 -0.0761122
0.3 0.0866622 -0.0529753 -0.315077 -0.076296
0.3 0.0866623 -0.0521674 -0.315034 -0.0764836
0.3 0.0866631 -0.0513376 -0.315001 -0.0766748
0.3 0.0866644 -0.0504894 -0.314978 -0.0768693
0.3 0.0866662 -0.0496227 -0.314967 -0.077067
0.3 0.0866684 -0.0487391 -0.314965 -0.0772679
0.3 0.0866712 -0.0478379 -0.314974 -0.0774721
0.3 0.0866745 -0.0469207 -0.314993 -0.0776794
0.3 0.0866783 -0.0459914 -0.315021 -0.0778895
0.3 0.0866824 -0.0450518 -0.315059 -0.0781021
0.3 0.0866824 -0.0450518 -0.315059 -0.0781021
0.3 0.0866918 -0.043144 -0.31516 -0.0785349
0.3 0.0866971 -0.0421758 -0.315224 -0.0787551
0.3 0.0867026 -0.0412009 -0.315296 -0.0789774
0.3 0.0867084 -0.0402207 -0.315375 -0.0792017
0.3 0.0867144 -0.0392365 -0.315462 -0.0794279
0.3 0.0867206 -0.0382493 -0.315557 -0.0796559
0.3 0.0867336 -0.0362667 -0.315766 -0.0801169
0.3 0.0867336 -0.0362667 -0.315766 -0.0801169
0.3 0.0867403 -0.0352729 -0.315881 -0.0803497
0.3 0.0867472 -0.0342774 -0.316001 -0.0805841
0.3 0.0867542 -0.0332814 -0.316128 -0.0808199
0.3 0.0867612 -0.032288 -0.31626 -0.0810567
0.3 0.0867682 -0.0312983 -0.316396 -0.0812944
0.3 0.0867751 -0.030313 -0.316537 -0.081533
0.3 0.086782 -0.0293323 -0.316682 -0.0817723
0.3 0.0867887 -0.0283569 -0.316831 -0.0820124
0.3 0.0867953 -0.0273886 -0.316984 -0.0822529
0.3 0.0868018 -0.0264282 -0.317139 -0.0824938
0.3 0.086808 -0.0254762 -0.317297 -0.082735
0.3 0.086814 -0.0245333 -0.317457 -0.0829763
0.3 0.0868112 -0.0237023 -0.31757 -0.0831589
0.3 0.0868085 -0.0228777 -0.31769 -0.0833498
0.3 0.0868057 -0.0220647 -0.317812 -0.0835407
0.3 0.0868032 -0.0212356 -0.31794 -0.0837321
0.3 0.0868018 -0.0203733 -0.318077 -0.0839283
0.3 0.0868008 -0.019485 -0.31822 -0.0841243
0.3 0.0868009 -0.0185634 -0.318373 -0.0843257
0.3 0.0868009 -0.0176265 -0.318528 -0.0845235
0.3 0.0868013 -0.0166723 -0.318688 -0.0847225
0.3 0.086802 -0.0157013 -0.318852 -0.0849225
0.3 0.0868037 -0.0147071 -0.319025 -0.0851277
0.3 0.0868056 -0.0137015 -0.319199 -0.0853326
0.3 0.0868078 -0.0126864 -0.319377 -0.0855387
0.3 0.0868107 -0.0116596 -0.31956 -0.0857495
0.3 0.0868135 -0.010634 -0.319743 -0.0859591
0.3 0.0868194 -0.00857791 -0.320111 -0.0863834
0.3 0.0868194 -0.00857791 -0.320111 -0.0863834
0.3 0.0868229 -0.00754678 -0.320299 -0.0866009
0.3 0.086827 -0.0065155 -0.32049 -0.0868222
0.3 0.0868305 -0.00549698 -0.320675 -0.087042
0.3 0.0868337 -0.00449009 -0.320859 -0.0872644
0.3 0.0868369 -0.00349544 -0.32104 -0.087489
0.3 0.0868402 -0.00250981 -0.321221 -0.0877176
0.3 0.0868438 -0.00153276 -0.321403 -0.0879499
0.3 0.0868467 -0.000572562 -0.321579 -0.088183
0.3 0.0868494 0.000372183 -0.321751 -0.0884191
0.3 0.0868517 0.00129656 -0.321919 -0.0886579
0.3 0.0868538 0.00220127 -0.322084 -0.0889003
0.3 0.0868557 0.00308558 -0.322245 -0.089146
0.3 0.0868569 0.00394584 -0.3224 -0.0893939
0.3 0.0868569 0.00394584 -0.3224 -0.0893939
0.3 0.0868579 0.00559829 -0.322695 -0.089899
0.3 0.0868574 0.00638248 -0.322832 -0.0901558
0.3 0.0868563 0.00713656 -0.322962 -0.0904154
0.3 0.0868544 0.0078599 -0.323085 -0.0906775
0.3 0.0868516 0.00855211 -0.323199 -0.090942
0.3 0.086848 0.00921257 -0.323306 -0.0912088
0.3 0.086838 0.0104414 -0.323495 -0.0917489
0.3 0.086838 0.0104414 -0.323495 -0.0917489
0.3 0.0868315 0.0110074 -0.323576 -0.0920221
0.3 0.086824 0.0115397 -0.323648 -0.0922968
0.3 0.0868154 0.0120389 -0.323711 -0.0925732
0.3 0.0868056 0.0125062 -0.323765 -0.0928511
0.3 0.0867948 0.0129442 -0.323811 -0.0931302
0.3 0.0867828 0.0133541 -0.323847 -0.0934105
0.3 0.0867698 0.0137356 -0.323876 -0.0936919
0.3 0.0867557 0.0140902 -0.323896 -0.093974
0.3 0.0867405 0.0144168 -0.323907 -0.0942567
0.3 0.0867243 0.0147193 -0.323911 -0.0945397
0.3 0.086707 0.0149997 -0.323908 -0.0948228
0.3 0.0866888 0.015261 -0.3239 -0.0951057
0.3 0.0866696 0.0155049 -0.323885 -0.0953882
0.3 0.0866496 0.0157309 -0.323866 -0.09567
0.3 0.0866286 0.0159409 -0.323842 -0.0959508
0.3 0.0866068 0.0161342 -0.323813 -0.0962303
0.3 0.0865843 0.0163162 -0.323781 -0.0965083
0.3 0.086561 0.0164888 -0.323748 -0.0967845
0.3 0.0865371 0.0166542 -0.323713 -0.0970585
0.3 0.0865126 0.0168138 -0.323677 -0.0973301
0.3 0.0864875 0.0169677 -0.323642 -0.0975991
0.3 0.0864618 0.0171174 -0.323607 -0.0978653
0.3 0.0864356 0.0172628 -0.323572 -0.0981284
0.3 0.086409 0.0174071 -0.32354 -0.0983882
0.3 0.0863821 0.0175547 -0.323511 -0.0986446
0.3 0.0863549 0.0177073 -0.323487 -0.0988973
0.3 0.0862999 0.0180287 -0.323454 -0.0993908
0.3 0.0862999 0.0180287 -0.323454 -0.0993908
0.3 0.0862721 0.0182008 -0.323447 -0.0996313
0.3 0.0862443 0.0183836 -0.323447 -0.0998675
0.3 0.0862164 0.0185786 -0.323456 -0.100099
0.3 0.0861887 0.0187889 -0.323474 -0.100326
0.3 0.0861611 0.0190157 -0.323503 -0.100549
0.3 0.0861336 0.0192604 -0.323544 -0.100767
0.3 0.0861336 0.0192604 -0.323544 -0.100767
0.3 0.0860794 0.0198054 -0.32366 -0.101188
0.3 0.0860526 0.0201079 -0.323737 -0.101392
0.3 0.0860262 0.0204324 -0.323828 -0.101591
0.3 0.0860002 0.0207803 -0.323934 -0.101785
0.3 0.0859746 0.021155 -0.324056 -0.101974
0.3 0.0859496 0.0215579 -0.324194 -0.102159
0.3 0.0859251 0.0219882 -0.324349 -0.102339
0.3 0.0859012 0.0224479 -0.32452 -0.102515
0.3 0.0858778 0.022938 -0.32471 -0.102687
0.3 0.0858552 0.0234608 -0.324917 -0.102855
0.3 0.0858332 0.0240174 -0.325143 -0.103018
0.3 0.085812 0.0246088 -0.325389 -0.103178
0.3 0.0857916 0.0252347 -0.325654 -0.103334
0.3 0.0857832 0.0260063 -0.326047 -0.103517
0.3 0.0857832 0.0260063 -0.326047 -0.103517
0.3 0.0857467 0.02752 -0.326788 -0.10379
0.3 0.085724 0.0282028 -0.327153 -0.103887
0.3 0.0857021 0.0288206 -0.327524 -0.103985
0.3 0.0856806 0.0293837 -0.327897 -0.104088
0.3 0.0856584 0.0298875 -0.328265 -0.104188
0.3 0.0856358 0.030338 -0.32863 -0.104283
0.3 0.0856124 0.0307399 -0.328991 -0.104373
0.3 0.0855883 0.0310938 -0.329347 -0.104457
0.3 0.0855635 0.0314035 -0.3297 -0.104537
0.3 0.085538 0.0316745 -0.330049 -0.104611
0.3 0.0855119 0.0319151 -0.330396 -0.104682
0.3 0.0854853 0.0321311 -0.330742 -0.104748
0.3 0.0854583 0.0323275 -0.331087 -0.104811
0.3 0.0854309 0.0325094 -0.331431 -0.10487
0.3 0.0854031 0.0326815 -0.331775 -0.104926
0.3 0.0853466 0.0330016 -0.332464 -0.105027
0.3 0.0853466 0.0330016 -0.332464 -0.105027
0.3 0.085318 0.0331565 -0.332809 -0.105074
0.3 0.0852894 0.0333166 -0.333158 -0.105117
0.3 0.0852608 0.0334855 -0.333509 -0.105158
0.3 0.0852325 0.0336369 -0.33385 -0.105193
0.3 0.0852325 0.0336369 -0.33385 -0.105193
0.3 0.0851783 0.0338972 -0.334502 -0.105249
0.3 0.0851525 0.0340066 -0.334814 -0.105273
0.3 0.0851274 0.0341027 -0.335118 -0.105293
0.3 0.0851032 0.0341864 -0.335413 -0.105311
0.3 0.0850796 0.0342587 -0.335699 -0.105326
0.3 0.0850568 0.0343204 -0.335977 -0.105338
0.3 0.0850347 0.0343713 -0.336246 -0.105346
0.3 0.0850133 0.0344122 -0.336507 -0.105351
0.3 0.0849926 0.0344438 -0.336759 -0.105353
0.3 0.0849726 0.0344668 -0.337004 -0.105351
0.3 0.0849531 0.034482 -0.33724 -0.105347
0.3 0.0849344 0.0344898 -0.337469 -0.105339
0.3 0.0849162 0.0344903 -0.337689 -0.105329
0.3 0.0848986 0.0344839 -0.337902 -0.105315
0.3 0.0848817 0.0344712 -0.338108 -0.105298
0.3 0.0848653 0.0344525 -0.338306 -0.105278
0.3 0.0848496 0.0344285 -0.338496 -0.105256
0.3 0.0848343 0.0343997 -0.33868 -0.10523
0.3 0.0848197 0.0343662 -0.338856 -0.105202
0.3 0.0848055 0.0343282 -0.339025 -0.105171
0.3 0.0847919 0.0342859 -0.339188 -0.105137
0.3 0.0847788 0.0342393 -0.339344 -0.1051
0.3 0.0847663 0.0341889 -0.339493 -0.105061
0.3 0.0847542 0.0341348 -0.339635 -0.105018
0.3 0.0847427 0.0340773 -0.339771 -0.104973
0.3 0.084721 0.0339533 -0.340025 -0.104876
0.3 0.084721 0.0339533 -0.340025 -0.104876
0.3 0.0847108 0.0338867 -0.340142 -0.104823
0.3 0.0847012 0.0338172 -0.340253 -0.104767
0.3 0.0846919 0.0337449 -0.340359 -0.104709
0.3 0.0846832 0.03367 -0.340458 -0.104649
0.3 0.0846748 0.0335928 -0.340552 -0.104586
0.3 0.0846669 0.0335135 -0.340639 -0.10452
0.3 0.0846594 0.0334321 -0.340722 -0.104452
0.3 0.0846523 0.0333488 -0.340799 -0.104382
0.3 0.0846456 0.0332637 -0.34087 -0.104309
0.3 0.0846393 0.0331767 -0.340937 -0.104234
0.3 0.0846333 0.0330879 -0.340997 -0.104157
0.3 0.0846271 0.0329538 -0.341074 -0.104068
0.3 0.0846207 0.0327746 -0.341165 -0.10397
0.3 0.0846144 0.0325511 -0.341273 -0.103864
0.3 0.0846082 0.0322823 -0.341397 -0.103749
0.3 0.0846082 0.0322823 -0.341397 -0.103749
0.3 0.0845958 0.0316085 -0.341689 -0.103488
0.3 0.0845899 0.031201 -0.34186 -0.103342
0.3 0.0845841 0.0307466 -0.342047 -0.103183
0.3 0.0845787 0.0302466 -0.342251 -0.103014
0.3 0.0845737 0.0297027 -0.342471 -0.102833
0.3 0.0845645 0.0284931 -0.342961 -0.102437
0.3 0.0845645 0.0284931 -0.342961 -0.102437
0.3 0.0845605 0.0278273 -0.34323 -0.102222
0.3 0.084557 0.0271203 -0.343516 -0.101995
0.3 0.0845539 0.0263736 -0.343819 -0.101756
0.3 0.0845514 0.0255915 -0.344138 -0.101505
0.3 0.0845493 0.0247755 -0.344474 -0.101243
0.3 0.0845477 0.0239266 -0.344826 -0.10097
0.3 0.0845477 0.0239266 -0.344826 -0.10097
0.3 0.0845458 0.0221316 -0.34558 -0.100389
0.3 0.0845457 0.021186 -0.345982 -0.100081
0.3 0.084546 0.0202115 -0.3464 -0.0997616
0.3 0.0845467 0.0192095 -0.346835 -0.0994315
0.3 0.0845479 0.0181814 -0.347285 -0.0990905
0.3 0.0845496 0.0171296 -0.347752 -0.0987391
0.3 0.0845517 0.016055 -0.348234 -0.0983772
0.3 0.0845542 0.0149576 -0.348731 -0.0980047
0.3 0.0845571 0.0138384 -0.349245 -0.097622
0.3 0.0845605 0.0126968 -0.349773 -0.0972288
0.3 0.0845643 0.0115349 -0.350317 -0.0968254
0.3 0.0845684 0.0103561 -0.350876 -0.0964126
0.3 0.0845728 0.00916185 -0.351449 -0.0959905
0.3 0.0845728 0.00916185 -0.351449 -0.0959905
0.3 0.0845826 0.00672948 -0.352638 -0.0951187
0.3 0.0845879 0.00549122 -0.353253 -0.0946689
0.3 0.0845934 0.00424068 -0.353883 -0.0942103
0.3 0.0845992 0.00298011 -0.354525 -0.0937436
0.3 0.0846052 0.00171019 -0.35518 -0.0932688
0.3 0.0846113 0.000430583 -0.355849 -0.0927859
0.3 0.0846175 -0.000857697 -0.35653 -0.0922949
0.3 0.0846239 -0.00215383 -0.357223 -0.0917961
0.3 0.0846303 -0.00345846 -0.357929 -0.0912895
0.3 0.0846369 -0.00476992 -0.358647 -0.0907754
0.3 0.0846436 -0.00608689 -0.359375 -0.0902541
0.3 0.0846503 -0.00740675 -0.360115 -0.0897262
0.3 0.0846418 -0.00967674 -0.361586 -0.0889325
0.3 0.0846418 -0.00967674 -0.361586 -0.0889325
0.3 0.0846375 -0.0108111 -0.362337 -0.0885276
0.3 0.0846334 -0.0119675 -0.363101 -0.0881202
0.3 0.0846308 -0.0131731 -0.36388 -0.087697
0.3 0.0846276 -0.0143921 -0.364669 -0.0872853
0.3 0.0846247 -0.0156387 -0.365471 -0.0868713
0.3 0.0846221 -0.0169126 -0.366284 -0.0864555
0.3 0.08462 -0.0182136 -0.367109 -0.0860382
0.3 0.0846193 -0.0195599 -0.367948 -0.0856046
0.3 0.0846183 -0.0209219 -0.368797 -0.0851762
0.3 0.0846178 -0.0223049 -0.369656 -0.0847468
0.3 0.0846186 -0.0237234 -0.370527 -0.0843018
0.3 0.0846188 -0.0251389 -0.371404 -0.0838694
0.3 0.0846192 -0.0265687 -0.372289 -0.0834359
0.3 0.0846198 -0.0280085 -0.373184 -0.083002
0.3 0.0846217 -0.0294779 -0.374088 -0.0825531
0.3 0.0846231 -0.0309445 -0.374998 -0.0821128
0.3 0.0846247 -0.0324178 -0.375915 -0.0816724
0.3 0.0846264 -0.0338945 -0.376837 -0.0812321
0.3 0.0846294 -0.0353925 -0.377767 -0.0807776
0.3 0.0846342 -0.0383727 -0.37964 -0.0798858
0.3 0.0846342 -0.0383727 -0.37964 -0.0798858
0.3 0.0846367 -0.0398616 -0.380584 -0.0794397
0.3 0.0846402 -0.0413654 -0.381533 -0.0789801
0.3 0.0846431 -0.0428542 -0.382484 -0.0785287
0.3 0.0846459 -0.044336 -0.383437 -0.0780768
0.3 0.0846487 -0.0458099 -0.384391 -0.0776249
0.3 0.0846524 -0.0472933 -0.38535 -0.0771602
0.3 0.0846554 -0.0487599 -0.386309 -0.0767021
0.3 0.0846582 -0.0502172 -0.387269 -0.0762432
0.3 0.0846609 -0.051662 -0.388229 -0.0757837
0.3 0.0846643 -0.0531086 -0.38919 -0.0753127
0.3 0.0846669 -0.0545359 -0.39015 -0.0748459
0.3 0.0846669 -0.0545359 -0.39015 -0.0748459
0.3 0.0846715 -0.057351 -0.392066 -0.0739082
0.3 0.084674 -0.0587446 -0.393022 -0.0734282
0.3 0.0846759 -0.0601157 -0.393974 -0.0729499
0.3 0.0846774 -0.0614681 -0.394923 -0.0724692
0.3 0.084679 -0.0628094 -0.395869 -0.0719794
0.3 0.0846802 -0.0654194 -0.397745 -0.0709995
0.3 0.0846802 -0.0654194 -0.397745 -0.0709995
0.3 0.0846799 -0.0679487 -0.399602 -0.0700008
0.3 0.0846799 -0.0679487 -0.399602 -0.0700008
0.3 0.0846795 -0.0691878 -0.400523 -0.0694889
0.3 0.0846781 -0.0703964 -0.401437 -0.0689782
0.3 0.0846761 -0.0715807 -0.402344 -0.0684627
0.3 0.0846734 -0.0727416 -0.403244 -0.067943
0.3 0.0846734 -0.0727416 -0.403244 -0.067943
0.3 0.0846667 -0.0750038 -0.405026 -0.0668827
0.3 0.0846625 -0.076102 -0.405906 -0.0663432
0.3 0.0846577 -0.0771773 -0.406779 -0.065798
0.3 0.0846521 -0.078229 -0.407644 -0.0652479
0.3 0.0846458 -0.079257 -0.408502 -0.0646931
0.3 0.0846386 -0.0802622 -0.409351 -0.0641339
0.3 0.0846218 -0.0822043 -0.411027 -0.063002
0.3 0.0846218 -0.0822043 -0.411027 -0.063002
0.3 0.0846121 -0.0831418 -0.411854 -0.06243
0.3 0.0846015 -0.0840567 -0.412673 -0.0618546
0.3 0.08459 -0.0849504 -0.413485 -0.0612761
0.3 0.0845776 -0.0858247 -0.414289 -0.0606946
0.3 0.0845642 -0.0866821 -0.415087 -0.0601102
0.3 0.08455 -0.0875238 -0.415878 -0.0595229
0.3 0.084535 -0.0883501 -0.416663 -0.0589328
0.3 0.0845191 -0.0891629 -0.417443 -0.05834
0.3 0.0845024 -0.0899627 -0.418217 -0.0577449
0.3 0.0844849 -0.0907532 -0.418987 -0.0571474
0.3 0.0844668 -0.0915379 -0.419753 -0.0565476
0.3 0.0844481 -0.092319 -0.420516 -0.0559457
0.3 0.0844287 -0.0930982 -0.421277 -0.0553417
0.3 0.0844087 -0.0938755 -0.422037 -0.0547358
0.3 0.0843883 -0.0946529 -0.422795 -0.0541278
0.3 0.0843673 -0.095432 -0.423554 -0.053518
0.3 0.0843459 -0.0962148 -0.424312 -0.0529066
0.3 0.0843241 -0.0970043 -0.425073 -0.0522937
0.3 0.084302 -0.0978053 -0.425838 -0.0516788
0.3 0.0842798 -0.0986204 -0.426607 -0.0510621
0.3 0.0842574 -0.0994494 -0.42738 -0.0504433
0.3 0.0842349 -0.100295 -0.428159 -0.0498224
0.3 0.0842123 -0.101158 -0.428945 -0.0491994
0.3 0.0841897 -0.102042 -0.429739 -0.0485743
0.3 0.0841673 -0.102951 -0.430543 -0.0479467
0.3 0.084145 -0.103886 -0.431358 -0.0473166
0.3 0.0841229 -0.104849 -0.432184 -0.046684
0.3 0.0841229 -0.104849 -0.432184 -0.046684
0.3 0.0840795 -0.106861 -0.433873 -0.0454105
0.3 0.0840673 -0.107956 -0.434802 -0.0447611
0.3 0.0840568 -0.10909 -0.435762 -0.0441188
0.3 0.0840456 -0.110222 -0.436731 -0.0434795
0.3 0.0840333 -0.111323 -0.437703 -0.0428408
0.3 0.0840202 -0.112391 -0.438678 -0.0422024
0.3 0.0840062 -0.113427 -0.439655 -0.0415644
0.3 0.0839915 -0.114434 -0.440638 -0.0409269
0.3 0.083976 -0.115416 -0.441625 -0.04029
0.3 0.0839598 -0.116376 -0.44262 -0.0396539
0.3 0.0839428 -0.117317 -0.443621 -0.0390186
0.3 0.0839251 -0.118244 -0.444631 -0.0383842
0.3 0.0838687 -0.119186 -0.44567 -0.0378237
0.3 0.0838289 -0.12005 -0.44673 -0.0372995
0.3 0.0837956 -0.120853 -0.447802 -0.0367992
0.3 0.0837608 -0.121626 -0.448834 -0.0362708
0.3 0.0837255 -0.122381 -0.449844 -0.0357216
0.3 0.0836893 -0.123114 -0.450844 -0.0351694
0.3 0.0836524 -0.12383 -0.45184 -0.034619
0.3 0.0836524 -0.12383 -0.45184 -0.034619
0.3 0.0835773 -0.125216 -0.453825 -0.0335245
0.3 0.0835392 -0.125899 -0.454818 -0.0329794
0.3 0.0835008 -0.126582 -0.455811 -0.0324353
0.3 0.0834621 -0.127268 -0.456806 -0.031892
0.3 0.0834232 -0.12796 -0.457803 -0.0313492
0.3 0.0833842 -0.128661 -0.458803 -0.0308068
0.3 0.083345 -0.129371 -0.459805 -0.0302647
0.3 0.0833056 -0.130093 -0.460811 -0.0297227
0.3 0.0832663 -0.130832 -0.461823 -0.0291806
0.3 0.083227 -0.131591 -0.46284 -0.0286386
0.3 0.0831893 -0.132306 -0.463831 -0.0281053
0.3 0.0831893 -0.132306 -0.463831 -0.0281053
0.3 0.0831186 -0.133597 -0.465743 -0.027069
0.3 0.0830855 -0.134176 -0.466665 -0.0265654
0.3 0.0830539 -0.134712 -0.467563 -0.0260715
0.3 0.0830239 -0.135209 -0.468439 -0.025587
0.3 0.0829952 -0.135669 -0.469292 -0.0251118
0.3 0.0829679 -0.136095 -0.470123 -0.0246457
0.3 0.082942 -0.136487 -0.470931 -0.0241886
0.3 0.0829175 -0.136848 -0.471718 -0.0237405
0.3 0.0828943 -0.137178 -0.472483 -0.0233011
0.3 0.0828724 -0.137481 -0.473227 -0.0228704
0.3 0.0828517 -0.13776 -0.47395 -0.0224481
0.3 0.0828322 -0.138015 -0.474653 -0.0220341
0.3 0.0828139 -0.138247 -0.475335 -0.0216283
0.3 0.0827968 -0.138458 -0.475997 -0.0212306
0.3 0.0827809 -0.138648 -0.476639 -0.020841
0.3 0.082766 -0.138818 -0.477261 -0.0204593
0.3 0.0827523 -0.13897 -0.477864 -0.0200855
0.3 0.0827396 -0.139105 -0.478448 -0.0197194
0.3 0.082728 -0.139224 -0.479014 -0.0193608
0.3 0.0827174 -0.139329 -0.479561 -0.0190098
0.3 0.0827078 -0.139418 -0.480089 -0.0186663
0.3 0.0826992 -0.139493 -0.480599 -0.0183303
0.3 0.0826915 -0.139554 -0.481092 -0.0180016
0.3 0.0826848 -0.139603 -0.481566 -0.0176802
0.3 0.082679 -0.13964 -0.482024 -0.0173659
0.3 0.0826741 -0.139667 -0.482464 -0.0170587
0.3 0.0826701 -0.139682 -0.482888 -0.0167586
0.3 0.082667 -0.139686 -0.483295 -0.0164655
0.3 0.0826647 -0.139681 -0.483685 -0.0161793
0.3 0.0826632 -0.139667 -0.48406 -0.0159
0.3 0.0826625 -0.139644 -0.484418 -0.0156273
0.3 0.0826626 -0.139613 -0.484761 -0.0153614
0.3 0.0826626 -0.139613 -0.484761 -0.0153614
0.3 0.082665 -0.139527 -0.485401 -0.0148495
0.3 0.0826674 -0.139472 -0.485698 -0.0146035
0.3 0.0826705 -0.139411 -0.48598 -0.0143638
0.3 0.0826742 -0.139342 -0.486248 -0.0141306
0.3 0.0826787 -0.139268 -0.486501 -0.0139037
0.3 0.0826787 -0.139268 -0.486501 -0.0139037
0.3 0.0826903 -0.139005 -0.486968 -0.0134831
0.3 0.0826972 -0.138861 -0.48718 -0.0132829
0.3 0.0827049 -0.138708 -0.487376 -0.0130897
0.3 0.0827135 -0.138545 -0.487557 -0.0129036
0.3 0.0827231 -0.138371 -0.487722 -0.0127247
0.3 0.0827337 -0.138182 -0.487871 -0.0125533
0.3 0.0827455 -0.137977 -0.488003 -0.0123896
0.3 0.0827584 -0.137757 -0.488118 -0.0122336
0.3 0.0827725 -0.137518 -0.488216 -0.0120855
0.3 0.0827879 -0.137259 -0.488297 -0.0119455
0.3 0.0828048 -0.13698 -0.488359 -0.0118137
0.3 0.0828229 -0.13668 -0.488404 -0.0116899
0.3 0.0828229 -0.13668 -0.488404 -0.0116899
0.3 0.0828633 -0.136015 -0.488442 -0.0114661
0.3 0.0828857 -0.135649 -0.488434 -0.0113666
0.3 0.0829095 -0.135258 -0.488409 -0.0112752
0.3 0.0829348 -0.134845 -0.488367 -0.0111918
0.3 0.0829614 -0.134408 -0.488309 -0.0111161
0.3 0.0829895 -0.13395 -0.488234 -0.0110482
0.3 0.0830189 -0.13347 -0.488143 -0.0109883
0.3 0.0830497 -0.132968 -0.488036 -0.010936
0.3 0.083082 -0.132445 -0.487912 -0.0108915
0.3 0.0831156 -0.131899 -0.487771 -0.0108548
0.3 0.0831506 -0.131334 -0.487615 -0.0108254
0.3 0.0831869 -0.130752 -0.487444 -0.0108031
0.3 0.0832244 -0.13015 -0.487258 -0.010788
0.3 0.0832244 -0.13015 -0.487258 -0.010788
0.3 0.0833031 -0.128896 -0.486842 -0.0107788
0.3 0.0833443 -0.128244 -0.486612 -0.0107847
0.3 0.0833867 -0.127575 -0.486367 -0.0107974
0.3 0.0834302 -0.126892 -0.486109 -0.0108164
0.3 0.0834746 -0.126198 -0.485839 -0.0108415
0.3 0.08352 -0.125493 -0.485556 -0.0108726
0.3 0.0835663 -0.124776 -0.485261 -0.0109096
0.3 0.0836135 -0.12405 -0.484954 -0.0109525
0.3 0.0836616 -0.123315 -0.484635 -0.011001
0.3 0.0837105 -0.12257 -0.484304 -0.0110551
0.3 0.0837602 -0.121817 -0.483961 -0.0111149
0.3 0.0838107 -0.121058 -0.483606 -0.01118
0.3 0.0838618 -0.120296 -0.483241 -0.0112498
0.3 0.0839134 -0.11953 -0.482867 -0.0113241
0.3 0.0839134 -0.11953 -0.482867 -0.0113241
0.3 0.084018 -0.117992 -0.482092 -0.0114862
0.3 0.084071 -0.11722 -0.48169 -0.0115738
0.3 0.0841243 -0.116449 -0.481281 -0.0116651
0.3 0.0841778 -0.115681 -0.480865 -0.01176
0.3 0.0842315 -0.114914 -0.480442 -0.0118583
0.3 0.0842853 -0.114151 -0.480012 -0.0119597
0.3 0.0843392 -0.113394 -0.479575 -0.0120643
0.3 0.0843392 -0.113394 -0.479575 -0.0120643
0.3 0.0844469 -0.111895 -0.478683 -0.0122823
0.3 0.0845007 -0.111155 -0.478227 -0.0123956
0.3 0.0845545 -0.110422 -0.477765 -0.0125114
0.3 0.0846082 -0.109696 -0.477297 -0.0126298
0.3 0.0846616 -0.10898 -0.476825 -0.01275
0.3 0.0847147 -0.108276 -0.476348 -0.012872
0.3 0.0847147 -0.108276 -0.476348 -0.012872
0.3 0.0848198 -0.106899 -0.475383 -0.0131213
0.3 0.0848717 -0.106229 -0.474895 -0.0132482
0.3 0.084923 -0.105573 -0.474404 -0.0133761
0.3 0.0849738 -0.104932 -0.47391 -0.0135049
0.3 0.0850239 -0.104306 -0.473415 -0.0136344
0.3 0.0850733 -0.103694 -0.472917 -0.0137646
0.3 0.08517 -0.102518 -0.471916 -0.0140268
0.3 0.08517 -0.102518 -0.471916 -0.0140268
0.3 0.0852173 -0.101953 -0.471413 -0.0141584
0.3 0.0852637 -0.101405 -0.470909 -0.0142902
0.3 0.0853093 -0.100874 -0.470403 -0.0144219
0.3 0.085354 -0.10036 -0.469897 -0.0145534
0.3 0.0853976 -0.0998641 -0.469391 -0.0146845
0.3 0.0854403 -0.0993859 -0.468886 -0.0148151
0.3 0.085482 -0.0989257 -0.46838 -0.0149454
0.3 0.0855226 -0.0984838 -0.467874 -0.015075
0.3 0.0855621 -0.0980615 -0.46737 -0.0152038
0.3 0.0856005 -0.0976588 -0.466866 -0.0153316
0.3 0.0856377 -0.0972754 -0.466364 -0.0154585
0.3 0.0856738 -0.096911 -0.465862 -0.0155842
0.3 0.0857086 -0.0965654 -0.465363 -0.0157088
0.3 0.0857422 -0.0962395 -0.464865 -0.0158322
0.3 0.0857745 -0.0959324 -0.464368 -0.0159543
0.3 0.0858056 -0.0956463 -0.463874 -0.0160749
0.3 0.0858352 -0.0953812 -0.463383 -0.0161939
0.3 0.0858635 -0.0951359 -0.462894 -0.0163111
0.3 0.0858904 -0.0949095 -0.462408 -0.0164268
0.3 0.085916 -0.0947016 -0.461925 -0.0165409
0.3 0.085916 -0.0947016 -0.461925 -0.0165409
0.3 0.085963 -0.0943395 -0.460966 -0.0167642
0.3 0.0859845 -0.094187 -0.46049 -0.0168732
0.3 0.0860046 -0.0940507 -0.460018 -0.0169807
0.3 0.0860234 -0.093929 -0.459547 -0.0170866
0.3 0.086041 -0.093821 -0.459079 -0.0171912
0.3 0.0860574 -0.0937256 -0.458612 -0.0172944
0.3 0.0860574 -0.0937256 -0.458612 -0.0172944
0.3 0.0860865 -0.0935689 -0.457685 -0.0174974
0.3 0.0860992 -0.0935088 -0.457224 -0.017597
0.3 0.0861108 -0.0934597 -0.456765 -0.0176954
0.3 0.0861212 -0.0934212 -0.456308 -0.0177929
0.3 0.0861304 -0.0933903 -0.455853 -0.0178893
0.3 0.0861388 -0.0933631 -0.455397 -0.0179854
0.3 0.0861464 -0.093338 -0.454942 -0.0180812
0.3 0.0861531 -0.0933149 -0.454486 -0.0181767
0.3 0.086159 -0.0932928 -0.45403 -0.0182722
0.3 0.0861641 -0.0932723 -0.453573 -0.0183675
0.3 0.0861686 -0.0932483 -0.453115 -0.0184632
0.3 0.0861725 -0.0932196 -0.452655 -0.0185593
0.3 0.0861759 -0.0931852 -0.452192 -0.0186561
0.3 0.0861789 -0.0931461 -0.451728 -0.0187536
0.3 0.0861813 -0.0931017 -0.451262 -0.018852
0.3 0.0861832 -0.093052 -0.450794 -0.0189514
0.3 0.0861847 -0.0929966 -0.450324 -0.019052
0.3 0.0861858 -0.0929362 -0.449852 -0.0191537
0.3 0.0861864 -0.0928723 -0.449379 -0.0192568
0.3 0.0861865 -0.0928044 -0.448903 -0.0193614
0.3 0.0861864 -0.0927276 -0.448425 -0.0194678
0.3 0.0861862 -0.0926409 -0.447944 -0.0195764
0.3 0.0861857 -0.0925444 -0.447459 -0.0196871
0.3 0.0861852 -0.0924377 -0.446972 -0.0198001
0.3 0.0861844 -0.0923215 -0.446482 -0.0199155
0.3 0.0861838 -0.0921918 -0.445988 -0.0200336
0.3 0.0861831 -0.0920511 -0.44549 -0.0201545
0.3 0.0861824 -0.0918993 -0.44499 -0.0202784
0.3 0.0861818 -0.0917367 -0.444486 -0.0204052
0.3 0.0861809 -0.0913777 -0.443468 -0.0206685
0.3 0.0861809 -0.0913777 -0.443468 -0.0206685
0.3 0.0861807 -0.0911819 -0.442954 -0.020805
0.3 0.0861805 -0.0909761 -0.442437 -0.0209449
0.3 0.0861805 -0.0907624 -0.441917 -0.0210881
0.3 0.0861806 -0.0905396 -0.441396 -0.0212344
0.3 0.086181 -0.0903055 -0.440871 -0.0213843
0.3 0.0861818 -0.0900596 -0.440343 -0.021538
0.3 0.086183 -0.0898019 -0.439811 -0.0216954
0.3 0.0861845 -0.0895325 -0.439276 -0.0218565
0.3 0.0861865 -0.0892522 -0.438738 -0.0220209
0.3 0.0861889 -0.0889596 -0.438197 -0.0221892
0.3 0.0861919 -0.0886544 -0.437651 -0.0223612
0.3 0.0861955 -0.0883367 -0.437102 -0.022537
0.3 0.0861955 -0.0883367 -0.437102 -0.022537
0.3 0.0862046 -0.0876621 -0.435992 -0.0228997
0.3 0.0862101 -0.0873053 -0.43543 -0.0230865
0.3 0.0862165 -0.0869343 -0.434863 -0.0232772
0.3 0.0862237 -0.0865492 -0.434291 -0.0234716
0.3 0.0862317 -0.0861506 -0.433714 -0.0236693
0.3 0.0862406 -0.0857383 -0.433134 -0.0238702
0.3 0.0862503 -0.0853121 -0.432549 -0.0240743
0.3 0.0862609 -0.084872 -0.43196 -0.0242815
0.3 0.0862725 -0.0844175 -0.431366 -0.0244916
0.3 0.0862765 -0.0840143 -0.430842 -0.0246926
0.3 0.0862795 -0.0836203 -0.430327 -0.0248928
0.3 0.0862823 -0.0832164 -0.429831 -0.0250875
0.3 0.0862841 -0.0828253 -0.429347 -0.0252789
0.3 0.0862847 -0.0824596 -0.428868 -0.0254695
0.3 0.0862843 -0.0821172 -0.428394 -0.0256585
0.3 0.0862828 -0.0817962 -0.427924 -0.0258459
0.3 0.0862804 -0.0814949 -0.427458 -0.0260321
0.3 0.0862773 -0.0812094 -0.426995 -0.0262174
0.3 0.0862736 -0.080934 -0.426534 -0.026402
0.3 0.0862696 -0.0806654 -0.426074 -0.0265862
0.3 0.0862652 -0.0803999 -0.425613 -0.0267703
0.3 0.0862607 -0.0801347 -0.425152 -0.0269544
0.3 0.0862564 -0.0798757 -0.424691 -0.027139
0.3 0.0862524 -0.0796215 -0.424227 -0.0273241
0.3 0.0862485 -0.0793723 -0.423763 -0.0275096
0.3 0.0862449 -0.0791281 -0.423296 -0.0276955
0.3 0.0862415 -0.0788886 -0.422829 -0.0278818
0.3 0.0862384 -0.0786537 -0.42236 -0.0280686
0.3 0.0862354 -0.0784228 -0.42189 -0.0282558
0.3 0.0862327 -0.0781956 -0.421419 -0.0284435
0.3 0.0862301 -0.077972 -0.420947 -0.0286316
0.3 0.0862278 -0.0777518 -0.420474 -0.02882
0.3 0.0862256 -0.077535 -0.419999 -0.0290089
0.3 0.0862237 -0.0773213 -0.419524 -0.0291982
0.3 0.0862219 -0.0771104 -0.419047 -0.0293878
0.3 0.0862203 -0.076902 -0.41857 -0.0295778
0.3 0.0862189 -0.0766962 -0.418092 -0.0297682
0.3 0.0862177 -0.0764926 -0.417613 -0.0299588
0.3 0.0862166 -0.0762914 -0.417133 -0.0301498
0.3 0.0862158 -0.0760923 -0.416652 -0.0303412
0.3 0.0862151 -0.0758953 -0.416171 -0.0305328
0.3 0.0862145 -0.0757002 -0.415689 -0.0307247
0.3 0.0862141 -0.075507 -0.415206 -0.0309168
0.3 0.0862139 -0.0753154 -0.414723 -0.0311093
0.3 0.0862138 -0.0751255 -0.414239 -0.0313019
0.3 0.0862138 -0.0749371 -0.413754 -0.0314948
0.3 0.0862141 -0.0747502 -0.413269 -0.031688
0.3 0.0862144 -0.0745648 -0.412784 -0.0318813
0.3 0.0862149 -0.0743807 -0.412297 -0.0320748
0.3 0.0862155 -0.0741979 -0.411811 -0.0322686
0.3 0.0862163 -0.0740162 -0.411324 -0.0324624
0.3 0.0862172 -0.0738358 -0.410836 -0.0326564
0.3 0.0862182 -0.0736564 -0.410348 -0.0328506
0.3 0.0862194 -0.0734781 -0.40986 -0.0330449
0.3 0.0862206 -0.0733009 -0.409371 -0.0332393
0.3 0.086222 -0.0731247 -0.408882 -0.0334338
0.3 0.0862235 -0.0729495 -0.408393 -0.0336285
0.3 0.0862252 -0.0727752 -0.407904 -0.0338232
0.3 0.0862269 -0.0726018 -0.407414 -0.0340179
0.3 0.0862287 -0.0724293 -0.406924 -0.0342127
0.3 0.0862307 -0.0722576 -0.406434 -0.0344076
0.3 0.0862327 -0.0720868 -0.405944 -0.0346026
0.3 0.086235 -0.071916 -0.405453 -0.0347978
0.3 0.0862374 -0.0717489 -0.404961 -0.0349926
0.3 0.08624 -0.071587 -0.404468 -0.0351864
0.3 0.0862428 -0.0714301 -0.403973 -0.0353797
0.3 0.0862458 -0.0712801 -0.403477 -0.035572
0.3 0.0862493 -0.0711413 -0.402976 -0.0357627
0.3 0.0862533 -0.0710161 -0.402471 -0.0359516
0.3 0.086258 -0.0709063 -0.40196 -0.0361384
0.3 0.0862633 -0.0708132 -0.401442 -0.0363228
0.3 0.0862694 -0.0707368 -0.400918 -0.036505
0.3 0.0862762 -0.0706781 -0.400387 -0.0366847
0.3 0.086284 -0.0706401 -0.399848 -0.0368615
0.3 0.0862926 -0.0706228 -0.399301 -0.0370351
0.3 0.0863022 -0.0706267 -0.398744 -0.0372056
0.3 0.0863128 -0.0706504 -0.39818 -0.0373732
0.3 0.0863243 -0.0706944 -0.397607 -0.0375377
0.3 0.0863367 -0.070758 -0.397026 -0.0376993
0.3 0.0863502 -0.0708427 -0.396435 -0.0378577
0.3 0.0863647 -0.0709482 -0.395836 -0.0380127
0.3 0.0863802 -0.0710721 -0.395228 -0.0381649
0.3 0.0863966 -0.0712137 -0.394613 -0.0383143
0.3 0.0864139 -0.0713717 -0.39399 -0.0384608
0.3 0.0864514 -0.0717354 -0.392722 -0.0387459
0.3 0.0864514 -0.0717354 -0.392722 -0.0387459
0.3 0.0864714 -0.0719401 -0.392078 -0.0388845
0.3 0.0864925 -0.0721606 -0.391425 -0.0390202
0.3 0.0865144 -0.0723952 -0.390764 -0.0391532
0.3 0.0865372 -0.0726417 -0.390097 -0.0392839
0.3 0.0865607 -0.072899 -0.389425 -0.0394124
0.3 0.086585 -0.0731669 -0.388747 -0.0395388
0.3 0.0866101 -0.0734448 -0.388063 -0.0396632
0.3 0.0866358 -0.0737331 -0.387374 -0.0397854
0.3 0.0866624 -0.0740309 -0.386679 -0.0399055
0.3 0.0866895 -0.0743349 -0.385979 -0.0400241
0.3 0.0867172 -0.0746443 -0.385277 -0.0401412
0.3 0.0867454 -0.074958 -0.38457 -0.040257
0.3 0.0867741 -0.075276 -0.383861 -0.0403716
0.3 0.0868033 -0.0755976 -0.383148 -0.040485
0.3 0.0868329 -0.0759229 -0.382432 -0.0405972
0.3 0.086863 -0.0762508 -0.381713 -0.0407081
0.3 0.0868935 -0.0765803 -0.380991 -0.040818
0.3 0.0869242 -0.0769089 -0.380268 -0.0409274
0.3 0.0869551 -0.0772355 -0.379544 -0.0410364
0.3 0.0869862 -0.07756 -0.378819 -0.0411451
0.3 0.0870175 -0.0778818 -0.378095 -0.0412535
0.3 0.0870488 -0.0782006 -0.377369 -0.0413617
0.3 0.0870803 -0.0785161 -0.376643 -0.0414698
0.3 0.0871118 -0.0788258 -0.375918 -0.0415781
0.3 0.0871431 -0.0791286 -0.375195 -0.0416869
0.3 0.0871743 -0.0794241 -0.374473 -0.0417961
0.3 0.0872054 -0.0797119 -0.373753 -0.0419059
0.3 0.0872362 -0.0799916 -0.373035 -0.0420164
0.3 0.0872669 -0.0802627 -0.372319 -0.0421276
0.3 0.0872973 -0.0805246 -0.371606 -0.0422396
0.3 0.0873274 -0.0807753 -0.370895 -0.0423527
0.3 0.0873571 -0.0810148 -0.370188 -0.0424669
0.3 0.0874151 -0.0814586 -0.368785 -0.0426993
0.3 0.0874151 -0.0814586 -0.368785 -0.0426993
0.3 0.0874435 -0.0816624 -0.368089 -0.0428175
0.3 0.0874713 -0.0818535 -0.367397 -0.0429372
0.3 0.0874985 -0.0820315 -0.366709 -0.0430584
0.3 0.0875252 -0.0821964 -0.366026 -0.0431812
0.3 0.0875512 -0.0823466 -0.365348 -0.0433058
0.3 0.0875765 -0.0824813 -0.364676 -0.0434323
0.3 0.0876011 -0.0826007 -0.364009 -0.0435608
0.3 0.0876701 -0.0828638 -0.362045 -0.0439586
0.3 0.0876701 -0.0828638 -0.362045 -0.0439586
0.3 0.0876701 -0.0828638 -0.362045 -0.0439586
0.3 0.0876915 -0.0829183 -0.361402 -0.0440954
0.3 0.0877121 -0.0829552 -0.360767 -0.0442347
0.3 0.0877316 -0.0829746 -0.360139 -0.0443763
0.3 0.0877501 -0.0829759 -0.359518 -0.0445202
0.3 0.0877677 -0.0829593 -0.358905 -0.0446666
0.3 0.0877843 -0.0829249 -0.358299 -0.0448154
0.3 0.0877997 -0.082871 -0.357701 -0.0449666
0.3 0.0878141 -0.0827987 -0.357111 -0.0451204
0.3 0.0878274 -0.082708 -0.35653 -0.0452767
0.3 0.0878395 -0.0825992 -0.355957 -0.0454354
0.3 0.0878395 -0.0825992 -0.355957 -0.0454354
0.3 0.0878604 -0.0823294 -0.354836 -0.04576
0.3 0.0878691 -0.0821657 -0.354288 -0.0459261
0.3 0.0878765 -0.0819817 -0.35375 -0.0460948
0.3 0.0878827 -0.0817787 -0.353221 -0.0462659
0.3 0.0878877 -0.0815575 -0.352701 -0.0464394
0.3 0.0878914 -0.0813183 -0.35219 -0.0466152
0.3 0.0878939 -0.0810612 -0.351688 -0.0467933
0.3 0.0878952 -0.0807873 -0.351196 -0.0469736
0.3 0.0878951 -0.0804945 -0.350713 -0.0471563
0.3 0.0878937 -0.0801837 -0.35024 -0.0473412
0.3 0.0878912 -0.0798591 -0.349776 -0.047528
0.3 0.0878875 -0.0795224 -0.34932 -0.0477167
0.3 0.0878826 -0.0791743 -0.348872 -0.047907
0.3 0.0878767 -0.0788154 -0.348432 -0.0480989
0.3 0.0878697 -0.0784469 -0.348 -0.0482922
0.3 0.0878616 -0.0780676 -0.347576 -0.048487
0.3 0.0878523 -0.0776794 -0.34716 -0.0486832
0.3 0.0878523 -0.0776794 -0.34716 -0.0486832
0.3 0.0878312 -0.0768919 -0.346346 -0.0490783
0.3 0.0878193 -0.0764942 -0.345948 -0.0492768
0.3 0.0878065 -0.0760916 -0.345556 -0.0494763
0.3 0.0877929 -0.0756886 -0.34517 -0.0496762
0.3 0.0877787 -0.0752882 -0.344787 -0.0498763
0.3 0.0877639 -0.074892 -0.344408 -0.0500763
0.3 0.0877485 -0.0745007 -0.344032 -0.0502763
0.3 0.0877326 -0.074115 -0.343659 -0.0504761
0.3 0.0876992 -0.0733626 -0.342923 -0.0508748
0.3 0.0876992 -0.0733626 -0.342923 -0.0508748
0.3 0.0876818 -0.0729968 -0.34256 -0.0510735
0.3 0.087664 -0.0726376 -0.3422 -0.0512719
0.3 0.0876456 -0.0722845 -0.341844 -0.0514697
0.3 0.087627 -0.0719419 -0.341489 -0.0516667
0.3 0.0876081 -0.0716105 -0.341136 -0.0518627
0.3 0.087589 -0.0712904 -0.340784 -0.0520576
0.3 0.0875697 -0.0709822 -0.340433 -0.0522513
0.3 0.0875503 -0.0706851 -0.340084 -0.0524439
0.3 0.0875306 -0.070399 -0.339735 -0.0526351
0.3 0.087511 -0.0701264 -0.339387 -0.0528248
0.3 0.0874913 -0.0698677 -0.339038 -0.0530129
0.3 0.0874717 -0.0696229 -0.33869 -0.0531993
0.3 0.0874521 -0.0693921 -0.338341 -0.053384
0.3 0.0874326 -0.0691753 -0.337993 -0.0535669
0.3 0.0874133 -0.0689743 -0.337642 -0.0537477
0.3 0.0873943 -0.0687875 -0.33729 -0.0539262
0.3 0.0873754 -0.068615 -0.336937 -0.0541028
0.3 0.0873568 -0.0684561 -0.336583 -0.0542773
0.3 0.0873384 -0.0683108 -0.336229 -0.0544498
0.3 0.0873203 -0.0681787 -0.335874 -0.0546202
0.3 0.0873026 -0.0680602 -0.335518 -0.0547886
0.3 0.0872851 -0.0679551 -0.335161 -0.0549548
0.3 0.0872681 -0.067862 -0.334804 -0.055119
0.3 0.0872513 -0.0677809 -0.334446 -0.0552812
0.3 0.0872351 -0.0677138 -0.334087 -0.0554413
0.3 0.0872194 -0.0676609 -0.333726 -0.0555991
0.3 0.0872043 -0.0676222 -0.333363 -0.0557547
0.3 0.0871897 -0.0675978 -0.332998 -0.0559081
0.3 0.0871758 -0.0675883 -0.332631 -0.0560593
0.3 0.0871626 -0.0675943 -0.33226 -0.056208
0.3 0.0871501 -0.0676161 -0.331886 -0.0563545
0.3 0.0871384 -0.0676523 -0.33151 -0.0564989
0.3 0.0871172 -0.0677679 -0.330749 -0.0567813
0.3 0.0871172 -0.0677679 -0.330749 -0.0567813
0.3 0.0871079 -0.0678474 -0.330365 -0.0569195
0.3 0.0870993 -0.0679426 -0.329978 -0.0570559
0.3 0.0870917 -0.0680529 -0.329588 -0.0571905
0.3 0.087085 -0.0681787 -0.329196 -0.0573234
0.3 0.087075 -0.0682961 -0.328841 -0.0574605
0.3 0.0870652 -0.0684161 -0.328487 -0.0575979
0.3 0.0870566 -0.0685513 -0.328126 -0.0577348
0.3 0.0870474 -0.0686598 -0.327776 -0.0578729
0.3 0.0870369 -0.0687295 -0.327441 -0.0580133
0.3 0.0870253 -0.0687668 -0.327121 -0.0581559
0.3 0.0870253 -0.0687668 -0.327121 -0.0581559
0.3 0.086999 -0.0687591 -0.326518 -0.0584471
0.3 0.0869845 -0.0687211 -0.326234 -0.0585953
0.3 0.0869693 -0.0686668 -0.325959 -0.0587448
0.3 0.0869534 -0.0686001 -0.325691 -0.0588954
0.3 0.0869371 -0.0685253 -0.32543 -0.0590469
0.3 0.0869204 -0.0684458 -0.325174 -0.0591991
0.3 0.0869204 -0.0684458 -0.325174 -0.0591991
0.3 0.0869032 -0.0683616 -0.324923 -0.059352
0.3 0.0868683 -0.0681877 -0.324428 -0.0596565
0.3 0.0868513 -0.068095 -0.324179 -0.0598069
0.3 0.0868347 -0.0679981 -0.323929 -0.0599565
0.3 0.0868184 -0.0678976 -0.323678 -0.0601049
0.3 0.0868025 -0.0677942 -0.323426 -0.0602522
0.3 0.0867869 -0.0676881 -0.323173 -0.0603982
0.3 0.0867566 -0.0674686 -0.322664 -0.0606865
0.3 0.0867566 -0.0674686 -0.322664 -0.0606865
0.3 0.0867419 -0.0673555 -0.322409 -0.0608287
0.3 0.0867275 -0.0672406 -0.322152 -0.0609697
0.3 0.0866996 -0.0670061 -0.321637 -0.0612479
0.3 0.0866996 -0.0670061 -0.321637 -0.0612479
0.3 0.086686 -0.0668868 -0.321378 -0.0613851
0.3 0.0866727 -0.0667664 -0.321118 -0.0615211
0.3 0.0866597 -0.0666451 -0.320858 -0.0616557
0.3 0.0866469 -0.0665228 -0.320597 -0.0617891
0.3 0.0866344 -0.0663998 -0.320335 -0.0619213
0.3 0.0866221 -0.0662762 -0.320073 -0.0620522
0.3 0.0866101 -0.066152 -0.31981 -0.0621818
0.3 0.0865983 -0.0660275 -0.319547 -0.0623102
0.3 0.0865868 -0.0659027 -0.319283 -0.0624373
0.3 0.0865644 -0.0656525 -0.318753 -0.0626878
0.3 0.0865644 -0.0656525 -0.318753 -0.0626878
0.3 0.0865535 -0.065527 -0.318488 -0.0628111
0.3 0.0865429 -0.0654015 -0.318222 -0.0629332
0.3 0.0865325 -0.065276 -0.317955 -0.0630541
0.3 0.0865223 -0.0651505 -0.317688 -0.0631737
0.3 0.0865123 -0.0650251 -0.317421 -0.0632921
0.3 0.0865025 -0.0648999 -0.317153 -0.0634092
0.3 0.0864929 -0.0647749 -0.316885 -0.0635251
0.3 0.0864836 -0.06465 -0.316617 -0.0636398
0.3 0.0864744 -0.0645254 -0.316348 -0.0637533
0.3 0.0864654 -0.0644011 -0.316079 -0.0638655
0.3 0.0864566 -0.0642771 -0.31581 -0.0639765
0.3 0.086448 -0.0641534 -0.31554 -0.0640863
0.3 0.0864313 -0.0639071 -0.315 -0.0643022
0.3 0.0864313 -0.0639071 -0.315 -0.0643022
0.3 0.0864233 -0.0637845 -0.31473 -0.0644084
0.3 0.0864154 -0.0636623 -0.314459 -0.0645134
0.3 0.0864076 -0.0635406 -0.314189 -0.0646171
0.3 0.0864003 -0.0633844 -0.313931 -0.0647243
0.3 0.0863929 -0.0631965 -0.313686 -0.064832
0.3 0.0863854 -0.0629764 -0.313451 -0.0649413
0.3 0.0863779 -0.0627233 -0.313226 -0.0650532
0.3 0.0863705 -0.0624342 -0.313014 -0.0651685
0.3 0.0863633 -0.0621096 -0.312812 -0.0652873
0.3 0.0863565 -0.0617498 -0.312622 -0.06541
0.3 0.08635 -0.0613551 -0.312444 -0.0655364
0.3 0.0863439 -0.0609267 -0.312277 -0.0656668
0.3 0.0863381 -0.0604636 -0.312123 -0.0658012
0.3 0.0863328 -0.0599663 -0.31198 -0.0659397
0.3 0.086328 -0.059433 -0.31185 -0.0660827
0.3 0.0863238 -0.0588662 -0.311732 -0.0662301
0.3 0.0863203 -0.0582668 -0.311627 -0.0663821
0.3 0.0863173 -0.0576377 -0.311533 -0.0665382
0.3 0.0863149 -0.0569793 -0.311452 -0.0666986
0.3 0.086313 -0.0562925 -0.311382 -0.0668632
0.3 0.0863118 -0.0555761 -0.311324 -0.0670323
0.3 0.0863112 -0.0548322 -0.311279 -0.0672057
0.3 0.0863111 -0.0540639 -0.311245 -0.0673832
0.3 0.0863117 -0.0532736 -0.311222 -0.0675647
0.3 0.0863128 -0.0524627 -0.311211 -0.06775
0.3 0.0863145 -0.0516324 -0.31121 -0.0679389
0.3 0.0863167 -0.0507829 -0.311221 -0.0681316
0.3 0.0863194 -0.0499149 -0.311242 -0.068328
0.3 0.0863226 -0.0490276 -0.311274 -0.0685281
0.3 0.0863265 -0.0481233 -0.311317 -0.0687319
0.3 0.0863308 -0.0472032 -0.31137 -0.0689392
0.3 0.0863356 -0.0462711 -0.311432 -0.0691496
0.3 0.0863408 -0.0453274 -0.311505 -0.0693631
0.3 0.0863464 -0.0443728 -0.311587 -0.0695795
0.3 0.0863524 -0.0434085 -0.311678 -0.0697988
0.3 0.0863588 -0.042434 -0.311778 -0.0700209
0.3 0.0863655 -0.0414507 -0.311887 -0.0702459
0.3 0.0863726 -0.0404598 -0.312004 -0.0704734
0.3 0.0863799 -0.0394651 -0.312129 -0.070703
0.3 0.0863874 -0.0384666 -0.312262 -0.0709348
0.3 0.0863951 -0.0374654 -0.312402 -0.0711687
0.3 0.086403 -0.0364623 -0.312549 -0.0714044
0.3 0.0864111 -0.0354573 -0.312702 -0.071642
0.3 0.0864192 -0.0344533 -0.312862 -0.0718811
0.3 0.0864273 -0.0334512 -0.313028 -0.0721215
0.3 0.0864355 -0.0324521 -0.313198 -0.0723631
0.3 0.0864355 -0.0324521 -0.313198 -0.0723631
0.3 0.0864519 -0.0304624 -0.313556 -0.0728501
0.3 0.08646 -0.0294732 -0.313741 -0.0730953
0.3 0.0864681 -0.0284881 -0.313931 -0.0733416
0.3 0.086476 -0.027508 -0.314125 -0.0735887
0.3 0.0864838 -0.026536 -0.314322 -0.0738365
0.3 0.0864914 -0.0255727 -0.314522 -0.0740847
0.3 0.0864987 -0.0246187 -0.314724 -0.0743332
0.3 0.0864963 -0.0237953 -0.314878 -0.0745071
0.3 0.0864941 -0.0229784 -0.315041 -0.0746901
0.3 0.0864925 -0.0221419 -0.315212 -0.074872
0.3 0.0864914 -0.0212806 -0.315388 -0.0750542
0.3 0.0864907 -0.020392 -0.315571 -0.0752363
0.3 0.0864913 -0.0194657 -0.315764 -0.075425
0.3 0.0864932 -0.0185037 -0.315968 -0.0756194
0.3 0.0864991 -0.0164999 -0.316397 -0.0760125
0.3 0.0864991 -0.0164999 -0.316397 -0.0760125
0.3 0.0865021 -0.0154782 -0.316616 -0.0762068
0.3 0.086506 -0.0144404 -0.316842 -0.0764063
0.3 0.0865098 -0.0134006 -0.317068 -0.0766032
0.3 0.0865138 -0.0123573 -0.317297 -0.0768011
0.3 0.0865179 -0.0113131 -0.317527 -0.0769999
0.3 0.0865228 -0.0102614 -0.317761 -0.077204
0.3 0.0865276 -0.00921179 -0.317995 -0.0774075
0.3 0.0865325 -0.00816342 -0.31823 -0.0776124
0.3 0.086538 -0.00711517 -0.318467 -0.0778223
0.3 0.0865431 -0.00607854 -0.318701 -0.0780311
0.3 0.086548 -0.00505241 -0.318934 -0.0782419
0.3 0.0865529 -0.00403788 -0.319164 -0.0784544
0.3 0.086558 -0.00303062 -0.319394 -0.0786717
0.3 0.0865635 -0.00203088 -0.319625 -0.0788931
0.3 0.0865681 -0.00104978 -0.319849 -0.0791133
0.3 0.0865725 -8.51054e-05 -0.32007 -0.0793365
0.3 0.0865766 0.000859789 -0.320286 -0.0795623
0.3 0.0865805 0.00178786 -0.3205 -0.0797923
0.3 0.0865843 0.00269874 -0.32071 -0.0800263
0.3 0.0865875 0.00358597 -0.320914 -0.0802618
0.3 0.0865901 0.0044519 -0.321112 -0.0805005
0.3 0.0865923 0.00529437 -0.321304 -0.0807424
0.3 0.0865939 0.00611094 -0.321489 -0.080988
0.3 0.086595 0.0069008 -0.321668 -0.0812369
0.3 0.0865953 0.00766273 -0.32184 -0.081489
0.3 0.086595 0.00839518 -0.322005 -0.081744
0.3 0.0865938 0.00909689 -0.322161 -0.0820019
0.3 0.0865918 0.00976962 -0.322308 -0.0822627
0.3 0.0865888 0.0104106 -0.322448 -0.0825261
0.3 0.086585 0.0110193 -0.322578 -0.082792
0.3 0.08658 0.0115928 -0.322697 -0.0830603
0.3 0.086574 0.0121313 -0.322807 -0.0833307
0.3 0.0865667 0.0126359 -0.322906 -0.0836032
0.3 0.0865584 0.0131094 -0.322996 -0.0838775
0.3 0.0865584 0.0131094 -0.322996 -0.0838775
0.3 0.0865384 0.0139666 -0.323146 -0.0844316
0.3 0.0865266 0.0143485 -0.323206 -0.0847108
0.3 0.0865136 0.0147003 -0.323256 -0.0849912
0.3 0.0864995 0.0150279 -0.323298 -0.0852726
0.3 0.0864844 0.015333 -0.323332 -0.0855548
0.3 0.0864682 0.0156173 -0.323358 -0.0858377
0.3 0.086451 0.0158804 -0.323376 -0.086121
0.3 0.0864328 0.016124 -0.323388 -0.0864045
0.3 0.0864136 0.0163475 -0.323392 -0.0866878
0.3 0.0863935 0.0165565 -0.323391 -0.0869708
0.3 0.0863725 0.0167529 -0.323385 -0.0872533
0.3 0.0863508 0.0169386 -0.323374 -0.0875349
0.3 0.0863283 0.0171151 -0.323361 -0.0878153
0.3 0.0863051 0.017283 -0.323344 -0.0880943
0.3 0.0862812 0.0174431 -0.323325 -0.0883716
0.3 0.0862566 0.017597 -0.323304 -0.088647
0.3 0.0862315 0.0177447 -0.323282 -0.0889202
0.3 0.0862057 0.017888 -0.32326 -0.0891908
0.3 0.0861796 0.0180328 -0.32324 -0.0894588
0.3 0.086153 0.0181811 -0.323222 -0.0897239
0.3 0.0861263 0.0183348 -0.323208 -0.0899859
0.3 0.0860992 0.0184956 -0.323198 -0.0902447
0.3 0.086072 0.0186633 -0.323193 -0.0905002
0.3 0.0860446 0.0188396 -0.323193 -0.0907521
0.3 0.086017 0.0190248 -0.323199 -0.0910003
0.3 0.0859894 0.0192202 -0.323212 -0.0912448
0.3 0.0859618 0.0194277 -0.323234 -0.0914852
0.3 0.0859343 0.0196524 -0.323265 -0.0917217
0.3 0.0859071 0.0198962 -0.323307 -0.0919542
0.3 0.08588 0.0201594 -0.32336 -0.0921827
0.3 0.0858531 0.0204434 -0.323424 -0.0924071
0.3 0.0858265 0.0207487 -0.323501 -0.0926275
0.3 0.0858004 0.0210794 -0.323591 -0.0928439
0.3 0.0857747 0.0214368 -0.323697 -0.0930563
0.3 0.0857495 0.0218216 -0.323818 -0.0932648
0.3 0.0857248 0.022234 -0.323954 -0.0934692
0.3 0.0857006 0.0226751 -0.324106 -0.0936698
0.3 0.085677 0.0231451 -0.324275 -0.0938666
0.3 0.0856541 0.0236449 -0.324461 -0.0940595
0.3 0.0856317 0.0241749 -0.324666 -0.0942487
0.3 0.0856101 0.0247364 -0.324888 -0.0944343
0.3 0.0855893 0.025332 -0.32513 -0.0946163
0.3 0.0855778 0.0260427 -0.325478 -0.0948121
0.3 0.0855684 0.0268032 -0.325855 -0.0950021
0.3 0.085559 0.0275952 -0.326245 -0.0951852
0.3 0.0855486 0.0283488 -0.32664 -0.0953608
0.3 0.0855373 0.0290504 -0.327041 -0.0955302
0.3 0.0855255 0.0297011 -0.327449 -0.0956935
0.3 0.085487 0.0307874 -0.328225 -0.0959728
0.3 0.085487 0.0307874 -0.328225 -0.0959728
0.3 0.0854542 0.0311879 -0.328565 -0.0960735
0.3 0.0854236 0.03154 -0.328923 -0.0961524
0.3 0.0853954 0.031861 -0.329294 -0.0962257
0.3 0.0853702 0.0321731 -0.329677 -0.0963124
0.3 0.0853457 0.032472 -0.330065 -0.0964079
0.3 0.0853208 0.0327438 -0.330451 -0.0964995
0.3 0.0852955 0.0329915 -0.330835 -0.0965876
0.3 0.0852698 0.0332224 -0.33122 -0.0966723
0.3 0.0852437 0.0334399 -0.331604 -0.0967531
0.3 0.0852173 0.0336482 -0.33199 -0.0968302
0.3 0.0851905 0.0338507 -0.332376 -0.0969039
0.3 0.0851905 0.0338507 -0.332376 -0.0969039
0.3 0.0851361 0.0342429 -0.333151 -0.0970418
0.3 0.0851088 0.0344427 -0.333542 -0.0971064
0.3 0.0850814 0.034651 -0.333936 -0.0971685
0.3 0.0850544 0.0348403 -0.33432 -0.0972239
0.3 0.0850282 0.035013 -0.334693 -0.0972748
0.3 0.0850282 0.035013 -0.334693 -0.0972748
0.3 0.0849783 0.0353097 -0.335408 -0.0973666
0.3 0.0849546 0.035435 -0.335752 -0.0974077
0.3 0.0849316 0.0355463 -0.336085 -0.0974455
0.3 0.0849094 0.0356446 -0.33641 -0.0974799
0.3 0.0848879 0.0357307 -0.336725 -0.097511
0.3 0.084867 0.0358055 -0.33703 -0.0975386
0.3 0.0848469 0.0358696 -0.337327 -0.0975629
0.3 0.0848469 0.0358696 -0.337327 -0.0975629
0.3 0.0848087 0.0359666 -0.337894 -0.0976012
0.3 0.0847906 0.0360008 -0.338164 -0.0976154
0.3 0.0847732 0.0360265 -0.338425 -0.0976262
0.3 0.0847563 0.0360444 -0.338678 -0.0976339
0.3 0.08474 0.0360552 -0.338923 -0.0976383
0.3 0.0847244 0.0360591 -0.33916 -0.0976396
0.3 0.0847093 0.0360563 -0.339388 -0.0976377
0.3 0.0846949 0.0360471 -0.339609 -0.0976327
0.3 0.0846809 0.036032 -0.339821 -0.0976246
0.3 0.0846676 0.0360114 -0.340027 -0.0976136
0.3 0.0846548 0.0359859 -0.340224 -0.0975995
0.3 0.0846425 0.0359557 -0.340414 -0.0975826
0.3 0.0846425 0.0359557 -0.340414 -0.0975826
0.3 0.0846195 0.035882 -0.340772 -0.0975399
0.3 0.0846087 0.0358387 -0.340941 -0.0975143
0.3 0.0845985 0.0357917 -0.341102 -0.0974858
0.3 0.0845887 0.035741 -0.341257 -0.0974545
0.3 0.0845794 0.0356869 -0.341404 -0.0974204
0.3 0.0845706 0.0356297 -0.341545 -0.0973837
0.3 0.0845706 0.0356297 -0.341545 -0.0973837
0.3 0.0845543 0.0355057 -0.341808 -0.0973019
0.3 0.0845468 0.0354393 -0.34193 -0.097257
0.3 0.0845397 0.0353704 -0.342045 -0.0972095
0.3 0.0845331 0.0352991 -0.342154 -0.0971594
0.3 0.0845269 0.0352254 -0.342258 -0.0971067
0.3 0.0845211 0.0351496 -0.342355 -0.0970516
0.3 0.0845106 0.0349914 -0.342532 -0.0969337
0.3 0.0845106 0.0349914 -0.342532 -0.0969337
0.3 0.084506 0.0349092 -0.342612 -0.096871
0.3 0.084501 0.0347793 -0.342709 -0.096797
0.3 0.0844961 0.0346015 -0.342822 -0.0967143
0.3 0.0844911 0.0343767 -0.342951 -0.0966236
0.3 0.0844861 0.0341042 -0.343097 -0.0965228
0.3 0.0844811 0.0337859 -0.343258 -0.0964118
0.3 0.0844762 0.0334199 -0.343436 -0.0962902
0.3 0.0844714 0.0330067 -0.343631 -0.0961578
0.3 0.0844668 0.0325457 -0.343842 -0.096014
0.3 0.0844626 0.0320382 -0.344071 -0.095859
0.3 0.0844586 0.0314855 -0.344316 -0.0956924
0.3 0.084455 0.0308897 -0.344579 -0.0955144
0.3 0.084455 0.0308897 -0.344579 -0.0955144
0.3 0.0844489 0.0295722 -0.345155 -0.0951237
0.3 0.0844465 0.0288493 -0.345468 -0.0949104
0.3 0.0844446 0.0280854 -0.3458 -0.0946851
0.3 0.0844432 0.0272828 -0.346148 -0.0944481
0.3 0.0844423 0.026445 -0.346514 -0.0941995
0.3 0.0844418 0.0255734 -0.346896 -0.0939397
0.3 0.0844418 0.0255734 -0.346896 -0.0939397
0.3 0.0844422 0.0237306 -0.347711 -0.0933857
0.3 0.0844432 0.0227599 -0.348144 -0.0930913
0.3 0.0844446 0.0217577 -0.348594 -0.0927854
0.3 0.0844465 0.0207278 -0.349061 -0.0924688
0.3 0.0844489 0.0196724 -0.349545 -0.0921414
0.3 0.0844516 0.0185926 -0.350044 -0.0918037
0.3 0.0844548 0.017489 -0.35056 -0.0914554
0.3 0.0844584 0.016362 -0.351092 -0.0910967
0.3 0.0844624 0.0152128 -0.351639 -0.0907277
0.3 0.0844667 0.0140407 -0.352204 -0.0903482
0.3 0.0844715 0.0128499 -0.352783 -0.0899592
0.3 0.0844766 0.0116419 -0.353377 -0.0895608
0.3 0.0844766 0.0116419 -0.353377 -0.0895608
0.3 0.0844877 0.00917534 -0.354611 -0.0887356
0.3 0.0844937 0.00791738 -0.35525 -0.0883087
0.3 0.0844999 0.00664326 -0.355904 -0.0878726
0.3 0.0845064 0.00535462 -0.356573 -0.0874273
0.3 0.0845132 0.00405258 -0.357256 -0.0869732
0.3 0.0845203 0.00274146 -0.357952 -0.0865112
0.3 0.0845274 0.00142113 -0.358661 -0.0860411
0.3 0.0845346 9.23658e-05 -0.359383 -0.0855632
0.3 0.084542 -0.00124393 -0.360117 -0.0850775
0.3 0.0845494 -0.0025884 -0.360866 -0.084584
0.3 0.0845569 -0.003937 -0.361624 -0.0840836
0.3 0.0845643 -0.00528934 -0.362395 -0.0835766
0.3 0.0845718 -0.00664472 -0.363176 -0.0830629
0.3 0.0845718 -0.00664472 -0.363176 -0.0830629
0.3 0.0845743 -0.0091575 -0.364746 -0.0821709
0.3 0.0845696 -0.0103134 -0.365534 -0.0817899
0.3 0.0845646 -0.011462 -0.36633 -0.0814062
0.3 0.0845601 -0.0126428 -0.36714 -0.0810206
0.3 0.0845562 -0.0138594 -0.367962 -0.0806328
0.3 0.0845538 -0.0151312 -0.368801 -0.0802286
0.3 0.0845538 -0.0151312 -0.368801 -0.0802286
0.3 0.0845538 -0.0178413 -0.370524 -0.0793697
0.3 0.0845533 -0.0192237 -0.371402 -0.0789525
0.3 0.084553 -0.0206293 -0.372292 -0.078533
0.3 0.0845531 -0.0220517 -0.37319 -0.0781124
0.3 0.0845535 -0.0234903 -0.374099 -0.0776908
0.3 0.0845552 -0.0249633 -0.375019 -0.077254
0.3 0.0845567 -0.0264444 -0.375948 -0.0768218
0.3 0.0845585 -0.0279393 -0.376886 -0.0763885
0.3 0.0845616 -0.0294622 -0.377834 -0.0759407
0.3 0.0845638 -0.0309772 -0.378788 -0.0755043
0.3 0.0845662 -0.0324958 -0.379748 -0.0750669
0.3 0.0845687 -0.0340174 -0.380713 -0.0746294
0.3 0.0845724 -0.0355592 -0.381687 -0.0741779
0.3 0.0845756 -0.0370933 -0.382665 -0.0737339
0.3 0.0845788 -0.0386292 -0.383649 -0.0732891
0.3 0.0845821 -0.0401633 -0.384637 -0.0728438
0.3 0.0845863 -0.0417117 -0.385632 -0.0723852
0.3 0.0845899 -0.0432468 -0.386629 -0.0719331
0.3 0.0845936 -0.0447748 -0.387627 -0.07148
0.3 0.084597 -0.0462953 -0.388629 -0.0710262
0.3 0.0846013 -0.0478242 -0.389635 -0.0705599
0.3 0.084605 -0.0493373 -0.390642 -0.0700989
0.3 0.0846085 -0.0508411 -0.39165 -0.0696363
0.3 0.0846119 -0.0523331 -0.392657 -0.0691726
0.3 0.0846158 -0.0538263 -0.393667 -0.0686974
0.3 0.084619 -0.0553006 -0.394676 -0.0682252
0.3 0.084622 -0.0567597 -0.395683 -0.0677507
0.3 0.0846247 -0.0582038 -0.396689 -0.067274
0.3 0.0846277 -0.0596438 -0.397695 -0.0667866
0.3 0.08463 -0.0610612 -0.398698 -0.0663
0.3 0.084632 -0.0624602 -0.399698 -0.06581
0.3 0.084634 -0.0638463 -0.400695 -0.0653108
0.3 0.0846352 -0.0652076 -0.401688 -0.0648115
0.3 0.0846359 -0.0665472 -0.402676 -0.064308
0.3 0.084636 -0.0678651 -0.403659 -0.0638005
0.3 0.0846361 -0.0691674 -0.404639 -0.0632843
0.3 0.0846358 -0.0704516 -0.405614 -0.0627603
0.3 0.0846346 -0.0717076 -0.406582 -0.0622351
0.3 0.0846327 -0.0729402 -0.407544 -0.0617046
0.3 0.0846302 -0.0741499 -0.408499 -0.0611689
0.3 0.0846302 -0.0741499 -0.408499 -0.0611689
0.3 0.0846236 -0.0765087 -0.410393 -0.0600765
0.3 0.0846194 -0.0776545 -0.41133 -0.0595207
0.3 0.0846145 -0.0787781 -0.41226 -0.058959
0.3 0.0846088 -0.0798789 -0.413184 -0.0583919
0.3 0.0846023 -0.0809571 -0.414101 -0.0578199
0.3 0.0845949 -0.0820128 -0.415011 -0.0572431
0.3 0.0845867 -0.0830459 -0.415914 -0.0566615
0.3 0.0845777 -0.0840569 -0.416811 -0.0560755
0.3 0.0845677 -0.0850449 -0.4177 -0.0554855
0.3 0.0845567 -0.0860105 -0.418581 -0.0548918
0.3 0.0845448 -0.0869553 -0.419457 -0.0542948
0.3 0.0845321 -0.0878831 -0.420326 -0.0536945
0.3 0.0845039 -0.0896929 -0.422048 -0.0524846
0.3 0.0845039 -0.0896929 -0.422048 -0.0524846
0.3 0.0844885 -0.0905762 -0.422901 -0.0518752
0.3 0.0844723 -0.091446 -0.42375 -0.0512633
0.3 0.0844554 -0.0923074 -0.424594 -0.0506489
0.3 0.0844377 -0.0931623 -0.425436 -0.0500323
0.3 0.0844193 -0.0940128 -0.426276 -0.0494136
0.3 0.0844003 -0.0948585 -0.427114 -0.048793
0.3 0.0843807 -0.0957015 -0.427951 -0.0481706
0.3 0.0843605 -0.0965429 -0.428786 -0.0475466
0.3 0.0843399 -0.0973878 -0.429623 -0.0469212
0.3 0.0843188 -0.0982387 -0.430462 -0.0462944
0.3 0.0842974 -0.0990976 -0.431304 -0.0456663
0.3 0.0842756 -0.0999643 -0.432148 -0.0450368
0.3 0.0842536 -0.100841 -0.432997 -0.044406
0.3 0.0842313 -0.101729 -0.433851 -0.043774
0.3 0.0842088 -0.102631 -0.434711 -0.0431411
0.3 0.0841863 -0.103548 -0.435578 -0.0425071
0.3 0.0841637 -0.104486 -0.436454 -0.0418719
0.3 0.0841412 -0.105447 -0.43734 -0.0412352
0.3 0.0841188 -0.106431 -0.438236 -0.040597
0.3 0.0840966 -0.107439 -0.439144 -0.0399573
0.3 0.0840745 -0.108475 -0.440063 -0.0393159
0.3 0.0840527 -0.10954 -0.440997 -0.0386728
0.3 0.0840312 -0.110637 -0.441945 -0.0380278
0.3 0.0840211 -0.111823 -0.442983 -0.0373642
0.3 0.0840118 -0.113036 -0.444058 -0.0367248
0.3 0.0840023 -0.114281 -0.445152 -0.036089
0.3 0.0839918 -0.115499 -0.446249 -0.0354541
0.3 0.0839802 -0.116675 -0.447348 -0.0348205
0.3 0.0839678 -0.117817 -0.448451 -0.0341883
0.3 0.0839546 -0.118927 -0.44956 -0.0335578
0.3 0.0839407 -0.12001 -0.450675 -0.032929
0.3 0.083926 -0.121067 -0.451796 -0.0323017
0.3 0.083881 -0.122147 -0.452941 -0.0317086
0.3 0.0838452 -0.12309 -0.45411 -0.0312145
0.3 0.0838147 -0.123971 -0.455292 -0.0307464
0.3 0.0837813 -0.124824 -0.456435 -0.0302535
0.3 0.0837475 -0.125655 -0.457559 -0.029741
0.3 0.0837134 -0.126465 -0.458671 -0.0292187
0.3 0.0836792 -0.127257 -0.459778 -0.028692
0.3 0.0836792 -0.127257 -0.459778 -0.028692
0.3 0.0836093 -0.128784 -0.461985 -0.0276444
0.3 0.0835736 -0.129528 -0.463086 -0.0271231
0.3 0.0835376 -0.130266 -0.464187 -0.0266031
0.3 0.0835011 -0.131003 -0.465288 -0.0260842
0.3 0.0834644 -0.13174 -0.466391 -0.0255663
0.3 0.0834274 -0.132482 -0.467495 -0.0250492
0.3 0.0833901 -0.133229 -0.468602 -0.0245328
0.3 0.0833149 -0.134746 -0.470822 -0.0235016
0.3 0.0833149 -0.134746 -0.470822 -0.0235016
0.3 0.0832771 -0.135521 -0.471938 -0.0229863
0.3 0.0832392 -0.136313 -0.47306 -0.022471
0.3 0.0832013 -0.137126 -0.474187 -0.0219558
0.3 0.0831652 -0.137891 -0.475286 -0.0214499
0.3 0.0831306 -0.138607 -0.47636 -0.0209551
0.3 0.0830976 -0.139272 -0.477408 -0.0204704
0.3 0.0830663 -0.13989 -0.478431 -0.019996
0.3 0.0830365 -0.140462 -0.479429 -0.0195317
0.3 0.0830082 -0.140991 -0.480402 -0.0190774
0.3 0.0829815 -0.141482 -0.481351 -0.0186328
0.3 0.0829561 -0.141935 -0.482275 -0.0181976
0.3 0.0829097 -0.142739 -0.484052 -0.0173557
0.3 0.0829097 -0.142739 -0.484052 -0.0173557
0.3 0.0828886 -0.143091 -0.484905 -0.0169487
0.3 0.0828688 -0.143413 -0.485734 -0.0165508
0.3 0.0828503 -0.143707 -0.486541 -0.0161619
0.3 0.0828331 -0.143976 -0.487325 -0.0157817
0.3 0.0828171 -0.14422 -0.488087 -0.0154102
0.3 0.0828023 -0.144442 -0.488828 -0.0150472
0.3 0.0827887 -0.144643 -0.489546 -0.0146925
0.3 0.0827887 -0.144643 -0.489546 -0.0146925
0.3 0.0827649 -0.144982 -0.490919 -0.0140082
0.3 0.0827547 -0.145123 -0.491575 -0.0136783
0.3 0.0827455 -0.145246 -0.492209 -0.0133565
0.3 0.0827375 -0.145353 -0.492824 -0.0130426
0.3 0.0827304 -0.145445 -0.493419 -0.0127365
0.3 0.0827243 -0.145522 -0.493994 -0.0124381
0.3 0.0827192 -0.145586 -0.49455 -0.0121474
0.3 0.0827151 -0.145635 -0.495086 -0.0118643
0.3 0.0827119 -0.145672 -0.495604 -0.0115888
0.3 0.0827097 -0.145696 -0.496103 -0.0113208
0.3 0.0827083 -0.145709 -0.496583 -0.0110601
0.3 0.0827078 -0.145712 -0.497046 -0.0108068
0.3 0.0827081 -0.145704 -0.497491 -0.0105607
0.3 0.0827093 -0.145686 -0.497918 -0.0103218
0.3 0.0827113 -0.145658 -0.498328 -0.0100901
0.3 0.0827142 -0.145621 -0.49872 -0.00986534
0.3 0.0827177 -0.145575 -0.499096 -0.00964759
0.3 0.0827221 -0.145521 -0.499455 -0.0094367
0.3 0.0827272 -0.145459 -0.499798 -0.00923265
0.3 0.082733 -0.14539 -0.500125 -0.00903536
0.3 0.0827467 -0.145229 -0.500731 -0.00866093
0.3 0.0827467 -0.145229 -0.500731 -0.00866093
0.3 0.0827546 -0.145138 -0.50101 -0.00848371
0.3 0.0827634 -0.145039 -0.501273 -0.00831398
0.3 0.0827729 -0.144929 -0.501519 -0.00815129
0.3 0.0827832 -0.144809 -0.50175 -0.00799605
0.3 0.0827945 -0.144676 -0.501963 -0.0078484
0.3 0.0828066 -0.14453 -0.50216 -0.00770832
0.3 0.0828198 -0.14437 -0.50234 -0.00757608
0.3 0.0828341 -0.144191 -0.502502 -0.00745209
0.3 0.0828497 -0.143993 -0.502645 -0.00733647
0.3 0.0828665 -0.143773 -0.50277 -0.00722916
0.3 0.0828846 -0.143532 -0.502877 -0.00713028
0.3 0.082904 -0.143269 -0.502965 -0.00703985
0.3 0.0829247 -0.142983 -0.503036 -0.00695786
0.3 0.0829468 -0.142675 -0.503087 -0.00688436
0.3 0.0829704 -0.142342 -0.50312 -0.00681962
0.3 0.0829953 -0.141985 -0.503135 -0.0067633
0.3 0.0830217 -0.141604 -0.503131 -0.00671541
0.3 0.0830495 -0.1412 -0.50311 -0.00667588
0.3 0.0830787 -0.140773 -0.50307 -0.00664473
0.3 0.0831093 -0.140322 -0.503013 -0.00662184
0.3 0.0831414 -0.139849 -0.502939 -0.00660715
0.3 0.0831748 -0.139351 -0.502847 -0.00660088
0.3 0.0832098 -0.138831 -0.502736 -0.00660284
0.3 0.0832461 -0.138289 -0.502608 -0.00661303
0.3 0.0832837 -0.137728 -0.502464 -0.00663078
0.3 0.0832837 -0.137728 -0.502464 -0.00663078
0.3 0.0833629 -0.136547 -0.502127 -0.00668917
0.3 0.0834044 -0.135928 -0.501934 -0.00672983
0.3 0.0834471 -0.13529 -0.501726 -0.00677793
0.3 0.083491 -0.134636 -0.501504 -0.0068328
0.3 0.0835359 -0.133966 -0.501268 -0.00689435
0.3 0.0835818 -0.133283 -0.501019 -0.00696254
0.3 0.0836287 -0.132588 -0.500756 -0.00703716
0.3 0.0836765 -0.13188 -0.50048 -0.00711816
0.3 0.0837253 -0.131162 -0.500191 -0.00720548
0.3 0.083775 -0.130432 -0.499889 -0.00729894
0.3 0.0838255 -0.129693 -0.499574 -0.00739861
0.3 0.0838769 -0.128944 -0.499246 -0.00750435
0.3 0.0839291 -0.128188 -0.498905 -0.00761591
0.3 0.0839819 -0.127427 -0.498554 -0.00773259
0.3 0.0840353 -0.126661 -0.498192 -0.00785452
0.3 0.0840892 -0.125891 -0.497819 -0.00798146
0.3 0.0841436 -0.125118 -0.497437 -0.00811323
0.3 0.0841985 -0.124342 -0.497044 -0.00824981
0.3 0.0842537 -0.123565 -0.496643 -0.00839047
0.3 0.0843092 -0.12279 -0.496234 -0.00853522
0.3 0.0843648 -0.122017 -0.495817 -0.00868381
0.3 0.0844206 -0.121247 -0.495392 -0.00883608
0.3 0.0844765 -0.120481 -0.494959 -0.00899183
0.3 0.0845324 -0.119718 -0.494519 -0.00915107
0.3 0.0845884 -0.11896 -0.494072 -0.00931364
0.3 0.0846444 -0.118207 -0.493618 -0.00947944
0.3 0.0847004 -0.11746 -0.493157 -0.00964825
0.3 0.0847562 -0.11672 -0.49269 -0.00981996
0.3 0.0848118 -0.115989 -0.492217 -0.00999397
0.3 0.084867 -0.115268 -0.491739 -0.0101702
0.3 0.084922 -0.114558 -0.491257 -0.0103485
0.3 0.0849765 -0.113858 -0.49077 -0.0105288
0.3 0.0850307 -0.113169 -0.490279 -0.010711
0.3 0.0850843 -0.112493 -0.489784 -0.0108947
0.3 0.0851374 -0.111831 -0.489286 -0.0110797
0.3 0.0851899 -0.111183 -0.488784 -0.0112657
0.3 0.0852416 -0.11055 -0.488281 -0.0114527
0.3 0.0852927 -0.109931 -0.487775 -0.0116405
0.3 0.085343 -0.109327 -0.487267 -0.0118291
0.3 0.0853926 -0.108739 -0.486756 -0.0120184
0.3 0.0854413 -0.108167 -0.486244 -0.0122081
0.3 0.0854892 -0.107611 -0.485731 -0.0123979
0.3 0.0855361 -0.107073 -0.485217 -0.0125879
0.3 0.0855821 -0.106552 -0.484702 -0.0127777
0.3 0.085627 -0.106049 -0.484186 -0.0129675
0.3 0.085671 -0.105563 -0.48367 -0.013157
0.3 0.085714 -0.105095 -0.483154 -0.0133463
0.3 0.0857558 -0.104647 -0.482638 -0.013535
0.3 0.0857966 -0.104218 -0.482123 -0.013723
0.3 0.0858361 -0.103809 -0.481607 -0.0139103
0.3 0.0858744 -0.103418 -0.481093 -0.0140967
0.3 0.0858744 -0.103418 -0.481093 -0.0140967
0.3 0.0859476 -0.102694 -0.480068 -0.0144671
0.3 0.0859823 -0.102362 -0.479557 -0.0146507
0.3 0.0860156 -0.10205 -0.479047 -0.0148331
0.3 0.0860477 -0.101757 -0.47854 -0.0150141
0.3 0.0860785 -0.101483 -0.478035 -0.0151938
0.3 0.0861078 -0.101228 -0.477531 -0.015372
0.3 0.0861358 -0.100992 -0.47703 -0.0155488
0.3 0.0861625 -0.100775 -0.476531 -0.0157242
0.3 0.0861876 -0.100578 -0.476036 -0.0158978
0.3 0.0862114 -0.100401 -0.475543 -0.0160696
0.3 0.0862337 -0.100239 -0.475053 -0.01624
0.3 0.0862548 -0.100094 -0.474565 -0.016409
0.3 0.0862745 -0.0999622 -0.474079 -0.0165765
0.3 0.086293 -0.0998452 -0.473595 -0.0167428
0.3 0.0863101 -0.0997416 -0.473113 -0.0169078
0.3 0.086326 -0.0996524 -0.472633 -0.0170714
0.3 0.0863406 -0.0995765 -0.472155 -0.0172336
0.3 0.0863539 -0.0995127 -0.471679 -0.0173947
0.3 0.0863663 -0.0994563 -0.471204 -0.0175549
0.3 0.0863776 -0.0994055 -0.470729 -0.0177145
0.3 0.0863879 -0.099359 -0.470254 -0.0178736
0.3 0.0863974 -0.0993156 -0.469779 -0.0180322
0.3 0.086406 -0.0992754 -0.469303 -0.0181905
0.3 0.0864137 -0.0992372 -0.468827 -0.0183486
0.3 0.0864206 -0.0992019 -0.468351 -0.0185064
0.3 0.0864266 -0.0991685 -0.467874 -0.018664
0.3 0.086432 -0.099134 -0.467395 -0.0188221
0.3 0.0864367 -0.0990973 -0.466914 -0.0189807
0.3 0.086441 -0.099056 -0.46643 -0.0191398
0.3 0.086441 -0.099056 -0.46643 -0.0191398
0.3 0.0864479 -0.0989566 -0.465456 -0.0194603
0.3 0.0864506 -0.0988996 -0.464967 -0.0196217
0.3 0.0864528 -0.0988389 -0.464475 -0.0197841
0.3 0.0864546 -0.0987699 -0.46398 -0.0199478
0.3 0.0864562 -0.0986917 -0.463482 -0.020113
0.3 0.0864576 -0.0986036 -0.462981 -0.0202799
0.3 0.0864587 -0.0985053 -0.462476 -0.0204485
0.3 0.0864587 -0.0985053 -0.462476 -0.0204485
0.3 0.0864606 -0.0982766 -0.461456 -0.0207917
0.3 0.0864613 -0.0981474 -0.460941 -0.0209664
0.3 0.0864618 -0.0980083 -0.460423 -0.0211432
0.3 0.0864623 -0.0978591 -0.459901 -0.0213224
0.3 0.0864626 -0.0977018 -0.459377 -0.021504
0.3 0.086463 -0.0975324 -0.458848 -0.0216884
0.3 0.086463 -0.0975324 -0.458848 -0.0216884
0.3 0.0864642 -0.0971557 -0.457779 -0.0220659
0.3 0.0864649 -0.0969493 -0.457238 -0.0222592
0.3 0.0864658 -0.0967325 -0.456695 -0.0224552
0.3 0.0864669 -0.0965031 -0.456148 -0.0226546
0.3 0.0864682 -0.096261 -0.455596 -0.0228573
0.3 0.08647 -0.0960061 -0.455041 -0.0230633
0.3 0.086472 -0.095738 -0.45448 -0.0232729
0.3 0.0864745 -0.0954571 -0.453915 -0.023486
0.3 0.0864773 -0.0951638 -0.453346 -0.0237025
0.3 0.0864805 -0.0948579 -0.452773 -0.0239225
0.3 0.0864842 -0.0945396 -0.452196 -0.0241461
0.3 0.0864885 -0.0942074 -0.451612 -0.0243736
0.3 0.0864934 -0.0938625 -0.451025 -0.0246045
0.3 0.0864989 -0.093505 -0.450432 -0.0248389
0.3 0.0864989 -0.093505 -0.450432 -0.0248389
0.3 0.0865117 -0.0927504 -0.449234 -0.0253183
0.3 0.0865191 -0.0923534 -0.448629 -0.0255631
0.3 0.0865273 -0.0919425 -0.44802 -0.025811
0.3 0.0865362 -0.0915182 -0.447406 -0.0260622
0.3 0.0865459 -0.0910802 -0.446787 -0.0263166
0.3 0.0865564 -0.0906283 -0.446164 -0.0265741
0.3 0.0865679 -0.0901612 -0.445536 -0.0268347
0.3 0.0865802 -0.0896798 -0.444902 -0.0270983
0.3 0.0865935 -0.0891838 -0.444264 -0.0273648
0.3 0.0865978 -0.0887499 -0.443706 -0.0276172
0.3 0.086602 -0.0883181 -0.443148 -0.0278713
0.3 0.0866086 -0.0878893 -0.442549 -0.028136
0.3 0.0866143 -0.0874984 -0.441955 -0.0283984
0.3 0.0866188 -0.0871336 -0.441369 -0.0286587
0.3 0.0866188 -0.0871336 -0.441369 -0.0286587
0.3 0.0866241 -0.0864682 -0.440218 -0.0291741
0.3 0.0866253 -0.0861611 -0.439652 -0.0294296
0.3 0.0866257 -0.0858647 -0.43909 -0.0296838
0.3 0.0866255 -0.0855759 -0.438531 -0.0299371
0.3 0.0866248 -0.0852919 -0.437974 -0.0301899
0.3 0.0866238 -0.08501 -0.437418 -0.0304423
0.3 0.0866226 -0.0847273 -0.436863 -0.0306945
0.3 0.0866211 -0.0844438 -0.436308 -0.0309466
0.3 0.0866198 -0.0841657 -0.435754 -0.0311987
0.3 0.0866186 -0.0838917 -0.435198 -0.0314511
0.3 0.0866176 -0.0836227 -0.434642 -0.0317035
0.3 0.0866167 -0.0833578 -0.434086 -0.0319561
0.3 0.086616 -0.0830971 -0.43353 -0.0322089
0.3 0.086615 -0.0825873 -0.432415 -0.0327149
0.3 0.086615 -0.0825873 -0.432415 -0.0327149
0.3 0.0866148 -0.0823379 -0.431858 -0.0329682
0.3 0.0866147 -0.0820919 -0.4313 -0.0332216
0.3 0.0866147 -0.0818491 -0.430742 -0.033475
0.3 0.0866149 -0.0816093 -0.430184 -0.0337285
0.3 0.0866152 -0.0813724 -0.429625 -0.0339821
0.3 0.0866157 -0.0811382 -0.429066 -0.0342357
0.3 0.0866169 -0.080677 -0.427949 -0.034743
0.3 0.0866169 -0.080677 -0.427949 -0.034743
0.3 0.0866177 -0.08045 -0.42739 -0.0349968
0.3 0.0866186 -0.0802253 -0.426831 -0.0352505
0.3 0.0866197 -0.0800027 -0.426272 -0.0355043
0.3 0.0866209 -0.0797822 -0.425714 -0.035758
0.3 0.0866221 -0.0795635 -0.425155 -0.0360116
0.3 0.0866221 -0.0795635 -0.425155 -0.0360116
0.3 0.086625 -0.0791314 -0.424037 -0.0365188
0.3 0.0866266 -0.0789179 -0.423479 -0.0367722
0.3 0.0866283 -0.078706 -0.422921 -0.0370256
0.3 0.0866301 -0.0784956 -0.422362 -0.0372789
0.3 0.086632 -0.0782867 -0.421804 -0.037532
0.3 0.086634 -0.0780793 -0.421247 -0.0377849
0.3 0.0866361 -0.0778733 -0.420689 -0.0380377
0.3 0.0866382 -0.0776686 -0.420132 -0.0382904
0.3 0.0866405 -0.0774652 -0.419574 -0.0385429
0.3 0.0866428 -0.0772631 -0.419018 -0.0387952
0.3 0.0866452 -0.0770623 -0.418461 -0.0390472
0.3 0.0866477 -0.0768627 -0.417905 -0.0392991
0.3 0.0866503 -0.0766642 -0.417349 -0.0395507
0.3 0.086653 -0.0764667 -0.416793 -0.039802
0.3 0.086653 -0.0764667 -0.416793 -0.039802
0.3 0.0866585 -0.0760751 -0.415683 -0.0403039
0.3 0.0866614 -0.0758809 -0.415129 -0.0405545
0.3 0.0866643 -0.0756876 -0.414575 -0.0408048
0.3 0.0866674 -0.0754945 -0.414021 -0.0410549
0.3 0.0866707 -0.0753052 -0.413467 -0.0413043
0.3 0.0866741 -0.0751219 -0.412911 -0.0415523
0.3 0.0866777 -0.0749463 -0.412355 -0.0417991
0.3 0.0866815 -0.0747777 -0.411796 -0.0420447
0.3 0.0866857 -0.0746182 -0.411235 -0.0422887
0.3 0.0866904 -0.0744722 -0.41067 -0.0425306
0.3 0.0866957 -0.0743417 -0.4101 -0.0427702
0.3 0.0867017 -0.0742286 -0.409523 -0.043007
0.3 0.0867084 -0.0741335 -0.40894 -0.043241
0.3 0.0867159 -0.0740574 -0.40835 -0.0434722
0.3 0.0867242 -0.0740002 -0.407753 -0.0437005
0.3 0.0867333 -0.0739624 -0.40715 -0.0439258
0.3 0.0867433 -0.0739459 -0.406538 -0.0441477
0.3 0.0867543 -0.0739501 -0.405918 -0.0443664
0.3 0.0867661 -0.0739744 -0.40529 -0.0445818
0.3 0.0867789 -0.0740184 -0.404655 -0.044794
0.3 0.0867789 -0.0740184 -0.404655 -0.044794
0.3 0.0868073 -0.074166 -0.40336 -0.0452087
0.3 0.086823 -0.0742703 -0.4027 -0.0454108
0.3 0.0868397 -0.0743946 -0.402031 -0.0456096
0.3 0.0868573 -0.074537 -0.401356 -0.0458053
0.3 0.0868759 -0.0746957 -0.400673 -0.045998
0.3 0.0868953 -0.0748706 -0.399983 -0.0461877
0.3 0.0869156 -0.0750609 -0.399286 -0.0463745
0.3 0.0869368 -0.075266 -0.398582 -0.0465584
0.3 0.0869589 -0.0754864 -0.397871 -0.0467393
0.3 0.0869819 -0.075721 -0.397153 -0.0469172
0.3 0.0870057 -0.0759667 -0.396429 -0.0470926
0.3 0.0870301 -0.0762228 -0.3957 -0.0472657
0.3 0.0870553 -0.0764881 -0.394966 -0.0474365
0.3 0.0870811 -0.0767621 -0.394228 -0.0476052
0.3 0.0871347 -0.0770445 -0.393486 -0.0477718
0.3 0.0871347 -0.0773346 -0.392739 -0.0479364
0.3 0.0871624 -0.0776315 -0.391988 -0.0480992
0.3 0.0871908 -0.0779357 -0.391233 -0.0482599
0.3 0.0872196 -0.0782461 -0.390474 -0.0484188
0.3 0.087249 -0.0785618 -0.389711 -0.0485759
0.3 0.0872787 -0.0788796 -0.388947 -0.0487318
0.3 0.0873088 -0.0791985 -0.388181 -0.0488865
0.3 0.0873088 -0.0791985 -0.388181 -0.0488865
0.3 0.0873699 -0.0798391 -0.386644 -0.0491928
0.3 0.0874008 -0.0801595 -0.385873 -0.0493444
0.3 0.0874319 -0.0804776 -0.385103 -0.0494955
0.3 0.0874631 -0.0807926 -0.384332 -0.0496461
0.3 0.0874944 -0.0811036 -0.383562 -0.0497963
0.3 0.0875256 -0.0814101 -0.382793 -0.0499463
0.3 0.0875569 -0.081712 -0.382024 -0.0500961
0.3 0.0875881 -0.0820086 -0.381257 -0.0502458
0.3 0.0876193 -0.0822996 -0.38049 -0.0503954
0.3 0.0876504 -0.0825843 -0.379724 -0.0505451
0.3 0.0876813 -0.0828623 -0.37896 -0.0506948
0.3 0.087712 -0.0831314 -0.378199 -0.0508451
0.3 0.0877724 -0.0836404 -0.376686 -0.0511477
0.3 0.0877724 -0.0836404 -0.376686 -0.0511477
0.3 0.0878021 -0.0838796 -0.375935 -0.0513
0.3 0.0878315 -0.0841078 -0.375186 -0.0514532
0.3 0.0878603 -0.0843231 -0.374442 -0.0516075
0.3 0.0878885 -0.0845258 -0.373703 -0.0517629
0.3 0.0879163 -0.0847155 -0.372969 -0.0519196
0.3 0.0879434 -0.0848917 -0.372239 -0.0520776
0.3 0.0879958 -0.0852031 -0.370796 -0.0523976
0.3 0.0879958 -0.0852031 -0.370796 -0.0523976
0.3 0.088021 -0.0853376 -0.370082 -0.0525599
0.3 0.0880455 -0.0854569 -0.369374 -0.0527237
0.3 0.0880692 -0.0855608 -0.368673 -0.0528892
0.3 0.0880921 -0.0856488 -0.367977 -0.0530565
0.3 0.0881142 -0.0857207 -0.367289 -0.0532256
0.3 0.0881354 -0.0857763 -0.366607 -0.0533965
0.3 0.0881557 -0.0858156 -0.365932 -0.0535693
0.3 0.0881751 -0.085837 -0.365265 -0.0537442
0.3 0.0881936 -0.0858402 -0.364605 -0.053921
0.3 0.088211 -0.0858256 -0.363952 -0.0540999
0.3 0.0882274 -0.0857937 -0.363307 -0.0542809
0.3 0.0882428 -0.0857446 -0.36267 -0.054464
0.3 0.0882704 -0.0855951 -0.361421 -0.0548362
0.3 0.0882704 -0.0855951 -0.361421 -0.0548362
0.3 0.0882826 -0.0854943 -0.360808 -0.0550254
0.3 0.0882937 -0.0853741 -0.360205 -0.0552169
0.3 0.0883036 -0.085235 -0.35961 -0.0554106
0.3 0.0883122 -0.0850764 -0.359025 -0.0556066
0.3 0.0883196 -0.0848986 -0.35845 -0.0558047
0.3 0.0883258 -0.0847034 -0.357884 -0.0560049
0.3 0.0883308 -0.0844909 -0.357327 -0.0562072
0.3 0.0883372 -0.0840141 -0.356241 -0.056618
0.3 0.0883372 -0.0840141 -0.356241 -0.056618
0.3 0.0883385 -0.0837505 -0.355712 -0.0568262
0.3 0.0883386 -0.0834711 -0.355192 -0.0570363
0.3 0.0883375 -0.083177 -0.354681 -0.0572482
0.3 0.0883352 -0.0828693 -0.354179 -0.0574618
0.3 0.0883318 -0.0825489 -0.353686 -0.0576769
0.3 0.0883272 -0.0822157 -0.353202 -0.0578934
0.3 0.0883215 -0.0818711 -0.352726 -0.0581114
0.3 0.0883146 -0.0815136 -0.352259 -0.0583308
0.3 0.0883066 -0.0811452 -0.351801 -0.0585515
0.3 0.0882975 -0.080767 -0.351351 -0.0587735
0.3 0.0882873 -0.0803808 -0.35091 -0.0589965
0.3 0.0882762 -0.0799916 -0.350475 -0.05922
0.3 0.0882643 -0.0796006 -0.350045 -0.0594441
0.3 0.0882516 -0.0792082 -0.349621 -0.0596686
0.3 0.0882381 -0.0788158 -0.349203 -0.0598934
0.3 0.088224 -0.0784259 -0.348788 -0.0601181
0.3 0.0882093 -0.0780392 -0.348377 -0.0603427
0.3 0.0881939 -0.0776567 -0.347971 -0.0605671
0.3 0.0881781 -0.0772791 -0.347568 -0.0607912
0.3 0.0881617 -0.0769073 -0.347169 -0.0610149
0.3 0.0881617 -0.0769073 -0.347169 -0.0610149
0.3 0.0881274 -0.0761815 -0.34638 -0.0614608
0.3 0.0881095 -0.0758274 -0.345991 -0.0616829
0.3 0.0880912 -0.0754797 -0.345605 -0.0619044
0.3 0.0880724 -0.0751389 -0.345222 -0.062125
0.3 0.0880533 -0.0748052 -0.344842 -0.0623448
0.3 0.0880143 -0.0741711 -0.344087 -0.0627808
0.3 0.0880143 -0.0741711 -0.344087 -0.0627808
0.3 0.0879946 -0.0738715 -0.343711 -0.0629967
0.3 0.0879747 -0.073583 -0.343337 -0.0632113
0.3 0.0879548 -0.0733088 -0.342962 -0.063424
0.3 0.087935 -0.073048 -0.342587 -0.063635
0.3 0.0879151 -0.0728006 -0.342212 -0.0638441
0.3 0.0878953 -0.0725665 -0.341838 -0.0640514
0.3 0.0878756 -0.0723458 -0.341463 -0.0642568
0.3 0.0878559 -0.0721375 -0.341089 -0.0644602
0.3 0.0878364 -0.0719425 -0.340714 -0.0646616
0.3 0.0878171 -0.071761 -0.340339 -0.0648608
0.3 0.087798 -0.0715928 -0.339963 -0.0650578
0.3 0.0877792 -0.071438 -0.339586 -0.0652526
0.3 0.0877606 -0.0712965 -0.339209 -0.0654452
0.3 0.0877423 -0.0711683 -0.338831 -0.0656355
0.3 0.0877244 -0.0710532 -0.338452 -0.0658235
0.3 0.0877069 -0.0709513 -0.338072 -0.0660093
0.3 0.0876897 -0.0708627 -0.337691 -0.0661927
0.3 0.0876731 -0.0707886 -0.337307 -0.0663734
0.3 0.0876569 -0.0707281 -0.336921 -0.0665518
0.3 0.0876264 -0.0706478 -0.336144 -0.0669011
0.3 0.0876264 -0.0706478 -0.336144 -0.0669011
0.3 0.087612 -0.0706279 -0.335753 -0.0670722
0.3 0.0875982 -0.0706217 -0.335358 -0.0672406
0.3 0.0875852 -0.0706294 -0.334961 -0.0674067
0.3 0.0875729 -0.070651 -0.334562 -0.0675703
0.3 0.0875613 -0.0706866 -0.33416 -0.0677317
0.3 0.0875506 -0.0707366 -0.333755 -0.0678907
0.3 0.0875406 -0.0708009 -0.333348 -0.0680476
0.3 0.0875314 -0.0708797 -0.332938 -0.0682022
0.3 0.0875232 -0.0709744 -0.332524 -0.0683546
0.3 0.0875158 -0.0710854 -0.332107 -0.0685049
0.3 0.0875051 -0.0711914 -0.331729 -0.0686585
0.3 0.0874948 -0.0713 -0.33135 -0.068812
0.3 0.0874835 -0.0713667 -0.330982 -0.0689676
0.3 0.0874835 -0.0713667 -0.330982 -0.0689676
0.3 0.0874573 -0.0713662 -0.330293 -0.0692839
0.3 0.0874421 -0.0713058 -0.329972 -0.0694452
0.3 0.0874258 -0.0712173 -0.329665 -0.0696083
0.3 0.0874086 -0.0711104 -0.329367 -0.0697724
0.3 0.0873907 -0.0709889 -0.329078 -0.0699375
0.3 0.087372 -0.0708564 -0.328797 -0.0701034
0.3 0.087333 -0.070568 -0.328254 -0.0704371
0.3 0.087333 -0.070568 -0.328254 -0.0704371
0.3 0.0873127 -0.0704158 -0.327991 -0.0706047
0.3 0.0872921 -0.0702656 -0.327731 -0.0707724
0.3 0.0872714 -0.070121 -0.327474 -0.0709401
0.3 0.0872507 -0.0699782 -0.327216 -0.071105
0.3 0.0872304 -0.0698346 -0.326957 -0.0712689
0.3 0.0872304 -0.0698346 -0.326957 -0.0712689
0.3 0.0871912 -0.0695451 -0.326436 -0.0715931
0.3 0.0871722 -0.0693998 -0.326174 -0.0717531
0.3 0.0871535 -0.0692545 -0.325911 -0.0719116
0.3 0.0871351 -0.0691093 -0.325647 -0.0720686
0.3 0.0871171 -0.0689642 -0.325383 -0.072224
0.3 0.0870993 -0.0688194 -0.325117 -0.072378
0.3 0.087082 -0.0686748 -0.324851 -0.0725305
0.3 0.0870649 -0.0685305 -0.324584 -0.0726814
0.3 0.0870481 -0.0683865 -0.324316 -0.0728309
0.3 0.0870316 -0.0682428 -0.324047 -0.0729789
0.3 0.0870155 -0.0680996 -0.323778 -0.0731254
0.3 0.0869996 -0.0679569 -0.323508 -0.0732704
0.3 0.086984 -0.0678146 -0.323237 -0.0734139
0.3 0.0869687 -0.0676728 -0.322965 -0.073556
0.3 0.0869537 -0.0675315 -0.322693 -0.0736966
0.3 0.0869537 -0.0675315 -0.322693 -0.0736966
0.3 0.0869244 -0.0672505 -0.322147 -0.0739735
0.3 0.0869102 -0.0671108 -0.321873 -0.0741097
0.3 0.0868963 -0.0669718 -0.321599 -0.0742445
0.3 0.0868826 -0.0668334 -0.321324 -0.0743779
0.3 0.0868691 -0.0666956 -0.321049 -0.0745097
0.3 0.0868559 -0.0665585 -0.320773 -0.0746402
0.3 0.0868559 -0.0665585 -0.320773 -0.0746402
0.3 0.0868302 -0.0662863 -0.32022 -0.0748967
0.3 0.0868178 -0.0661512 -0.319943 -0.0750229
0.3 0.0868055 -0.0660168 -0.319666 -0.0751476
0.3 0.0867935 -0.065883 -0.319388 -0.075271
0.3 0.0867817 -0.06575 -0.31911 -0.0753929
0.3 0.0867702 -0.0656176 -0.318832 -0.0755134
0.3 0.0867588 -0.0654859 -0.318553 -0.0756325
0.3 0.0867477 -0.0653549 -0.318274 -0.0757503
0.3 0.0867367 -0.0652246 -0.317995 -0.0758666
0.3 0.086726 -0.065095 -0.317716 -0.0759816
0.3 0.0867155 -0.064966 -0.317436 -0.0760952
0.3 0.0867052 -0.0648379 -0.317157 -0.0762074
0.3 0.0866951 -0.0647104 -0.316877 -0.0763182
0.3 0.0866852 -0.0645836 -0.316597 -0.0764276
0.3 0.0866752 -0.0644955 -0.316318 -0.0765362
0.3 0.0866661 -0.0643676 -0.31605 -0.0766486
0.3 0.0866569 -0.064205 -0.315795 -0.0767614
0.3 0.0866477 -0.0640029 -0.315552 -0.0768766
0.3 0.0866386 -0.0637616 -0.31532 -0.0769947
0.3 0.0866298 -0.0634813 -0.3151 -0.077116
0.3 0.0866213 -0.0631621 -0.314892 -0.0772409
0.3 0.0866131 -0.0628039 -0.314696 -0.0773691
0.3 0.0866052 -0.0624072 -0.314511 -0.0775009
0.3 0.0865978 -0.0619705 -0.31434 -0.0776368
0.3 0.0865909 -0.0614961 -0.31418 -0.0777764
0.3 0.0865846 -0.0609867 -0.314032 -0.0779199
0.3 0.0865788 -0.0604431 -0.313897 -0.0780673
0.3 0.0865735 -0.0598669 -0.313774 -0.0782186
0.3 0.0865687 -0.0592577 -0.313662 -0.0783739
0.3 0.0865646 -0.0586167 -0.313563 -0.0785331
0.3 0.0865611 -0.057943 -0.313476 -0.0786964
0.3 0.0865582 -0.0572391 -0.313401 -0.0788638
0.3 0.0865559 -0.0565089 -0.313337 -0.0790351
0.3 0.0865543 -0.0557541 -0.313285 -0.0792099
0.3 0.0865532 -0.0549743 -0.313244 -0.0793884
0.3 0.0865527 -0.0541712 -0.313215 -0.0795705
0.3 0.0865527 -0.053344 -0.313197 -0.0797564
0.3 0.0865535 -0.0524945 -0.31319 -0.0799458
0.3 0.0865547 -0.0516264 -0.313194 -0.0801384
0.3 0.0865564 -0.0507421 -0.313207 -0.0803341
0.3 0.0865586 -0.0498428 -0.313231 -0.0805328
0.3 0.0865613 -0.0489284 -0.313265 -0.0807344
0.3 0.0865645 -0.0480002 -0.313308 -0.080939
0.3 0.0865681 -0.0470573 -0.313362 -0.0811465
0.3 0.0865721 -0.0461033 -0.313424 -0.0813566
0.3 0.0865765 -0.04514 -0.313495 -0.0815692
0.3 0.0865812 -0.0441686 -0.313575 -0.0817841
0.3 0.0865862 -0.0431903 -0.313663 -0.0820013
0.3 0.0865862 -0.0431903 -0.313663 -0.0820013
0.3 0.0865971 -0.0412143 -0.313862 -0.082442
0.3 0.0866029 -0.0402174 -0.313974 -0.0826655
0.3 0.0866091 -0.0392154 -0.314092 -0.082891
0.3 0.0866155 -0.0382093 -0.314218 -0.0831183
0.3 0.0866219 -0.0372026 -0.31435 -0.0833469
0.3 0.0866285 -0.0361966 -0.314488 -0.0835769
0.3 0.0866351 -0.0351924 -0.314632 -0.083808
0.3 0.0866418 -0.0341907 -0.314781 -0.0840401
0.3 0.0866418 -0.0341907 -0.314781 -0.0840401
0.3 0.0866551 -0.0321952 -0.315093 -0.0845075
0.3 0.0866618 -0.0312028 -0.315256 -0.0847427
0.3 0.0866684 -0.0302141 -0.315423 -0.0849787
0.3 0.0866749 -0.0292306 -0.315594 -0.0852153
0.3 0.0866812 -0.0282546 -0.315768 -0.0854523
0.3 0.0866812 -0.0282546 -0.315768 -0.0854523
0.3 0.0866932 -0.0263278 -0.316124 -0.0859275
0.3 0.0866989 -0.0253779 -0.316305 -0.0861655
0.3 0.0866947 -0.0245533 -0.316432 -0.0863369
0.3 0.0866907 -0.0237359 -0.316567 -0.086518
0.3 0.0866872 -0.0229027 -0.316709 -0.0866989
0.3 0.0866842 -0.022041 -0.316857 -0.0868807
0.3 0.0866842 -0.022041 -0.316857 -0.0868807
0.3 0.0866805 -0.0202204 -0.317178 -0.0872517
0.3 0.0866807 -0.0192509 -0.317355 -0.0874457
0.3 0.0866822 -0.0182446 -0.317543 -0.0876451
0.3 0.0866849 -0.0172087 -0.31774 -0.0878495
0.3 0.0866885 -0.0161556 -0.317944 -0.0880579
0.3 0.0866907 -0.0151162 -0.318141 -0.0882569
0.3 0.086693 -0.0140774 -0.318339 -0.0884586
0.3 0.0866954 -0.0130401 -0.31854 -0.0886615
0.3 0.0866985 -0.011996 -0.318745 -0.088869
0.3 0.0867017 -0.0109528 -0.31895 -0.0890771
0.3 0.0867049 -0.00991056 -0.319155 -0.0892868
0.3 0.0867087 -0.00886773 -0.319364 -0.0895009
0.3 0.0867121 -0.00783422 -0.31957 -0.0897149
0.3 0.0867156 -0.0068065 -0.319776 -0.0899312
0.3 0.0867189 -0.00578797 -0.31998 -0.0901497
0.3 0.0867225 -0.0047754 -0.320186 -0.0903724
0.3 0.0867263 -0.00377214 -0.320391 -0.0905986
0.3 0.0867295 -0.00278841 -0.320591 -0.0908251
0.3 0.0867323 -0.00182253 -0.320786 -0.0910545
0.3 0.0867347 -0.000875077 -0.320978 -0.0912866
0.3 0.0867371 5.78207e-05 -0.321168 -0.0915225
0.3 0.0867394 0.000973936 -0.321355 -0.0917617
0.3 0.086741 0.00186668 -0.321536 -0.0920029
0.3 0.0867421 0.0027369 -0.321711 -0.0922472
0.3 0.0867426 0.00358114 -0.321881 -0.0924944
0.3 0.0867425 0.00439923 -0.322044 -0.0927445
0.3 0.0867419 0.00519048 -0.322202 -0.0929976
0.3 0.0867406 0.00595477 -0.322353 -0.0932535
0.3 0.0867387 0.00669075 -0.322498 -0.093512
0.3 0.0867359 0.00739436 -0.322635 -0.093773
0.3 0.0867322 0.00806411 -0.322763 -0.0940362
0.3 0.0867274 0.00869934 -0.322882 -0.0943016
0.3 0.0867217 0.00930208 -0.322992 -0.0945691
0.3 0.0867217 0.00930208 -0.322992 -0.0945691
0.3 0.0867073 0.0104124 -0.323187 -0.0951099
0.3 0.0866983 0.0109165 -0.32327 -0.0953828
0.3 0.0866883 0.0113904 -0.323344 -0.0956571
0.3 0.0866772 0.0118351 -0.323409 -0.0959328
0.3 0.086665 0.012252 -0.323466 -0.0962096
0.3 0.0866517 0.0126422 -0.323515 -0.0964873
0.3 0.0866374 0.013007 -0.323556 -0.0967657
0.3 0.0866055 0.0136636 -0.323614 -0.0973239
0.3 0.0866055 0.0136636 -0.323614 -0.0973239
0.3 0.086588 0.0139571 -0.323633 -0.0976032
0.3 0.0865695 0.0142273 -0.323644 -0.0978823
0.3 0.08655 0.0144776 -0.32365 -0.0981609
0.3 0.0865296 0.0147121 -0.323651 -0.0984387
0.3 0.0865084 0.0149326 -0.323647 -0.0987155
0.3 0.0864864 0.0151388 -0.32364 -0.098991
0.3 0.0864635 0.0153325 -0.323629 -0.0992649
0.3 0.0864398 0.0155132 -0.323615 -0.099537
0.3 0.0864155 0.0156868 -0.3236 -0.099807
0.3 0.0863906 0.0158551 -0.323584 -0.100075
0.3 0.0863652 0.0160197 -0.323568 -0.100339
0.3 0.0863652 0.0160197 -0.323568 -0.100339
0.3 0.0863128 0.0163393 -0.323539 -0.10086
0.3 0.0862858 0.0164956 -0.323527 -0.101115
0.3 0.0862585 0.0166513 -0.323518 -0.101367
0.3 0.0862308 0.0168083 -0.323513 -0.101615
0.3 0.0862028 0.0169685 -0.323512 -0.101858
0.3 0.0861747 0.0171379 -0.323518 -0.102097
0.3 0.0861465 0.0173185 -0.323532 -0.102332
0.3 0.0861183 0.0175121 -0.323554 -0.102563
0.3 0.0861183 0.0175121 -0.323554 -0.102563
0.3 0.0860619 0.0179391 -0.323623 -0.103011
0.3 0.0860338 0.0181746 -0.323672 -0.103228
0.3 0.0860059 0.0184293 -0.323732 -0.10344
0.3 0.0859783 0.0187046 -0.323805 -0.103648
0.3 0.085951 0.0190019 -0.323891 -0.103851
0.3 0.085924 0.0193226 -0.32399 -0.10405
0.3 0.0858974 0.0196668 -0.324103 -0.104244
0.3 0.0858712 0.0200356 -0.32423 -0.104433
0.3 0.0858455 0.0204298 -0.324373 -0.104618
0.3 0.0858202 0.0208505 -0.324532 -0.104798
0.3 0.0857955 0.0213013 -0.324708 -0.104974
0.3 0.0857714 0.021783 -0.324901 -0.105146
0.3 0.085748 0.0222963 -0.325113 -0.105313
0.3 0.0857253 0.0228423 -0.325344 -0.105476
0.3 0.0857033 0.0234211 -0.325592 -0.105635
0.3 0.085682 0.0240331 -0.32586 -0.10579
0.3 0.0856615 0.0246798 -0.326147 -0.105942
0.3 0.0856531 0.0254731 -0.326564 -0.106121
0.3 0.0856448 0.0262931 -0.326995 -0.106281
0.3 0.0856278 0.0270218 -0.327391 -0.106417
0.3 0.0856278 0.0270218 -0.327391 -0.106417
0.3 0.0855803 0.0281892 -0.328149 -0.106602
0.3 0.0855573 0.0286852 -0.32854 -0.10669
0.3 0.0855345 0.0291363 -0.328931 -0.106782
0.3 0.0855111 0.0295385 -0.329319 -0.106871
0.3 0.0854872 0.0298992 -0.329705 -0.106955
0.3 0.0854626 0.0302192 -0.330087 -0.107034
0.3 0.0854373 0.0305007 -0.330466 -0.107108
0.3 0.0854113 0.0307485 -0.330842 -0.107178
0.3 0.0853847 0.0309704 -0.331217 -0.107243
0.3 0.0853577 0.0311724 -0.331591 -0.107304
0.3 0.0853301 0.0313593 -0.331963 -0.107362
0.3 0.0853021 0.0315352 -0.332336 -0.107416
0.3 0.0852738 0.031704 -0.332709 -0.107467
0.3 0.0852452 0.0318656 -0.333082 -0.107514
0.3 0.0852163 0.0320238 -0.333457 -0.107558
0.3 0.0851872 0.0321855 -0.333833 -0.1076
0.3 0.0851581 0.0323543 -0.334212 -0.107639
0.3 0.085129 0.0325336 -0.334594 -0.107676
0.3 0.0851003 0.0326951 -0.334966 -0.107705
0.3 0.0850724 0.0328419 -0.335327 -0.10773
0.3 0.0850454 0.032974 -0.335678 -0.107752
0.3 0.0850192 0.0330921 -0.336019 -0.107771
0.3 0.0849938 0.0331965 -0.336351 -0.107788
0.3 0.0849693 0.0332881 -0.336673 -0.107801
0.3 0.0849454 0.0333678 -0.336986 -0.10781
0.3 0.0849224 0.0334364 -0.33729 -0.107817
0.3 0.0849 0.0334947 -0.337585 -0.10782
0.3 0.0849 0.0334947 -0.337585 -0.10782
0.3 0.0848575 0.033581 -0.338149 -0.107817
0.3 0.0848372 0.0336101 -0.338418 -0.10781
0.3 0.0848176 0.0336309 -0.338678 -0.107801
0.3 0.0847987 0.033644 -0.33893 -0.107788
0.3 0.0847804 0.03365 -0.339173 -0.107772
0.3 0.0847627 0.0336495 -0.339409 -0.107753
0.3 0.0847627 0.0336495 -0.339409 -0.107753
0.3 0.0847291 0.0336288 -0.339856 -0.107705
0.3 0.0847133 0.0336095 -0.340067 -0.107677
0.3 0.084698 0.0335848 -0.340271 -0.107646
0.3 0.0846833 0.0335552 -0.340468 -0.107612
0.3 0.0846691 0.0335211 -0.340657 -0.107575
0.3 0.0846555 0.0334826 -0.340838 -0.107535
0.3 0.0846424 0.03344 -0.341013 -0.107492
0.3 0.0846424 0.03344 -0.341013 -0.107492
0.3 0.0846178 0.0333429 -0.341341 -0.107398
0.3 0.0846063 0.0332887 -0.341495 -0.107347
0.3 0.0845953 0.0332311 -0.341642 -0.107294
0.3 0.0845848 0.0331704 -0.341782 -0.107237
0.3 0.0845747 0.0331068 -0.341916 -0.107178
0.3 0.0845651 0.0330405 -0.342043 -0.107116
0.3 0.084556 0.0329714 -0.342164 -0.107052
0.3 0.0845473 0.0328996 -0.342279 -0.106985
0.3 0.0845391 0.0328254 -0.342388 -0.106916
0.3 0.0845313 0.0327488 -0.342491 -0.106844
0.3 0.0845239 0.0326699 -0.342587 -0.10677
0.3 0.0845169 0.032589 -0.342678 -0.106693
0.3 0.0845104 0.0325061 -0.342763 -0.106614
0.3 0.0845042 0.0324214 -0.342843 -0.106532
0.3 0.0844985 0.0323349 -0.342917 -0.106448
0.3 0.0844931 0.0322465 -0.342986 -0.106362
0.3 0.0844875 0.0321098 -0.343071 -0.106263
0.3 0.0844819 0.0319253 -0.343172 -0.106157
0.3 0.0844764 0.0316935 -0.34329 -0.106042
0.3 0.0844764 0.0316935 -0.34329 -0.106042
0.3 0.0844655 0.0310863 -0.343573 -0.105782
0.3 0.0844602 0.0307083 -0.34374 -0.105635
0.3 0.0844552 0.0302823 -0.343923 -0.105477
0.3 0.0844506 0.02981 -0.344123 -0.105307
0.3 0.0844463 0.0292929 -0.34434 -0.105126
0.3 0.0844423 0.0287324 -0.344573 -0.104933
0.3 0.0844387 0.0281297 -0.344823 -0.104728
0.3 0.0844387 0.0281297 -0.344823 -0.104728
0.3 0.0844327 0.0267993 -0.345373 -0.104284
0.3 0.0844304 0.0260716 -0.345673 -0.104044
0.3 0.0844285 0.0253053 -0.345991 -0.103792
0.3 0.0844271 0.0245024 -0.346326 -0.103529
0.3 0.0844262 0.0236654 -0.346677 -0.103254
0.3 0.0844257 0.0227957 -0.347045 -0.102967
0.3 0.0844258 0.0218947 -0.34743 -0.10267
0.3 0.0844262 0.020962 -0.347831 -0.102361
0.3 0.0844272 0.0199991 -0.348249 -0.10204
0.3 0.0844286 0.0190049 -0.348683 -0.101708
0.3 0.0844306 0.0179822 -0.349134 -0.101365
0.3 0.084433 0.0169348 -0.3496 -0.101012
0.3 0.0844358 0.0158639 -0.350082 -0.100648
0.3 0.0844391 0.0147695 -0.35058 -0.100273
0.3 0.0844427 0.0136528 -0.351094 -0.0998879
0.3 0.0844467 0.012513 -0.351624 -0.0994924
0.3 0.0844511 0.0113545 -0.352168 -0.0990871
0.3 0.0844559 0.0101784 -0.352728 -0.0986723
0.3 0.0844609 0.00898617 -0.353301 -0.0982482
0.3 0.0844663 0.00777774 -0.35389 -0.0978146
0.3 0.0844719 0.00655413 -0.354493 -0.0973718
0.3 0.0844777 0.0053166 -0.35511 -0.0969201
0.3 0.0844838 0.00406719 -0.355741 -0.0964599
0.3 0.0844901 0.00280676 -0.356385 -0.0959914
0.3 0.0844966 0.00153641 -0.357041 -0.0955148
0.3 0.0845033 0.000255915 -0.357711 -0.0950299
0.3 0.0845101 -0.00103395 -0.358394 -0.0945369
0.3 0.084517 -0.00233391 -0.35909 -0.0940357
0.3 0.084524 -0.00364022 -0.359798 -0.0935271
0.3 0.0845311 -0.00495141 -0.360516 -0.0930115
0.3 0.0845382 -0.00626707 -0.361246 -0.092489
0.3 0.0845453 -0.00758642 -0.361987 -0.0919598
0.3 0.0845524 -0.00890959 -0.362739 -0.0914237
0.3 0.0845419 -0.0111422 -0.364227 -0.0906482
0.3 0.0845419 -0.0111422 -0.364227 -0.0906482
0.3 0.0845365 -0.0122579 -0.364986 -0.090254
0.3 0.0845315 -0.0134063 -0.365758 -0.0898578
0.3 0.0845269 -0.0145868 -0.366544 -0.0894593
0.3 0.084524 -0.0158232 -0.367344 -0.0890435
0.3 0.0845227 -0.017114 -0.368159 -0.0886106
0.3 0.084523 -0.0184587 -0.368989 -0.0881604
0.3 0.0845221 -0.019799 -0.369827 -0.0877302
0.3 0.0845214 -0.0211572 -0.370674 -0.087298
0.3 0.084521 -0.0225329 -0.371532 -0.0868647
0.3 0.0845219 -0.0239452 -0.372401 -0.0864161
0.3 0.0845224 -0.0253627 -0.373279 -0.0859756
0.3 0.0845232 -0.0267937 -0.374164 -0.0855342
0.3 0.0845241 -0.0282351 -0.375058 -0.0850924
0.3 0.0845264 -0.0297051 -0.375961 -0.0846356
0.3 0.0845264 -0.0297051 -0.375961 -0.0846356
0.3 0.0845301 -0.0326486 -0.377786 -0.0837388
0.3 0.0845322 -0.0341279 -0.378708 -0.0832898
0.3 0.0845354 -0.035629 -0.379639 -0.0828267
0.3 0.0845381 -0.0371212 -0.380572 -0.0823721
0.3 0.0845408 -0.0386118 -0.381509 -0.0819169
0.3 0.0845436 -0.0401011 -0.382451 -0.0814616
0.3 0.0845436 -0.0401011 -0.382451 -0.0814616
0.3 0.0845506 -0.0430985 -0.384349 -0.0805311
0.3 0.0845537 -0.0445859 -0.385302 -0.0800688
0.3 0.0845567 -0.0460653 -0.386257 -0.079606
0.3 0.0845606 -0.0475522 -0.387215 -0.0791307
0.3 0.0845639 -0.049022 -0.388173 -0.0786609
0.3 0.084567 -0.0504808 -0.389132 -0.07819
0.3 0.0845699 -0.0519281 -0.390091 -0.0777182
0.3 0.0845735 -0.0533784 -0.391052 -0.0772344
0.3 0.0845764 -0.0548101 -0.392011 -0.0767548
0.3 0.084579 -0.0562283 -0.392969 -0.0762733
0.3 0.0845813 -0.0576304 -0.393924 -0.0757901
0.3 0.084584 -0.0590276 -0.394879 -0.0752964
0.3 0.084586 -0.0604032 -0.39583 -0.0748039
0.3 0.0845877 -0.0617629 -0.396778 -0.0743088
0.3 0.0845896 -0.063113 -0.397725 -0.0738038
0.3 0.0845906 -0.0644379 -0.398665 -0.0733001
0.3 0.0845912 -0.0657415 -0.399601 -0.0727927
0.3 0.0845913 -0.0670225 -0.400532 -0.0722815
0.3 0.0845911 -0.068287 -0.401458 -0.0717621
0.3 0.0845908 -0.0695345 -0.402379 -0.0712348
0.3 0.0845895 -0.0707567 -0.403293 -0.0707068
0.3 0.0845877 -0.0719561 -0.404201 -0.070174
0.3 0.0845852 -0.0731304 -0.405101 -0.0696364
0.3 0.0845822 -0.0742824 -0.405995 -0.0690918
0.3 0.0845787 -0.0754121 -0.406883 -0.0685409
0.3 0.0845745 -0.0765206 -0.407763 -0.0679838
0.3 0.0845697 -0.077607 -0.408636 -0.067421
0.3 0.0845642 -0.0786728 -0.409502 -0.0668524
0.3 0.0845579 -0.0797158 -0.41036 -0.0662784
0.3 0.0845509 -0.0807358 -0.411212 -0.0656994
0.3 0.084543 -0.0817311 -0.412055 -0.065116
0.3 0.0845342 -0.0827023 -0.41289 -0.0645285
0.3 0.0845245 -0.0836517 -0.413718 -0.0639371
0.3 0.0845139 -0.0845801 -0.414539 -0.0633422
0.3 0.0845024 -0.0854887 -0.415353 -0.0627438
0.3 0.08449 -0.0863774 -0.416159 -0.062142
0.3 0.0844767 -0.0872474 -0.416959 -0.061537
0.3 0.0844625 -0.088099 -0.417752 -0.0609292
0.3 0.0844474 -0.088935 -0.418538 -0.0603188
0.3 0.0844314 -0.0897572 -0.41932 -0.0597061
0.3 0.0844146 -0.0905673 -0.420096 -0.0590911
0.3 0.0843971 -0.0913697 -0.420868 -0.0584738
0.3 0.0843789 -0.0921666 -0.421637 -0.0578545
0.3 0.0843601 -0.0929587 -0.422403 -0.057233
0.3 0.0843406 -0.093747 -0.423167 -0.0566096
0.3 0.0843205 -0.0945336 -0.42393 -0.0559842
0.3 0.0842999 -0.0953199 -0.424691 -0.0553573
0.3 0.0842789 -0.0961114 -0.425454 -0.0547286
0.3 0.0842575 -0.0969102 -0.426219 -0.0540981
0.3 0.0842358 -0.0977185 -0.426987 -0.0534661
0.3 0.0842139 -0.0985383 -0.427758 -0.0528324
0.3 0.0841917 -0.0993696 -0.428534 -0.0521971
0.3 0.0841693 -0.100215 -0.429314 -0.0515601
0.3 0.0841469 -0.101075 -0.4301 -0.0509215
0.3 0.0841244 -0.101952 -0.430893 -0.0502815
0.3 0.0841018 -0.102849 -0.431695 -0.0496399
0.3 0.0840794 -0.10377 -0.432507 -0.0489964
0.3 0.0840572 -0.104717 -0.433329 -0.0483509
0.3 0.0840351 -0.105691 -0.434163 -0.0477032
0.3 0.0840133 -0.106693 -0.43501 -0.0470532
0.3 0.0839918 -0.107725 -0.435869 -0.0464009
0.3 0.0839801 -0.10883 -0.436816 -0.0457445
0.3 0.0839703 -0.109979 -0.437796 -0.0450938
0.3 0.0839597 -0.111114 -0.438784 -0.0444475
0.3 0.0839482 -0.112217 -0.439774 -0.0438022
0.3 0.0839482 -0.112217 -0.439774 -0.0438022
0.3 0.0839226 -0.114332 -0.441765 -0.0425119
0.3 0.0839085 -0.115344 -0.442766 -0.0418678
0.3 0.0838937 -0.116332 -0.443773 -0.0412244
0.3 0.0838782 -0.117297 -0.444787 -0.0405821
0.3 0.0838619 -0.118245 -0.445808 -0.039941
0.3 0.0838338 -0.119191 -0.446855 -0.0393329
0.3 0.0837996 -0.120071 -0.447919 -0.0387852
0.3 0.0837671 -0.120883 -0.448986 -0.0382731
0.3 0.0837342 -0.121686 -0.450034 -0.0377342
0.3 0.0837006 -0.12247 -0.451061 -0.0371783
0.3 0.083666 -0.123231 -0.452076 -0.0366173
0.3 0.0836307 -0.123973 -0.453087 -0.0360579
0.3 0.083595 -0.124697 -0.454096 -0.0355007
0.3 0.0835588 -0.125407 -0.455103 -0.0349455
0.3 0.0835222 -0.126107 -0.45611 -0.0343921
0.3 0.0834852 -0.126805 -0.457117 -0.0338398
0.3 0.0834479 -0.127502 -0.458125 -0.0332886
0.3 0.0834103 -0.128203 -0.459135 -0.032738
0.3 0.0833725 -0.12891 -0.460147 -0.0321881
0.3 0.0833345 -0.129624 -0.461161 -0.0316388
0.3 0.0832963 -0.130346 -0.462179 -0.0310897
0.3 0.0832581 -0.131084 -0.4632 -0.0305406
0.3 0.0832198 -0.131839 -0.464227 -0.0299915
0.3 0.0831815 -0.132613 -0.46526 -0.0294426
0.3 0.0831467 -0.133349 -0.466282 -0.0289057
0.3 0.0831143 -0.134036 -0.467298 -0.0283898
0.3 0.0830839 -0.134676 -0.468293 -0.0278859
0.3 0.0829325 -0.137616 -0.473767 -0.0250622
0.3 0.0829325 -0.137616 -0.473767 -0.0250622
0.3 0.0829124 -0.137959 -0.474597 -0.0246246
0.3 0.0828935 -0.138275 -0.475405 -0.0241956
0.3 0.0828935 -0.138275 -0.475405 -0.0241956
0.3 0.0828596 -0.138827 -0.476956 -0.0233632
0.3 0.0828444 -0.139066 -0.477699 -0.0229595
0.3 0.0828304 -0.139283 -0.478421 -0.022564
0.3 0.0828175 -0.139481 -0.479122 -0.0221765
0.3 0.0828057 -0.139659 -0.479802 -0.021797
0.3 0.082795 -0.13982 -0.480462 -0.0214252
0.3 0.0827853 -0.139964 -0.481102 -0.0210612
0.3 0.0827766 -0.140091 -0.481723 -0.0207049
0.3 0.082769 -0.140203 -0.482324 -0.0203562
0.3 0.0827623 -0.140299 -0.482905 -0.020015
0.3 0.0827567 -0.140382 -0.483468 -0.0196811
0.3 0.0827519 -0.140452 -0.484012 -0.0193545
0.3 0.0827481 -0.14051 -0.484537 -0.0190352
0.3 0.0827431 -0.140591 -0.485534 -0.018418
0.3 0.0827431 -0.140591 -0.485534 -0.018418
0.3 0.0827419 -0.140615 -0.486006 -0.0181201
0.3 0.0827415 -0.140628 -0.48646 -0.0178291
0.3 0.082742 -0.140632 -0.486897 -0.0175451
0.3 0.0827432 -0.140626 -0.487317 -0.017268
0.3 0.0827453 -0.140612 -0.487721 -0.0169977
0.3 0.0827481 -0.140589 -0.488108 -0.0167341
0.3 0.0827559 -0.140518 -0.488833 -0.0162271
0.3 0.0827559 -0.140518 -0.488833 -0.0162271
0.3 0.0827609 -0.140471 -0.489172 -0.0159835
0.3 0.0827666 -0.140416 -0.489495 -0.0157463
0.3 0.082773 -0.140356 -0.489803 -0.0155156
0.3 0.08278 -0.140288 -0.490096 -0.0152912
0.3 0.08278 -0.140288 -0.490096 -0.0152912
0.3 0.0827961 -0.140135 -0.490636 -0.0148613
0.3 0.082805 -0.140049 -0.490885 -0.0146558
0.3 0.0828146 -0.139957 -0.491119 -0.0144565
0.3 0.0828247 -0.13986 -0.491339 -0.0142632
0.3 0.0828355 -0.139757 -0.491544 -0.0140767
0.3 0.0828355 -0.139757 -0.491544 -0.0140767
0.3 0.082859 -0.139529 -0.491913 -0.0137225
0.3 0.0828718 -0.139401 -0.492075 -0.0135555
0.3 0.0828854 -0.139262 -0.492222 -0.0133957
0.3 0.0828999 -0.139109 -0.492354 -0.0132431
0.3 0.0829154 -0.13894 -0.492469 -0.013098
0.3 0.082932 -0.138754 -0.492569 -0.0129604
0.3 0.082932 -0.138754 -0.492569 -0.0129604
0.3 0.0829684 -0.138324 -0.492717 -0.0127087
0.3 0.0829885 -0.138078 -0.492766 -0.0125949
0.3 0.0830099 -0.13781 -0.492796 -0.0124891
0.3 0.0830325 -0.13752 -0.49281 -0.0123912
0.3 0.0830565 -0.137208 -0.492807 -0.0123012
0.3 0.0830817 -0.136873 -0.492786 -0.0122192
0.3 0.0831083 -0.136515 -0.492749 -0.0121452
0.3 0.0831362 -0.136134 -0.492694 -0.0120791
0.3 0.0831656 -0.135729 -0.492622 -0.0120212
0.3 0.0831964 -0.135299 -0.492533 -0.0119714
0.3 0.0832286 -0.134846 -0.492426 -0.0119296
0.3 0.0832621 -0.134372 -0.492303 -0.0118955
0.3 0.0833331 -0.133357 -0.492009 -0.0118499
0.3 0.0833331 -0.133357 -0.492009 -0.0118499
0.3 0.0833705 -0.132819 -0.491839 -0.0118383
0.3 0.0834093 -0.132258 -0.491652 -0.0118343
0.3 0.0834493 -0.131676 -0.491452 -0.0118373
0.3 0.0834905 -0.131076 -0.491236 -0.0118473
0.3 0.0835328 -0.130459 -0.491007 -0.0118641
0.3 0.0835763 -0.129825 -0.490763 -0.0118877
0.3 0.0836208 -0.129174 -0.490505 -0.011918
0.3 0.0836664 -0.128509 -0.490234 -0.0119549
0.3 0.0837131 -0.127827 -0.489949 -0.0119984
0.3 0.0837609 -0.127131 -0.48965 -0.0120483
0.3 0.0838098 -0.12642 -0.489337 -0.0121045
0.3 0.0838595 -0.125699 -0.489011 -0.012167
0.3 0.0839101 -0.124968 -0.488674 -0.0122348
0.3 0.0840134 -0.123482 -0.487967 -0.0123867
0.3 0.0840134 -0.123482 -0.487967 -0.0123867
0.3 0.0840661 -0.122728 -0.487597 -0.0124705
0.3 0.0841194 -0.121966 -0.487216 -0.0125595
0.3 0.0841733 -0.121201 -0.486826 -0.012653
0.3 0.0842277 -0.120433 -0.486427 -0.012751
0.3 0.0842824 -0.119663 -0.486019 -0.0128533
0.3 0.0843375 -0.118891 -0.485602 -0.0129597
0.3 0.0843929 -0.11812 -0.485177 -0.0130702
0.3 0.0844486 -0.117348 -0.484744 -0.0131846
0.3 0.0845046 -0.116576 -0.484302 -0.0133028
0.3 0.0845608 -0.115805 -0.483852 -0.0134248
0.3 0.0846172 -0.115036 -0.483394 -0.0135503
0.3 0.0846737 -0.114272 -0.48293 -0.0136786
0.3 0.0846737 -0.114272 -0.48293 -0.0136786
0.3 0.0847863 -0.112761 -0.481984 -0.0139438
0.3 0.0848425 -0.112015 -0.481502 -0.0140805
0.3 0.0848986 -0.111277 -0.481014 -0.0142197
0.3 0.0849544 -0.110546 -0.480521 -0.014361
0.3 0.08501 -0.109827 -0.480024 -0.0145041
0.3 0.0850651 -0.109118 -0.479523 -0.0146488
0.3 0.0851198 -0.108421 -0.479018 -0.0147951
0.3 0.0852277 -0.107062 -0.477999 -0.0150919
0.3 0.0852277 -0.107062 -0.477999 -0.0150919
0.3 0.0852809 -0.106401 -0.477485 -0.0152421
0.3 0.0853335 -0.105754 -0.476968 -0.0153933
0.3 0.0853854 -0.10512 -0.476448 -0.0155452
0.3 0.0854367 -0.1045 -0.475926 -0.0156978
0.3 0.0854872 -0.103896 -0.475403 -0.0158507
0.3 0.0854872 -0.103896 -0.475403 -0.0158507
0.3 0.0855857 -0.102738 -0.474353 -0.016157
0.3 0.0856337 -0.102184 -0.473826 -0.0163103
0.3 0.0856807 -0.101648 -0.473299 -0.0164633
0.3 0.0857268 -0.101132 -0.472772 -0.0166159
0.3 0.0857718 -0.100633 -0.472244 -0.016768
0.3 0.0858157 -0.100152 -0.471718 -0.0169195
0.3 0.0858586 -0.09969 -0.471191 -0.0170703
0.3 0.0859004 -0.0992461 -0.470665 -0.0172205
0.3 0.0859411 -0.0988208 -0.47014 -0.0173699
0.3 0.0859806 -0.0984142 -0.469616 -0.0175182
0.3 0.086019 -0.0980272 -0.469094 -0.0176653
0.3 0.0860561 -0.0976594 -0.468572 -0.0178112
0.3 0.0860919 -0.0973106 -0.468053 -0.0179559
0.3 0.0861265 -0.0969807 -0.467535 -0.0180993
0.3 0.0861599 -0.0966703 -0.467019 -0.0182413
0.3 0.0861919 -0.0963788 -0.466505 -0.018382
0.3 0.0862226 -0.0961086 -0.465994 -0.0185209
0.3 0.0862518 -0.0958601 -0.465486 -0.018658
0.3 0.0862795 -0.0956328 -0.46498 -0.0187931
0.3 0.0863059 -0.0954242 -0.464478 -0.0189266
0.3 0.0863309 -0.0952335 -0.463979 -0.0190583
0.3 0.0863309 -0.0952335 -0.463979 -0.0190583
0.3 0.0863768 -0.0949053 -0.462988 -0.0193167
0.3 0.0863976 -0.0947685 -0.462497 -0.0194432
0.3 0.086417 -0.0946466 -0.462009 -0.0195681
0.3 0.0864352 -0.0945384 -0.461523 -0.0196914
0.3 0.0864522 -0.0944427 -0.461039 -0.0198134
0.3 0.0864679 -0.0943584 -0.460557 -0.019934
0.3 0.0864959 -0.09422 -0.459598 -0.0201717
0.3 0.0864959 -0.09422 -0.459598 -0.0201717
0.3 0.0865082 -0.0941649 -0.45912 -0.0202889
0.3 0.0865193 -0.0941196 -0.458644 -0.0204049
0.3 0.0865293 -0.0940828 -0.45817 -0.0205199
0.3 0.0865384 -0.0940492 -0.457696 -0.0206343
0.3 0.0865466 -0.0940182 -0.457222 -0.0207483
0.3 0.086554 -0.0939886 -0.456747 -0.0208619
0.3 0.0865664 -0.0939306 -0.455797 -0.0210886
0.3 0.0865664 -0.0939306 -0.455797 -0.0210886
0.3 0.0865714 -0.0939012 -0.45532 -0.021202
0.3 0.0865757 -0.0938719 -0.454844 -0.0213153
0.3 0.0865793 -0.093842 -0.454368 -0.0214286
0.3 0.0865823 -0.0938074 -0.45389 -0.0215426
0.3 0.0865848 -0.093767 -0.45341 -0.0216574
0.3 0.086587 -0.0937201 -0.452928 -0.0217732
0.3 0.0865886 -0.0936665 -0.452443 -0.0218899
0.3 0.0865899 -0.0936057 -0.451956 -0.0220079
0.3 0.0865908 -0.0935386 -0.451467 -0.022127
0.3 0.0865913 -0.0934645 -0.450976 -0.0222476
0.3 0.0865916 -0.0933803 -0.45048 -0.02237
0.3 0.0865918 -0.0932863 -0.449981 -0.0224944
0.3 0.0865918 -0.0931822 -0.449479 -0.0226208
0.3 0.0865917 -0.0930675 -0.448974 -0.0227494
0.3 0.0865915 -0.0929426 -0.448466 -0.0228803
0.3 0.0865911 -0.0928072 -0.447955 -0.0230137
0.3 0.0865907 -0.0926646 -0.447441 -0.0231495
0.3 0.08659 -0.0925133 -0.446926 -0.0232876
0.3 0.0865893 -0.0923531 -0.446409 -0.0234283
0.3 0.0865887 -0.0921814 -0.445889 -0.023572
0.3 0.0865883 -0.0919978 -0.445365 -0.0237189
0.3 0.0865879 -0.0918025 -0.444838 -0.0238689
0.3 0.0865878 -0.0915951 -0.444307 -0.0240222
0.3 0.0865879 -0.0913764 -0.443772 -0.0241788
0.3 0.0865882 -0.0911462 -0.443234 -0.0243387
0.3 0.0865888 -0.0909031 -0.442691 -0.0245024
0.3 0.0865899 -0.0906482 -0.442144 -0.0246696
0.3 0.0865913 -0.0903816 -0.441593 -0.0248403
0.3 0.0865932 -0.0901029 -0.441039 -0.0250147
0.3 0.0865955 -0.0898124 -0.440481 -0.0251926
0.3 0.0865982 -0.0895102 -0.439919 -0.0253742
0.3 0.0866015 -0.0891961 -0.439354 -0.0255593
0.3 0.0866053 -0.0888698 -0.438785 -0.0257479
0.3 0.0866097 -0.0885314 -0.438213 -0.0259402
0.3 0.0866147 -0.0881806 -0.437636 -0.0261358
0.3 0.0866269 -0.0874401 -0.436471 -0.0265375
0.3 0.0866269 -0.0874401 -0.436471 -0.0265375
0.3 0.086634 -0.0870507 -0.435883 -0.0267434
0.3 0.086642 -0.0866475 -0.43529 -0.0269525
0.3 0.0866508 -0.0862305 -0.434693 -0.0271648
0.3 0.0866605 -0.0857989 -0.434091 -0.0273804
0.3 0.0866711 -0.085353 -0.433485 -0.0275989
0.3 0.0866711 -0.085353 -0.433485 -0.0275989
0.3 0.0866865 -0.0844841 -0.432334 -0.0280324
0.3 0.0866894 -0.0840848 -0.431803 -0.0282438
0.3 0.0866942 -0.0836423 -0.431259 -0.0284575
0.3 0.0866981 -0.0832232 -0.430718 -0.0286704
0.3 0.0867009 -0.0828309 -0.430184 -0.0288816
0.3 0.0867026 -0.0824622 -0.429656 -0.0290912
0.3 0.0867026 -0.0824622 -0.429656 -0.0290912
0.3 0.0867027 -0.0817934 -0.428616 -0.0295052
0.3 0.0867016 -0.0814841 -0.428102 -0.0297104
0.3 0.0866998 -0.0811855 -0.42759 -0.0299147
0.3 0.0866976 -0.0808941 -0.42708 -0.0301186
0.3 0.0866951 -0.0806069 -0.42657 -0.030322
0.3 0.0866923 -0.0803207 -0.426061 -0.0305253
0.3 0.0866893 -0.0800356 -0.425551 -0.0307284
0.3 0.0866865 -0.0797577 -0.425042 -0.0309318
0.3 0.0866839 -0.0794858 -0.424532 -0.0311354
0.3 0.0866814 -0.0792199 -0.424021 -0.0313391
0.3 0.0866791 -0.0789597 -0.423509 -0.031543
0.3 0.0866791 -0.0789597 -0.423509 -0.031543
0.3 0.086675 -0.0784561 -0.422484 -0.0319515
0.3 0.0866732 -0.078212 -0.42197 -0.0321561
0.3 0.0866715 -0.0779726 -0.421456 -0.0323608
0.3 0.0866701 -0.0777375 -0.420942 -0.0325657
0.3 0.0866687 -0.0775064 -0.420427 -0.0327708
0.3 0.0866676 -0.0772791 -0.419912 -0.032976
0.3 0.0866665 -0.0770554 -0.419396 -0.0331814
0.3 0.0866665 -0.0770554 -0.419396 -0.0331814
0.3 0.0866649 -0.0766184 -0.418364 -0.0335926
0.3 0.0866643 -0.0764047 -0.417847 -0.0337984
0.3 0.0866638 -0.0761939 -0.41733 -0.0340044
0.3 0.0866635 -0.0759859 -0.416813 -0.0342104
0.3 0.0866633 -0.0757804 -0.416296 -0.0344165
0.3 0.0866632 -0.0755773 -0.415779 -0.0346227
0.3 0.0866633 -0.0753763 -0.415261 -0.0348289
0.3 0.0866634 -0.0751776 -0.414743 -0.0350353
0.3 0.0866637 -0.0749809 -0.414226 -0.0352417
0.3 0.0866641 -0.0747863 -0.413708 -0.0354482
0.3 0.0866647 -0.0745935 -0.41319 -0.0356546
0.3 0.0866653 -0.0744025 -0.412672 -0.0358611
0.3 0.086666 -0.0742132 -0.412154 -0.0360676
0.3 0.0866669 -0.0740255 -0.411636 -0.0362741
0.3 0.0866678 -0.0738393 -0.411118 -0.0364806
0.3 0.0866689 -0.0736547 -0.4106 -0.036687
0.3 0.0866701 -0.0734714 -0.410082 -0.0368935
0.3 0.0866713 -0.0732895 -0.409565 -0.0370998
0.3 0.0866727 -0.0731089 -0.409047 -0.0373061
0.3 0.0866741 -0.0729295 -0.40853 -0.0375123
0.3 0.0866772 -0.0725739 -0.407496 -0.0379244
0.3 0.0866772 -0.0725739 -0.407496 -0.0379244
0.3 0.0866789 -0.0723978 -0.406979 -0.0381303
0.3 0.0866807 -0.0722228 -0.406462 -0.0383362
0.3 0.0866826 -0.0720488 -0.405946 -0.0385418
0.3 0.0866845 -0.0718758 -0.40543 -0.0387474
0.3 0.0866867 -0.071703 -0.404914 -0.0389531
0.3 0.0866911 -0.0713646 -0.403882 -0.0393631
0.3 0.0866911 -0.0713646 -0.403882 -0.0393631
0.3 0.0866936 -0.0712026 -0.403365 -0.0395669
0.3 0.0866963 -0.07105 -0.402845 -0.0397692
0.3 0.0866996 -0.070909 -0.402321 -0.0399699
0.3 0.0867033 -0.0707818 -0.401793 -0.0401685
0.3 0.0867076 -0.0706697 -0.40126 -0.0403649
0.3 0.0867127 -0.0705743 -0.400721 -0.0405589
0.3 0.0867183 -0.0704954 -0.400176 -0.0407504
0.3 0.0867247 -0.0704342 -0.399625 -0.0409394
0.3 0.086732 -0.0703935 -0.399066 -0.0411252
0.3 0.0867402 -0.0703725 -0.398499 -0.0413081
0.3 0.0867492 -0.0703716 -0.397925 -0.0414879
0.3 0.0867591 -0.0703906 -0.397342 -0.0416646
0.3 0.0867818 -0.0704896 -0.396154 -0.0420086
0.3 0.0867818 -0.0704896 -0.396154 -0.0420086
0.3 0.0867946 -0.0705687 -0.395548 -0.0421759
0.3 0.0868083 -0.0706677 -0.394933 -0.0423402
0.3 0.0868229 -0.0707859 -0.394312 -0.0425014
0.3 0.0868385 -0.0709226 -0.393682 -0.0426597
0.3 0.0868551 -0.0710765 -0.393045 -0.0428149
0.3 0.0868551 -0.0710765 -0.393045 -0.0428149
0.3 0.0868909 -0.0714344 -0.391749 -0.0431166
0.3 0.0869103 -0.0716388 -0.391089 -0.0432628
0.3 0.0869307 -0.0718595 -0.39042 -0.0434059
0.3 0.0869519 -0.0720952 -0.389744 -0.0435459
0.3 0.086974 -0.0723432 -0.389061 -0.0436835
0.3 0.0869969 -0.0726023 -0.388373 -0.0438188
0.3 0.0870205 -0.0728724 -0.38768 -0.0439518
0.3 0.0870448 -0.0731525 -0.386981 -0.0440826
0.3 0.0870699 -0.0734429 -0.386277 -0.0442111
0.3 0.0870957 -0.073741 -0.385568 -0.0443378
0.3 0.087122 -0.0740456 -0.384856 -0.0444628
0.3 0.0871488 -0.0743558 -0.38414 -0.0445862
0.3 0.0871762 -0.0746707 -0.383421 -0.0447081
0.3 0.0872324 -0.0753139 -0.381973 -0.0449477
0.3 0.0872324 -0.0753139 -0.381973 -0.0449477
0.3 0.0872612 -0.0756405 -0.381245 -0.0450655
0.3 0.0872904 -0.0759704 -0.380514 -0.0451821
0.3 0.08732 -0.0763026 -0.379781 -0.0452973
0.3 0.0873499 -0.0766344 -0.379046 -0.0454119
0.3 0.0873799 -0.0769646 -0.37831 -0.0455259
0.3 0.0874101 -0.0772924 -0.377574 -0.0456395
0.3 0.0874405 -0.0776179 -0.376838 -0.0457527
0.3 0.087471 -0.0779401 -0.376101 -0.0458656
0.3 0.0875016 -0.0782591 -0.375364 -0.0459782
0.3 0.0875322 -0.0785739 -0.374627 -0.0460906
0.3 0.0875627 -0.0788824 -0.373892 -0.0462033
0.3 0.0875931 -0.0791836 -0.373159 -0.0463163
0.3 0.0876234 -0.0794771 -0.372427 -0.0464297
0.3 0.0876234 -0.0794771 -0.372427 -0.0464297
0.3 0.0876832 -0.0800384 -0.370971 -0.0466585
0.3 0.0877128 -0.0803055 -0.370246 -0.0467738
0.3 0.087742 -0.080563 -0.369523 -0.0468899
0.3 0.0877709 -0.0808087 -0.368805 -0.047007
0.3 0.0877993 -0.0810423 -0.36809 -0.0471252
0.3 0.0878273 -0.0812639 -0.367379 -0.0472447
0.3 0.0878816 -0.081669 -0.365971 -0.0474878
0.3 0.0878816 -0.081669 -0.365971 -0.0474878
0.3 0.0879079 -0.0818522 -0.365273 -0.0476115
0.3 0.0879337 -0.0820217 -0.364581 -0.0477367
0.3 0.0879588 -0.0821768 -0.363893 -0.0478635
0.3 0.0879831 -0.0823169 -0.363211 -0.0479922
0.3 0.0880067 -0.0824416 -0.362536 -0.0481227
0.3 0.0880067 -0.0824416 -0.362536 -0.0481227
0.3 0.0880517 -0.0826457 -0.361202 -0.0483892
0.3 0.088073 -0.0827227 -0.360544 -0.0485255
0.3 0.0880933 -0.0827819 -0.359893 -0.0486639
0.3 0.0881128 -0.0828234 -0.359249 -0.0488044
0.3 0.0881313 -0.0828478 -0.358613 -0.0489472
0.3 0.0881488 -0.0828549 -0.357984 -0.0490921
0.3 0.0881654 -0.0828448 -0.357362 -0.0492393
0.3 0.088181 -0.0828174 -0.356748 -0.0493887
0.3 0.0881955 -0.0827726 -0.356141 -0.0495403
0.3 0.088209 -0.0827089 -0.355543 -0.0496944
0.3 0.0882214 -0.0826263 -0.354953 -0.0498509
0.3 0.0882326 -0.0825253 -0.354372 -0.0500098
0.3 0.0882427 -0.0824068 -0.353799 -0.050171
0.3 0.0882427 -0.0824068 -0.353799 -0.050171
0.3 0.0882596 -0.0821166 -0.352679 -0.0505004
0.3 0.0882661 -0.0819426 -0.352133 -0.0506686
0.3 0.0882715 -0.0817485 -0.351596 -0.0508393
0.3 0.0882756 -0.0815363 -0.351068 -0.0510123
0.3 0.0882785 -0.0813068 -0.350549 -0.0511874
0.3 0.0882801 -0.0810607 -0.35004 -0.0513647
0.3 0.0882806 -0.0807981 -0.349539 -0.0515441
0.3 0.0882798 -0.0805194 -0.349048 -0.0517255
0.3 0.0882777 -0.0802228 -0.348567 -0.0519091
0.3 0.0882745 -0.0799118 -0.348094 -0.0520945
0.3 0.0882701 -0.0795882 -0.347629 -0.0522816
0.3 0.0882646 -0.0792533 -0.347173 -0.0524703
0.3 0.088258 -0.0789085 -0.346725 -0.0526604
0.3 0.0882503 -0.0785548 -0.346284 -0.0528518
0.3 0.0882503 -0.0785548 -0.346284 -0.0528518
0.3 0.088232 -0.0778224 -0.345424 -0.0532382
0.3 0.0882212 -0.0774439 -0.345006 -0.0534331
0.3 0.0882094 -0.0770578 -0.344595 -0.053629
0.3 0.0881968 -0.076669 -0.34419 -0.0538255
0.3 0.0881835 -0.0762799 -0.343789 -0.0540223
0.3 0.0881693 -0.0758912 -0.343394 -0.0542196
0.3 0.0881545 -0.0755032 -0.343003 -0.054417
0.3 0.088139 -0.0751171 -0.342618 -0.0546146
0.3 0.0881228 -0.0747322 -0.342237 -0.0548124
0.3 0.088106 -0.074353 -0.341858 -0.0550098
0.3 0.0880888 -0.0739812 -0.341483 -0.0552068
0.3 0.0880712 -0.0736167 -0.341111 -0.0554034
0.3 0.0880346 -0.0729111 -0.340375 -0.0557948
0.3 0.0880346 -0.0729111 -0.340375 -0.0557948
0.3 0.0880157 -0.0725709 -0.34001 -0.0559894
0.3 0.0879964 -0.0722388 -0.339649 -0.0561834
0.3 0.0879767 -0.0719141 -0.339291 -0.0563766
0.3 0.0879567 -0.0715974 -0.338937 -0.056569
0.3 0.0879365 -0.0712928 -0.338584 -0.0567602
0.3 0.0879162 -0.0710004 -0.338231 -0.0569501
0.3 0.0878958 -0.0707208 -0.337879 -0.0571385
0.3 0.0878752 -0.070452 -0.337529 -0.0573255
0.3 0.0878546 -0.0701973 -0.337178 -0.0575108
0.3 0.0878341 -0.069957 -0.336827 -0.0576943
0.3 0.0878137 -0.069731 -0.336476 -0.057876
0.3 0.0877934 -0.0695189 -0.336125 -0.0580559
0.3 0.0877732 -0.0693213 -0.335773 -0.0582339
0.3 0.0877531 -0.0691372 -0.335421 -0.0584099
0.3 0.0877333 -0.0689686 -0.335067 -0.0585837
0.3 0.0877138 -0.0688154 -0.334711 -0.0587552
0.3 0.0876946 -0.0686764 -0.334354 -0.0589245
0.3 0.0876572 -0.0684401 -0.333637 -0.0592567
0.3 0.0876572 -0.0684401 -0.333637 -0.0592567
0.3 0.087639 -0.0683424 -0.333277 -0.0594195
0.3 0.0876211 -0.0682581 -0.332916 -0.0595802
0.3 0.0876037 -0.0681857 -0.332555 -0.0597389
0.3 0.0875867 -0.068127 -0.332193 -0.0598954
0.3 0.0875703 -0.0680824 -0.331829 -0.0600496
0.3 0.0875543 -0.0680515 -0.331464 -0.0602016
0.3 0.087539 -0.0680344 -0.331096 -0.0603513
0.3 0.0875243 -0.0680317 -0.330726 -0.0604988
0.3 0.0875102 -0.0680427 -0.330356 -0.0606443
0.3 0.0874968 -0.0680678 -0.329982 -0.0607876
0.3 0.0874842 -0.0681072 -0.329606 -0.0609287
0.3 0.0874842 -0.0681072 -0.329606 -0.0609287
0.3 0.0874612 -0.0682301 -0.328846 -0.0612045
0.3 0.0874509 -0.0683144 -0.328461 -0.0613392
0.3 0.0874416 -0.0684143 -0.328072 -0.0614717
0.3 0.0874332 -0.0685298 -0.327679 -0.0616019
0.3 0.0874258 -0.0686606 -0.327281 -0.06173
0.3 0.087415 -0.0687824 -0.326923 -0.0618621
0.3 0.0874046 -0.0689069 -0.326565 -0.0619944
0.3 0.0873953 -0.0690461 -0.3262 -0.0621264
0.3 0.0873852 -0.0691521 -0.325847 -0.0622598
0.3 0.0873737 -0.0692169 -0.325511 -0.0623954
0.3 0.0873609 -0.0692452 -0.325192 -0.0625338
0.3 0.087347 -0.0692437 -0.324887 -0.0626744
0.3 0.0873322 -0.0692201 -0.324593 -0.0628166
0.3 0.0873166 -0.0691784 -0.324309 -0.0629602
0.3 0.0873166 -0.0691784 -0.324309 -0.0629602
0.3 0.0872833 -0.0690506 -0.323768 -0.0632508
0.3 0.0872657 -0.0689708 -0.323508 -0.0633977
0.3 0.0872477 -0.0688864 -0.323254 -0.0635455
0.3 0.0872294 -0.068801 -0.323004 -0.0636937
0.3 0.087211 -0.068718 -0.322757 -0.0638422
0.3 0.0871923 -0.0686374 -0.322513 -0.063991
0.3 0.0871737 -0.0685547 -0.322268 -0.0641372
0.3 0.0871554 -0.0684677 -0.322023 -0.0642828
0.3 0.0871376 -0.0683762 -0.321775 -0.0644274
0.3 0.0871202 -0.068281 -0.321528 -0.0645709
0.3 0.0871031 -0.0681827 -0.321279 -0.0647131
0.3 0.0870699 -0.0679773 -0.320779 -0.0649938
0.3 0.0870699 -0.0679773 -0.320779 -0.0649938
0.3 0.0870537 -0.0678706 -0.320527 -0.0651322
0.3 0.0870223 -0.0676507 -0.320022 -0.0654052
0.3 0.0870223 -0.0676507 -0.320022 -0.0654052
0.3 0.087007 -0.0675377 -0.319768 -0.0655398
0.3 0.0869921 -0.0674232 -0.319513 -0.0656731
0.3 0.0869774 -0.0673075 -0.319258 -0.065805
0.3 0.086963 -0.0671904 -0.319001 -0.0659357
0.3 0.0869488 -0.0670722 -0.318744 -0.0660651
0.3 0.0869349 -0.0669529 -0.318487 -0.0661931
0.3 0.0869213 -0.0668329 -0.318229 -0.0663199
0.3 0.0869079 -0.0667122 -0.31797 -0.0664454
0.3 0.0868948 -0.0665909 -0.31771 -0.0665696
0.3 0.086882 -0.0664692 -0.31745 -0.0666926
0.3 0.0868693 -0.0663471 -0.31719 -0.0668142
0.3 0.0868569 -0.0662246 -0.316929 -0.0669346
0.3 0.0868448 -0.0661018 -0.316667 -0.0670536
0.3 0.0868328 -0.0659788 -0.316405 -0.0671715
0.3 0.0868211 -0.0658557 -0.316143 -0.067288
0.3 0.0868097 -0.0657326 -0.31588 -0.0674032
0.3 0.0867984 -0.0656095 -0.315616 -0.0675172
0.3 0.0867873 -0.0654865 -0.315353 -0.0676299
0.3 0.0867765 -0.0653636 -0.315089 -0.0677414
0.3 0.0867765 -0.0653636 -0.315089 -0.0677414
0.3 0.0867554 -0.0651184 -0.314559 -0.0679605
0.3 0.0867452 -0.0649961 -0.314294 -0.0680681
0.3 0.0867352 -0.064874 -0.314029 -0.0681746
0.3 0.0867254 -0.0647522 -0.313763 -0.0682797
0.3 0.0867157 -0.0646307 -0.313497 -0.0683837
0.3 0.0867063 -0.0645095 -0.313231 -0.0684863
0.3 0.086697 -0.0643888 -0.312965 -0.0685878
0.3 0.0866879 -0.0642684 -0.312698 -0.068688
0.3 0.086679 -0.0641485 -0.312431 -0.068787
0.3 0.0866705 -0.0639943 -0.312178 -0.0688893
0.3 0.0866619 -0.0638087 -0.311936 -0.0689922
0.3 0.0866533 -0.0635911 -0.311704 -0.0690967
0.3 0.0866448 -0.0633402 -0.311483 -0.0692041
0.3 0.0866364 -0.0630552 -0.311273 -0.0693147
0.3 0.0866282 -0.0627359 -0.311074 -0.0694284
0.3 0.0866202 -0.0623819 -0.310886 -0.0695456
0.3 0.0866126 -0.0619909 -0.31071 -0.0696666
0.3 0.0866055 -0.0615636 -0.310545 -0.0697918
0.3 0.0865988 -0.0611002 -0.310393 -0.0699211
0.3 0.0865926 -0.0606034 -0.310253 -0.0700545
0.3 0.0865869 -0.0600743 -0.310124 -0.0701919
0.3 0.0865869 -0.0600743 -0.310124 -0.0701919
0.3 0.0865771 -0.0589224 -0.309902 -0.070479
0.3 0.0865731 -0.0582979 -0.309809 -0.070629
0.3 0.0865697 -0.0576425 -0.309729 -0.0707834
0.3 0.086567 -0.0569599 -0.30966 -0.0709419
0.3 0.0865648 -0.0562514 -0.309602 -0.0711043
0.3 0.0865632 -0.0555184 -0.309556 -0.0712707
0.3 0.0865632 -0.0555184 -0.309556 -0.0712707
0.3 0.0865617 -0.0539803 -0.309499 -0.0716153
0.3 0.0865619 -0.0531752 -0.309487 -0.0717937
0.3 0.0865627 -0.0523471 -0.309486 -0.0719761
0.3 0.0865641 -0.0514972 -0.309497 -0.0721624
0.3 0.0865661 -0.050627 -0.309518 -0.0723525
0.3 0.0865686 -0.0497408 -0.30955 -0.0725459
0.3 0.0865716 -0.0488406 -0.309591 -0.0727425
0.3 0.086575 -0.0479278 -0.309642 -0.0729422
0.3 0.0865789 -0.0470026 -0.309703 -0.0731449
0.3 0.0865832 -0.0460658 -0.309774 -0.0733506
0.3 0.0865879 -0.0451182 -0.309854 -0.0735592
0.3 0.086593 -0.0441592 -0.309943 -0.0737707
0.3 0.0865984 -0.0431925 -0.31004 -0.0739847
0.3 0.0866042 -0.0422192 -0.310146 -0.0742011
0.3 0.0866102 -0.0412404 -0.31026 -0.0744197
0.3 0.0866165 -0.0402574 -0.310382 -0.0746405
0.3 0.086623 -0.0392708 -0.310511 -0.0748633
0.3 0.0866297 -0.0382808 -0.310647 -0.0750882
0.3 0.0866366 -0.0372883 -0.31079 -0.0753149
0.3 0.0866437 -0.0362928 -0.31094 -0.0755435
0.3 0.0866509 -0.0352954 -0.311096 -0.0757739
0.3 0.0866583 -0.0342995 -0.311258 -0.0760057
0.3 0.0866656 -0.0333062 -0.311426 -0.0762387
0.3 0.086673 -0.0323154 -0.311598 -0.0764729
0.3 0.0866804 -0.0313279 -0.311776 -0.0767083
0.3 0.0866877 -0.0303437 -0.311957 -0.0769448
0.3 0.086695 -0.0293635 -0.312144 -0.0771822
0.3 0.0867022 -0.0283903 -0.312333 -0.0774202
0.3 0.0867092 -0.0274248 -0.312526 -0.0776588
0.3 0.086716 -0.0264667 -0.312721 -0.0778978
0.3 0.0867226 -0.0255172 -0.312919 -0.0781373
0.3 0.0867198 -0.0246937 -0.313071 -0.0783056
0.3 0.0867172 -0.0238765 -0.31323 -0.0784827
0.3 0.0867153 -0.0230384 -0.313399 -0.0786589
0.3 0.0867138 -0.0221732 -0.313574 -0.0788351
0.3 0.0867136 -0.0212717 -0.31376 -0.0790171
0.3 0.0867146 -0.020335 -0.313957 -0.0792045
0.3 0.0867155 -0.0193802 -0.314155 -0.0793868
0.3 0.0867168 -0.0184036 -0.31436 -0.0795701
0.3 0.0867185 -0.0174118 -0.314569 -0.0797538
0.3 0.0867212 -0.0163987 -0.314786 -0.0799432
0.3 0.0867241 -0.0153781 -0.315004 -0.0801313
0.3 0.0867271 -0.0143516 -0.315225 -0.0803201
0.3 0.0867347 -0.0122759 -0.315678 -0.0807058
0.3 0.0867347 -0.0122759 -0.315678 -0.0807058
0.3 0.0867386 -0.0112363 -0.315906 -0.0808988
0.3 0.0867425 -0.0101995 -0.316133 -0.0810928
0.3 0.086747 -0.00916002 -0.316364 -0.081292
0.3 0.0867521 -0.00811969 -0.316598 -0.0814953
0.3 0.0867608 -0.00607888 -0.317053 -0.0818973
0.3 0.0867608 -0.00607888 -0.317053 -0.0818973
0.3 0.086765 -0.0050738 -0.317278 -0.0821014
0.3 0.0867694 -0.00407598 -0.317503 -0.0823102
0.3 0.0867737 -0.00309171 -0.317726 -0.0825206
0.3 0.0867781 -0.00211851 -0.317947 -0.0827353
0.3 0.0867781 -0.00211851 -0.317947 -0.0827353
0.3 0.0867856 -0.000223287 -0.318375 -0.0831687
0.3 0.0867888 0.000694952 -0.318582 -0.0833895
0.3 0.0867918 0.00159401 -0.318785 -0.0836144
0.3 0.0867945 0.00247256 -0.318984 -0.0838429
0.3 0.0867966 0.00332715 -0.319176 -0.0840734
0.3 0.0867981 0.00415649 -0.319362 -0.0843071
0.3 0.086799 0.00495937 -0.319541 -0.0845438
0.3 0.0867992 0.00573563 -0.319713 -0.0847839
0.3 0.0867989 0.0064852 -0.319878 -0.0850272
0.3 0.0867979 0.00720671 -0.320036 -0.0852737
0.3 0.0867962 0.00789652 -0.320186 -0.085523
0.3 0.0867934 0.00855328 -0.320327 -0.085775
0.3 0.0867898 0.00917705 -0.320458 -0.0860295
0.3 0.0867851 0.00976763 -0.32058 -0.0862864
0.3 0.0867794 0.0103258 -0.320692 -0.0865455
0.3 0.0867726 0.0108514 -0.320795 -0.0868069
0.3 0.0867648 0.011345 -0.320888 -0.0870704
0.3 0.0867558 0.0118057 -0.320971 -0.0873357
0.3 0.0867456 0.0122343 -0.321044 -0.0876027
0.3 0.0867343 0.0126337 -0.321108 -0.0878712
0.3 0.0867219 0.0130059 -0.321162 -0.088141
0.3 0.0867219 0.0130059 -0.321162 -0.088141
0.3 0.0866938 0.0136731 -0.321244 -0.0886842
0.3 0.086678 0.0139664 -0.321271 -0.088957
0.3 0.0866611 0.0142348 -0.32129 -0.0892304
0.3 0.0866432 0.0144804 -0.3213 -0.0895041
0.3 0.0866242 0.0147072 -0.321303 -0.0897779
0.3 0.0866043 0.0149183 -0.3213 -0.0900515
0.3 0.0865835 0.0151135 -0.321292 -0.0903246
0.3 0.0865619 0.0152947 -0.321278 -0.0905972
0.3 0.0865393 0.0154617 -0.321259 -0.0908687
0.3 0.086516 0.0156184 -0.321237 -0.091139
0.3 0.086492 0.0157683 -0.321212 -0.0914078
0.3 0.0864674 0.015913 -0.321186 -0.0916748
0.3 0.0864422 0.0160544 -0.321158 -0.0919398
0.3 0.0864422 0.0160544 -0.321158 -0.0919398
0.3 0.0863902 0.0163279 -0.321102 -0.0924628
0.3 0.0863634 0.0164614 -0.321075 -0.0927204
0.3 0.0863362 0.0165945 -0.321049 -0.092975
0.3 0.0863088 0.0167329 -0.321027 -0.0932265
0.3 0.0862811 0.0168784 -0.321009 -0.0934748
0.3 0.0862532 0.017033 -0.320997 -0.0937196
0.3 0.0862252 0.0171966 -0.32099 -0.0939608
0.3 0.0861971 0.0173707 -0.320989 -0.0941983
0.3 0.086169 0.0175556 -0.320995 -0.094432
0.3 0.0861408 0.0177527 -0.321009 -0.0946618
0.3 0.0861127 0.0179634 -0.321032 -0.0948874
0.3 0.0860848 0.0181933 -0.321066 -0.095109
0.3 0.0860571 0.0184423 -0.321111 -0.0953266
0.3 0.0860297 0.0187123 -0.321167 -0.0955401
0.3 0.0860025 0.0190038 -0.321236 -0.0957495
0.3 0.0859757 0.0193177 -0.321318 -0.0959546
0.3 0.0859494 0.0196588 -0.321415 -0.0961558
0.3 0.0859236 0.0200278 -0.321528 -0.0963529
0.3 0.0858983 0.0204236 -0.321656 -0.0965461
0.3 0.0858735 0.0208487 -0.321799 -0.0967354
0.3 0.0858493 0.021304 -0.32196 -0.0969209
0.3 0.0858257 0.0217894 -0.322138 -0.0971024
0.3 0.0858029 0.0223078 -0.322335 -0.0972803
0.3 0.0857808 0.02286 -0.322551 -0.0974547
0.3 0.0857477 0.0241512 -0.323126 -0.0978118
0.3 0.0857477 0.0241512 -0.323126 -0.0978118
0.3 0.0857378 0.0249038 -0.323496 -0.0979914
0.3 0.0857269 0.0256353 -0.323872 -0.0981601
0.3 0.0857151 0.0263194 -0.324253 -0.098321
0.3 0.0857026 0.0269524 -0.32464 -0.0984756
0.3 0.0856894 0.0275373 -0.325033 -0.0986243
0.3 0.0856894 0.0275373 -0.325033 -0.0986243
0.3 0.0856537 0.0285305 -0.325804 -0.0988891
0.3 0.0856266 0.0289114 -0.326164 -0.0989856
0.3 0.0855994 0.0292471 -0.326533 -0.0990643
0.3 0.0855741 0.029563 -0.326916 -0.0991454
0.3 0.0855493 0.0298606 -0.327303 -0.0992341
0.3 0.0855241 0.0301317 -0.327688 -0.0993189
0.3 0.0854984 0.0303805 -0.328073 -0.0994004
0.3 0.0854724 0.0306069 -0.328457 -0.0994787
0.3 0.0854459 0.0308134 -0.32884 -0.0995527
0.3 0.085419 0.0310067 -0.329223 -0.099623
0.3 0.0853917 0.0311913 -0.329607 -0.0996898
0.3 0.0853641 0.0313712 -0.329991 -0.0997534
0.3 0.0853363 0.03155 -0.330376 -0.099814
0.3 0.0853363 0.03155 -0.330376 -0.099814
0.3 0.0852801 0.031908 -0.331152 -0.0999262
0.3 0.0852519 0.0320973 -0.331544 -0.0999784
0.3 0.0852237 0.0322956 -0.331939 -0.100028
0.3 0.0851959 0.0324761 -0.332324 -0.100071
0.3 0.085169 0.0326411 -0.332698 -0.10011
0.3 0.0851428 0.032792 -0.333061 -0.100146
0.3 0.0851175 0.0329284 -0.333414 -0.100178
0.3 0.0851175 0.0329284 -0.333414 -0.100178
0.3 0.0850693 0.0331581 -0.334093 -0.100235
0.3 0.0850463 0.0332526 -0.334418 -0.100258
0.3 0.0850241 0.0333349 -0.334734 -0.100278
0.3 0.0850025 0.033406 -0.335041 -0.100294
0.3 0.0849817 0.0334668 -0.335339 -0.100308
0.3 0.0849615 0.033518 -0.335628 -0.100318
0.3 0.0849231 0.0335596 -0.335908 -0.100325
0.3 0.0849231 0.0335922 -0.336179 -0.100328
0.3 0.0849049 0.0336162 -0.336442 -0.100329
0.3 0.0848873 0.0336324 -0.336696 -0.100326
0.3 0.0848704 0.0336413 -0.336942 -0.100321
0.3 0.084854 0.0336434 -0.33718 -0.100312
0.3 0.0848382 0.0336393 -0.33741 -0.1003
0.3 0.084823 0.0336294 -0.337632 -0.100285
0.3 0.0848084 0.0336141 -0.337847 -0.100268
0.3 0.0848084 0.0336141 -0.337847 -0.100268
0.3 0.0847808 0.0335675 -0.338252 -0.100224
0.3 0.0847678 0.0335367 -0.338444 -0.100197
0.3 0.0847553 0.0335015 -0.338628 -0.100168
0.3 0.0847434 0.0334622 -0.338806 -0.100136
0.3 0.0847319 0.0334191 -0.338976 -0.100102
0.3 0.084721 0.0333724 -0.339139 -0.100064
0.3 0.0847005 0.0332683 -0.339445 -0.0999816
0.3 0.0847005 0.0332683 -0.339445 -0.0999816
0.3 0.084691 0.0332113 -0.339588 -0.0999362
0.3 0.0846819 0.0331512 -0.339725 -0.0998882
0.3 0.0846733 0.0330884 -0.339855 -0.0998377
0.3 0.0846652 0.0330231 -0.339979 -0.0997846
0.3 0.0846574 0.0329552 -0.340096 -0.099729
0.3 0.0846501 0.0328851 -0.340208 -0.0996709
0.3 0.0846432 0.0328126 -0.340313 -0.0996103
0.3 0.0846368 0.0327379 -0.340413 -0.0995473
0.3 0.0846307 0.032661 -0.340507 -0.0994819
0.3 0.084625 0.0325823 -0.340595 -0.0994141
0.3 0.084619 0.0324557 -0.340699 -0.0993348
0.3 0.084613 0.0322813 -0.34082 -0.099247
0.3 0.084607 0.0320598 -0.340957 -0.0991512
0.3 0.084601 0.0317922 -0.34111 -0.0990457
0.3 0.0845949 0.0314766 -0.341279 -0.0989299
0.3 0.0845889 0.0311134 -0.341464 -0.0988037
0.3 0.0845831 0.0307006 -0.341666 -0.0986663
0.3 0.0845776 0.0302415 -0.341885 -0.0985177
0.3 0.0845724 0.0297371 -0.342121 -0.0983578
0.3 0.0845674 0.0291886 -0.342373 -0.0981867
0.3 0.0845674 0.0291886 -0.342373 -0.0981867
0.3 0.0845585 0.0279593 -0.342929 -0.0978099
0.3 0.0845547 0.0272786 -0.343232 -0.0976036
0.3 0.0845514 0.0265549 -0.343554 -0.0973852
0.3 0.0845485 0.0257906 -0.343892 -0.0971549
0.3 0.0845462 0.0249896 -0.344247 -0.096913
0.3 0.0845443 0.0241535 -0.344619 -0.0966597
0.3 0.0845443 0.0241535 -0.344619 -0.0966597
0.3 0.0845419 0.0223789 -0.345414 -0.0961187
0.3 0.0845415 0.0214401 -0.345836 -0.0958308
0.3 0.0845415 0.0204676 -0.346277 -0.0955312
0.3 0.0845421 0.0194667 -0.346734 -0.0952207
0.3 0.0845431 0.0184389 -0.347207 -0.0948995
0.3 0.0845446 0.0173854 -0.347696 -0.0945677
0.3 0.0845464 0.0163073 -0.348202 -0.0942254
0.3 0.0845488 0.0152045 -0.348724 -0.0938724
0.3 0.0845515 0.0140783 -0.349263 -0.0935091
0.3 0.0845546 0.0129277 -0.349818 -0.0931351
0.3 0.0845582 0.0117544 -0.350388 -0.0927507
0.3 0.0845621 0.0105624 -0.350974 -0.0923568
0.3 0.0845665 0.0093535 -0.351574 -0.0919535
0.3 0.0845711 0.0081276 -0.35219 -0.0915407
0.3 0.084576 0.0068855 -0.352821 -0.0911185
0.3 0.0845812 0.0056282 -0.353466 -0.0906872
0.3 0.0845866 0.00435674 -0.354126 -0.090247
0.3 0.0845923 0.00307304 -0.3548 -0.0897984
0.3 0.0845982 0.00177839 -0.355488 -0.0893416
0.3 0.0846043 0.000473664 -0.356188 -0.0888766
0.3 0.0846105 -0.00084128 -0.356903 -0.0884035
0.3 0.0846168 -0.00216557 -0.35763 -0.0879223
0.3 0.0846233 -0.00349998 -0.358371 -0.087433
0.3 0.0846299 -0.00484283 -0.359124 -0.0869358
0.3 0.0846367 -0.00619264 -0.359889 -0.0864312
0.3 0.0846435 -0.0075468 -0.360665 -0.0859197
0.3 0.0846503 -0.0089043 -0.361452 -0.0854016
0.3 0.084657 -0.0102653 -0.36225 -0.0848768
0.3 0.0846519 -0.0114268 -0.363035 -0.0844974
0.3 0.0846468 -0.0125907 -0.36383 -0.0841088
0.3 0.0846415 -0.0137439 -0.364633 -0.083718
0.3 0.0846366 -0.0149262 -0.365448 -0.0833254
0.3 0.0846322 -0.0161434 -0.366276 -0.0829307
0.3 0.0846293 -0.0174145 -0.36712 -0.0825194
0.3 0.0846293 -0.0174145 -0.36712 -0.0825194
0.3 0.0846284 -0.0201198 -0.368854 -0.0816472
0.3 0.0846269 -0.0214919 -0.369736 -0.0812286
0.3 0.0846257 -0.0228873 -0.370631 -0.0808076
0.3 0.084625 -0.0243021 -0.371534 -0.0803859
0.3 0.0846244 -0.0257343 -0.372448 -0.0799632
0.3 0.0846253 -0.027202 -0.373373 -0.0795251
0.3 0.0846274 -0.0301749 -0.37525 -0.0786534
0.3 0.0846274 -0.0301749 -0.37525 -0.0786534
0.3 0.0846299 -0.0316981 -0.376204 -0.0782024
0.3 0.0846315 -0.0332136 -0.377163 -0.0777631
0.3 0.0846333 -0.0347323 -0.378129 -0.077323
0.3 0.0846353 -0.0362538 -0.3791 -0.0768827
0.3 0.0846384 -0.0377959 -0.380079 -0.0764284
0.3 0.084641 -0.0393306 -0.381063 -0.0759817
0.3 0.0846437 -0.040867 -0.382052 -0.0755341
0.3 0.0846463 -0.0424013 -0.383046 -0.0750861
0.3 0.08465 -0.0439496 -0.384046 -0.0746247
0.3 0.0846531 -0.0454846 -0.385048 -0.0741702
0.3 0.0846562 -0.0470128 -0.386052 -0.0737146
0.3 0.0846591 -0.0485336 -0.387059 -0.0732585
0.3 0.0846591 -0.0485336 -0.387059 -0.0732585
0.3 0.0846661 -0.0515766 -0.389082 -0.0723266
0.3 0.0846691 -0.0530803 -0.390095 -0.0718618
0.3 0.084672 -0.0545722 -0.391108 -0.0713957
0.3 0.0846754 -0.0560653 -0.392124 -0.0709183
0.3 0.0846782 -0.0575399 -0.393137 -0.0704439
0.3 0.0846808 -0.0590022 -0.39415 -0.0699674
0.3 0.084683 -0.0604498 -0.395162 -0.0694887
0.3 0.0846856 -0.0618911 -0.396174 -0.0689997
0.3 0.0846876 -0.0633109 -0.397182 -0.0685111
0.3 0.0846891 -0.0647114 -0.398187 -0.0680194
0.3 0.0846908 -0.0661001 -0.399189 -0.0675185
0.3 0.0846916 -0.0674637 -0.400187 -0.0670179
0.3 0.0846919 -0.0688075 -0.40118 -0.0665133
0.3 0.0846918 -0.0701297 -0.402169 -0.0660048
0.3 0.0846914 -0.0714349 -0.403153 -0.0654878
0.3 0.0846908 -0.0727228 -0.404133 -0.0649628
0.3 0.0846893 -0.0739838 -0.405107 -0.0644365
0.3 0.0846871 -0.0752214 -0.406074 -0.063905
0.3 0.0846871 -0.0752214 -0.406074 -0.063905
0.3 0.0846811 -0.0776304 -0.40799 -0.0628248
0.3 0.0846772 -0.0788016 -0.408938 -0.0622746
0.3 0.0846727 -0.0799508 -0.40988 -0.0617182
0.3 0.0846675 -0.0810779 -0.410816 -0.0611561
0.3 0.0846615 -0.0821827 -0.411745 -0.0605887
0.3 0.0846548 -0.0832651 -0.412666 -0.0600162
0.3 0.0846472 -0.0843266 -0.413581 -0.0594387
0.3 0.0846389 -0.0853655 -0.414489 -0.0588565
0.3 0.0846296 -0.0863809 -0.41539 -0.0582701
0.3 0.0846194 -0.0873743 -0.416283 -0.0576797
0.3 0.0846083 -0.0883465 -0.41717 -0.0570856
0.3 0.0845962 -0.0893001 -0.41805 -0.056488
0.3 0.0845834 -0.0902347 -0.418923 -0.0558869
0.3 0.0845696 -0.0911522 -0.419791 -0.0552827
0.3 0.0845549 -0.0920538 -0.420653 -0.0546754
0.3 0.0845394 -0.0929398 -0.421509 -0.0540654
0.3 0.084523 -0.0938131 -0.422361 -0.0534531
0.3 0.0845059 -0.0946778 -0.423209 -0.0528385
0.3 0.0844881 -0.0955359 -0.424054 -0.0522217
0.3 0.0844695 -0.0963878 -0.424897 -0.0516028
0.3 0.0844503 -0.0972348 -0.425737 -0.0509819
0.3 0.0844305 -0.0980789 -0.426575 -0.0503592
0.3 0.0844101 -0.0989213 -0.427413 -0.0497349
0.3 0.0843893 -0.0997674 -0.428252 -0.0491091
0.3 0.084368 -0.100619 -0.429093 -0.0484818
0.3 0.0843464 -0.101479 -0.429936 -0.047853
0.3 0.0843245 -0.10235 -0.430783 -0.0472229
0.3 0.0843023 -0.10323 -0.431634 -0.0465914
0.3 0.0842799 -0.104122 -0.43249 -0.0459586
0.3 0.0842574 -0.105029 -0.433351 -0.0453243
0.3 0.0842347 -0.105951 -0.43422 -0.0446888
0.3 0.084212 -0.106893 -0.435096 -0.044052
0.3 0.0841893 -0.107854 -0.435983 -0.0434137
0.3 0.0841667 -0.108838 -0.436879 -0.0427742
0.3 0.0841443 -0.109849 -0.437788 -0.042133
0.3 0.0841 -0.111953 -0.439643 -0.0408452
0.3 0.0841 -0.111953 -0.439643 -0.0408452
0.3 0.0840783 -0.11305 -0.440591 -0.0401984
0.3 0.0840679 -0.114234 -0.441626 -0.0395321
0.3 0.0840583 -0.115447 -0.442698 -0.0388892
0.3 0.0840476 -0.116647 -0.443781 -0.0382524
0.3 0.0840358 -0.117808 -0.444864 -0.0376171
0.3 0.084023 -0.118931 -0.44595 -0.0369826
0.3 0.0840092 -0.120017 -0.447039 -0.0363493
0.3 0.0839947 -0.121073 -0.448133 -0.0357172
0.3 0.0839794 -0.122102 -0.449232 -0.0350865
0.3 0.0839634 -0.123109 -0.450339 -0.0344573
0.3 0.0839307 -0.124128 -0.451468 -0.0338528
0.3 0.0838954 -0.125056 -0.45262 -0.0333293
0.3 0.0838623 -0.125889 -0.453775 -0.0328529
0.3 0.0838286 -0.12671 -0.454907 -0.0323472
0.3 0.0837942 -0.127509 -0.456017 -0.0318222
0.3 0.0837595 -0.128287 -0.457116 -0.031288
0.3 0.0837247 -0.129049 -0.458212 -0.0307497
0.3 0.0836895 -0.129795 -0.459306 -0.0302135
0.3 0.0836538 -0.130531 -0.460398 -0.029679
0.3 0.0836176 -0.131261 -0.46149 -0.0291459
0.3 0.083581 -0.131986 -0.462582 -0.0286142
0.3 0.083544 -0.132707 -0.463673 -0.0280837
0.3 0.0835065 -0.133429 -0.464766 -0.0275542
0.3 0.0834688 -0.134157 -0.465861 -0.0270253
0.3 0.0834309 -0.134893 -0.466958 -0.0264968
0.3 0.0833928 -0.13564 -0.468059 -0.0259687
0.3 0.0833545 -0.136401 -0.469163 -0.0254407
0.3 0.0833161 -0.137178 -0.470272 -0.0249124
0.3 0.0832775 -0.13797 -0.471385 -0.0243844
0.3 0.083239 -0.138781 -0.472504 -0.0238564
0.3 0.0832021 -0.139545 -0.473594 -0.0233379
0.3 0.0831668 -0.140258 -0.47466 -0.0228304
0.3 0.0831331 -0.140924 -0.475701 -0.022333
0.3 0.0831331 -0.140924 -0.475701 -0.022333
0.3 0.0830705 -0.142118 -0.477707 -0.021369
0.3 0.0830416 -0.142648 -0.478673 -0.0209021
0.3 0.0830141 -0.143139 -0.479614 -0.0204452
0.3 0.0829882 -0.143593 -0.480531 -0.019998
0.3 0.0829636 -0.144013 -0.481425 -0.0195602
0.3 0.0829404 -0.144401 -0.482294 -0.0191318
0.3 0.0829186 -0.144756 -0.483141 -0.0187126
0.3 0.0828982 -0.14508 -0.483965 -0.0183026
0.3 0.0828791 -0.145376 -0.484765 -0.0179017
0.3 0.0828612 -0.145645 -0.485544 -0.0175095
0.3 0.0828446 -0.14589 -0.4863 -0.0171261
0.3 0.0828292 -0.146112 -0.487035 -0.0167512
0.3 0.0828019 -0.146491 -0.488441 -0.0160267
0.3 0.0828019 -0.146491 -0.488441 -0.0160267
0.3 0.08279 -0.14665 -0.489112 -0.015677
0.3 0.0827792 -0.14679 -0.489763 -0.0153356
0.3 0.0827695 -0.146912 -0.490393 -0.0150022
0.3 0.0827609 -0.147018 -0.491003 -0.0146769
0.3 0.0827532 -0.147109 -0.491594 -0.0143594
0.3 0.0827466 -0.147185 -0.492165 -0.0140498
0.3 0.082741 -0.147247 -0.492717 -0.0137479
0.3 0.0827363 -0.147294 -0.49325 -0.0134538
0.3 0.0827326 -0.147329 -0.493764 -0.0131673
0.3 0.0827298 -0.147352 -0.49426 -0.0128883
0.3 0.0827279 -0.147363 -0.494738 -0.0126167
0.3 0.0827269 -0.147363 -0.495197 -0.0123524
0.3 0.0827268 -0.147353 -0.495639 -0.0120954
0.3 0.0827275 -0.147332 -0.496063 -0.0118456
0.3 0.082729 -0.147302 -0.49647 -0.011603
0.3 0.0827313 -0.147263 -0.49686 -0.0113675
0.3 0.0827345 -0.147215 -0.497233 -0.0111391
0.3 0.0827383 -0.147158 -0.49759 -0.0109176
0.3 0.082743 -0.147094 -0.497931 -0.0107029
0.3 0.0827544 -0.146944 -0.498565 -0.0102942
0.3 0.0827544 -0.146944 -0.498565 -0.0102942
0.3 0.0827611 -0.146858 -0.498858 -0.0101
0.3 0.0827687 -0.146764 -0.499134 -0.00991296
0.3 0.0827769 -0.146662 -0.499396 -0.00973282
0.3 0.0827859 -0.146551 -0.499642 -0.00956002
0.3 0.0827958 -0.146429 -0.499871 -0.00939468
0.3 0.0828065 -0.146294 -0.500084 -0.00923685
0.3 0.0828182 -0.146145 -0.500281 -0.0090867
0.3 0.0828309 -0.14598 -0.50046 -0.00894469
0.3 0.0828448 -0.145797 -0.500621 -0.00881093
0.3 0.08286 -0.145594 -0.500764 -0.00868546
0.3 0.0828764 -0.14537 -0.50089 -0.00856838
0.3 0.0828941 -0.145125 -0.500997 -0.00845971
0.3 0.082913 -0.144857 -0.501086 -0.00835952
0.3 0.0829334 -0.144566 -0.501156 -0.00826811
0.3 0.0829553 -0.14425 -0.501208 -0.00818519
0.3 0.0829785 -0.14391 -0.501241 -0.00811086
0.3 0.0830031 -0.143547 -0.501257 -0.00804502
0.3 0.0830566 -0.142748 -0.501235 -0.007939
0.3 0.0830566 -0.142748 -0.501235 -0.007939
0.3 0.0830855 -0.142314 -0.501197 -0.00789862
0.3 0.0831158 -0.141856 -0.501141 -0.00786686
0.3 0.0831477 -0.141375 -0.501066 -0.00784363
0.3 0.0831809 -0.140873 -0.500975 -0.00782837
0.3 0.0832154 -0.14035 -0.500867 -0.00782105
0.3 0.0832513 -0.139805 -0.500742 -0.00782166
0.3 0.0832886 -0.139239 -0.500601 -0.0078301
0.3 0.0833271 -0.138654 -0.500444 -0.00784626
0.3 0.083367 -0.138048 -0.500271 -0.00787025
0.3 0.0834082 -0.137422 -0.500081 -0.00790187
0.3 0.0834505 -0.136779 -0.499878 -0.00794051
0.3 0.083494 -0.13612 -0.499659 -0.00798619
0.3 0.0835842 -0.134759 -0.49918 -0.008098
0.3 0.0835842 -0.134759 -0.49918 -0.008098
0.3 0.0836309 -0.134057 -0.49892 -0.00816402
0.3 0.0836785 -0.133345 -0.498647 -0.00823638
0.3 0.083727 -0.132621 -0.498361 -0.00831495
0.3 0.0837763 -0.131888 -0.498063 -0.00839952
0.3 0.0838264 -0.131146 -0.497752 -0.00848994
0.3 0.0839289 -0.129639 -0.497096 -0.00868779
0.3 0.0839289 -0.129639 -0.497096 -0.00868779
0.3 0.0839812 -0.128875 -0.496751 -0.00879508
0.3 0.0839812 -0.128875 -0.496751 -0.00879508
0.3 0.0840879 -0.127328 -0.496027 -0.00902594
0.3 0.0841421 -0.126548 -0.495648 -0.00914918
0.3 0.0841967 -0.125766 -0.495259 -0.00927688
0.3 0.0842517 -0.124983 -0.494862 -0.00940912
0.3 0.084307 -0.1242 -0.494455 -0.00954567
0.3 0.0843626 -0.123417 -0.494039 -0.00968649
0.3 0.0844185 -0.122635 -0.493615 -0.00983133
0.3 0.0844745 -0.121856 -0.493183 -0.00998
0.3 0.0845306 -0.121082 -0.492743 -0.0101319
0.3 0.0845867 -0.120314 -0.492297 -0.0102872
0.3 0.0846428 -0.119552 -0.491844 -0.0104455
0.3 0.0846987 -0.118797 -0.491386 -0.0106068
0.3 0.0847545 -0.118049 -0.490921 -0.0107709
0.3 0.0848101 -0.117311 -0.490451 -0.0109372
0.3 0.0848653 -0.116584 -0.489977 -0.0111057
0.3 0.0849201 -0.115868 -0.489498 -0.0112761
0.3 0.0849745 -0.115163 -0.489015 -0.0114484
0.3 0.0849745 -0.115163 -0.489015 -0.0114484
0.3 0.085082 -0.113791 -0.488038 -0.0117981
0.3 0.0851349 -0.113124 -0.487544 -0.0119753
0.3 0.0851873 -0.112471 -0.487046 -0.0121538
0.3 0.0852391 -0.111831 -0.486545 -0.0123334
0.3 0.0852902 -0.111207 -0.486042 -0.0125138
0.3 0.0853405 -0.110598 -0.485537 -0.0126949
0.3 0.0853899 -0.110006 -0.48503 -0.0128764
0.3 0.0854386 -0.109429 -0.484522 -0.0130583
0.3 0.0854864 -0.108869 -0.484013 -0.0132406
0.3 0.0855332 -0.108326 -0.483502 -0.0134232
0.3 0.0855792 -0.107801 -0.482991 -0.0136057
0.3 0.0856242 -0.107293 -0.482478 -0.0137881
0.3 0.0856681 -0.106804 -0.481966 -0.0139701
0.3 0.0857109 -0.106334 -0.481454 -0.0141518
0.3 0.0857527 -0.105881 -0.480942 -0.0143328
0.3 0.0857933 -0.105448 -0.48043 -0.0145134
0.3 0.0858329 -0.105032 -0.479918 -0.0146933
0.3 0.0858712 -0.104637 -0.479408 -0.0148723
0.3 0.0859083 -0.104262 -0.478898 -0.0150504
0.3 0.0859442 -0.103906 -0.47839 -0.0152274
0.3 0.0859788 -0.103569 -0.477884 -0.0154034
0.3 0.0860121 -0.10325 -0.477379 -0.0155782
0.3 0.086075 -0.102669 -0.476373 -0.0159244
0.3 0.086075 -0.102669 -0.476373 -0.0159244
0.3 0.0861044 -0.102408 -0.475874 -0.0160956
0.3 0.0861325 -0.102166 -0.475377 -0.0162653
0.3 0.0861591 -0.101945 -0.474882 -0.0164334
0.3 0.0861843 -0.101743 -0.474389 -0.0166001
0.3 0.0862082 -0.101559 -0.4739 -0.0167651
0.3 0.0862307 -0.101392 -0.473412 -0.0169287
0.3 0.0862518 -0.101241 -0.472927 -0.0170908
0.3 0.0862715 -0.101107 -0.472445 -0.0172515
0.3 0.0862899 -0.100989 -0.471965 -0.0174106
0.3 0.0863069 -0.100887 -0.471488 -0.0175681
0.3 0.0863227 -0.100796 -0.471013 -0.0177244
0.3 0.0863374 -0.100715 -0.470539 -0.0178797
0.3 0.0863509 -0.100642 -0.470066 -0.0180341
0.3 0.0863509 -0.100642 -0.470066 -0.0180341
0.3 0.0863748 -0.10052 -0.469123 -0.0183404
0.3 0.0863851 -0.100471 -0.468652 -0.0184924
0.3 0.0863943 -0.100429 -0.468183 -0.0186436
0.3 0.0864028 -0.100389 -0.467713 -0.0187945
0.3 0.0864104 -0.100349 -0.467242 -0.0189453
0.3 0.0864173 -0.100309 -0.46677 -0.0190961
0.3 0.0864289 -0.100225 -0.465822 -0.0193982
0.3 0.0864289 -0.100225 -0.465822 -0.0193982
0.3 0.0864337 -0.100181 -0.465346 -0.0195496
0.3 0.0864378 -0.100135 -0.464868 -0.0197015
0.3 0.0864413 -0.100087 -0.464391 -0.0198536
0.3 0.0864441 -0.100036 -0.463912 -0.0200063
0.3 0.0864466 -0.0999786 -0.46343 -0.02016
0.3 0.0864487 -0.0999127 -0.462946 -0.0203151
0.3 0.0864504 -0.0998389 -0.462458 -0.0204714
0.3 0.0864519 -0.0997564 -0.461967 -0.0206292
0.3 0.086453 -0.0996662 -0.461474 -0.0207885
0.3 0.086454 -0.0995652 -0.460975 -0.0209498
0.3 0.0864549 -0.0994531 -0.460471 -0.0211133
0.3 0.0864557 -0.0993302 -0.459964 -0.0212788
0.3 0.0864565 -0.0991965 -0.459453 -0.0214466
0.3 0.0864571 -0.0990516 -0.458938 -0.0216167
0.3 0.0864577 -0.0988956 -0.45842 -0.0217893
0.3 0.0864583 -0.0987297 -0.457898 -0.0219644
0.3 0.0864588 -0.0985537 -0.457373 -0.0221421
0.3 0.0864592 -0.0983683 -0.456846 -0.0223222
0.3 0.0864597 -0.0981734 -0.456316 -0.022505
0.3 0.0864603 -0.0979662 -0.455782 -0.022691
0.3 0.086461 -0.097747 -0.455245 -0.0228802
0.3 0.086462 -0.0975153 -0.454703 -0.0230726
0.3 0.0864633 -0.0972717 -0.454156 -0.0232683
0.3 0.0864647 -0.0970173 -0.453607 -0.0234671
0.3 0.0864665 -0.0967501 -0.453054 -0.0236695
0.3 0.0864687 -0.0964703 -0.452496 -0.0238754
0.3 0.0864713 -0.0961774 -0.451934 -0.0240849
0.3 0.0864713 -0.0961774 -0.451934 -0.0240849
0.3 0.0864779 -0.0955533 -0.450795 -0.0245148
0.3 0.086482 -0.0952222 -0.450219 -0.0247352
0.3 0.0864867 -0.0948773 -0.449636 -0.0249597
0.3 0.086492 -0.0945177 -0.449049 -0.0251877
0.3 0.086498 -0.0941449 -0.448458 -0.0254193
0.3 0.0865047 -0.0937595 -0.447861 -0.0256544
0.3 0.0865201 -0.0929501 -0.446655 -0.026135
0.3 0.0865201 -0.0929501 -0.446655 -0.026135
0.3 0.0865289 -0.0925259 -0.446045 -0.0263804
0.3 0.0865384 -0.0920883 -0.445432 -0.0266288
0.3 0.0865487 -0.0916369 -0.444814 -0.0268801
0.3 0.08656 -0.0911714 -0.444192 -0.0271346
0.3 0.0865721 -0.0906911 -0.443565 -0.0273921
0.3 0.0865852 -0.090195 -0.442933 -0.0276525
0.3 0.0865895 -0.0897609 -0.442379 -0.0278996
0.3 0.0865936 -0.0893294 -0.441827 -0.0281481
0.3 0.0865971 -0.088915 -0.441299 -0.0283897
0.3 0.0865994 -0.0885294 -0.440781 -0.0286289
0.3 0.0866005 -0.0881704 -0.440267 -0.0288667
0.3 0.0866006 -0.0878346 -0.439759 -0.0291029
0.3 0.0865997 -0.0875171 -0.439254 -0.0293377
0.3 0.0865978 -0.0872179 -0.438753 -0.0295712
0.3 0.0865952 -0.0869331 -0.438255 -0.0298038
0.3 0.0865921 -0.0866567 -0.437758 -0.0300357
0.3 0.0865885 -0.086385 -0.437262 -0.0302673
0.3 0.0865847 -0.086115 -0.436766 -0.0304987
0.3 0.0865807 -0.0858439 -0.436269 -0.0307302
0.3 0.0865766 -0.0855717 -0.435772 -0.0309617
0.3 0.0865726 -0.0853042 -0.435274 -0.0311934
0.3 0.0865689 -0.0850403 -0.434774 -0.0314257
0.3 0.0865654 -0.0847807 -0.434272 -0.0316582
0.3 0.0865621 -0.0845249 -0.433769 -0.0318909
0.3 0.0865591 -0.0842728 -0.433265 -0.032124
0.3 0.0865562 -0.0840241 -0.432759 -0.0323574
0.3 0.0865562 -0.0840241 -0.432759 -0.0323574
0.3 0.0865511 -0.0835368 -0.431745 -0.0328251
0.3 0.0865488 -0.0832978 -0.431236 -0.0330595
0.3 0.0865468 -0.0830616 -0.430726 -0.0332941
0.3 0.0865449 -0.0828281 -0.430215 -0.0335289
0.3 0.0865432 -0.0825972 -0.429703 -0.0337639
0.3 0.0865417 -0.0823686 -0.42919 -0.0339992
0.3 0.0865417 -0.0823686 -0.42919 -0.0339992
0.3 0.0865392 -0.0819183 -0.428162 -0.0344704
0.3 0.0865382 -0.0816963 -0.427646 -0.0347063
0.3 0.0865373 -0.0814764 -0.42713 -0.0349424
0.3 0.0865366 -0.0812584 -0.426613 -0.0351786
0.3 0.0865361 -0.0810422 -0.426095 -0.035415
0.3 0.0865358 -0.0808276 -0.425577 -0.0356514
0.3 0.0865354 -0.0804031 -0.424539 -0.0361245
0.3 0.0865354 -0.0804031 -0.424539 -0.0361245
0.3 0.0865355 -0.0801931 -0.424018 -0.0363612
0.3 0.0865357 -0.0799846 -0.423498 -0.036598
0.3 0.0865361 -0.0797775 -0.422976 -0.0368348
0.3 0.0865365 -0.0795718 -0.422455 -0.0370716
0.3 0.0865372 -0.0793674 -0.421933 -0.0373084
0.3 0.0865372 -0.0793674 -0.421933 -0.0373084
0.3 0.0865387 -0.0789623 -0.420887 -0.037782
0.3 0.0865397 -0.0787615 -0.420364 -0.0380188
0.3 0.0865408 -0.0785618 -0.419841 -0.0382555
0.3 0.0865421 -0.0783632 -0.419317 -0.0384922
0.3 0.0865434 -0.0781656 -0.418793 -0.0387288
0.3 0.0865448 -0.077969 -0.418268 -0.0389652
0.3 0.0865464 -0.0777736 -0.417744 -0.0392016
0.3 0.086548 -0.0775791 -0.417219 -0.0394379
0.3 0.0865498 -0.0773855 -0.416694 -0.0396741
0.3 0.0865516 -0.0771929 -0.416169 -0.0399101
0.3 0.0865535 -0.0770012 -0.415644 -0.0401459
0.3 0.0865557 -0.0768097 -0.415118 -0.0403818
0.3 0.086558 -0.0766218 -0.414591 -0.0406171
0.3 0.0865604 -0.0764377 -0.414064 -0.0408516
0.3 0.086563 -0.0762588 -0.413536 -0.0410853
0.3 0.086566 -0.0760891 -0.413004 -0.0413176
0.3 0.0865694 -0.075931 -0.412469 -0.0415482
0.3 0.0865734 -0.0757862 -0.411928 -0.0417768
0.3 0.0865779 -0.0756566 -0.411382 -0.0420032
0.3 0.0865779 -0.0756566 -0.411382 -0.0420032
0.3 0.0865891 -0.0754465 -0.410272 -0.0424489
0.3 0.0865958 -0.0753688 -0.409706 -0.0426676
0.3 0.0866034 -0.0753103 -0.409133 -0.0428836
0.3 0.0866119 -0.0752713 -0.408552 -0.0430966
0.3 0.0866212 -0.0752521 -0.407963 -0.0433066
0.3 0.0866315 -0.0752527 -0.407365 -0.0435135
0.3 0.0866427 -0.0752732 -0.40676 -0.0437174
0.3 0.0866549 -0.0753134 -0.406146 -0.0439182
0.3 0.086668 -0.075375 -0.405523 -0.0441157
0.3 0.0866823 -0.0754577 -0.40489 -0.0443097
0.3 0.0866975 -0.0755605 -0.404248 -0.0445004
0.3 0.0867137 -0.0756808 -0.403599 -0.044688
0.3 0.0867308 -0.0758181 -0.402942 -0.0448727
0.3 0.0867489 -0.075972 -0.402277 -0.0450546
0.3 0.0867678 -0.0761419 -0.401605 -0.0452337
0.3 0.0867877 -0.0763282 -0.400924 -0.0454097
0.3 0.0868085 -0.0765282 -0.400237 -0.045583
0.3 0.0868301 -0.0767411 -0.399543 -0.0457539
0.3 0.0868525 -0.076966 -0.398844 -0.0459223
0.3 0.0868757 -0.0772023 -0.398138 -0.0460884
0.3 0.0868997 -0.0774498 -0.397427 -0.0462523
0.3 0.0869244 -0.0777081 -0.396711 -0.046414
0.3 0.0869498 -0.0779773 -0.395988 -0.0465733
0.3 0.086976 -0.0782564 -0.39526 -0.0467304
0.3 0.0870029 -0.0785446 -0.394527 -0.0468854
0.3 0.0870303 -0.0788389 -0.39379 -0.0470389
0.3 0.0870583 -0.0791378 -0.39305 -0.0471908
0.3 0.0870867 -0.0794415 -0.392306 -0.0473412
0.3 0.0871156 -0.0797489 -0.39156 -0.0474903
0.3 0.087145 -0.0800602 -0.39081 -0.047638
0.3 0.0871748 -0.0803744 -0.390057 -0.0477843
0.3 0.0872049 -0.0806888 -0.389303 -0.0479297
0.3 0.0872353 -0.0810025 -0.388547 -0.0480745
0.3 0.0872658 -0.0813146 -0.387791 -0.0482185
0.3 0.0872966 -0.0816251 -0.387034 -0.0483621
0.3 0.0873275 -0.0819333 -0.386276 -0.0485051
0.3 0.0873586 -0.082239 -0.385517 -0.0486477
0.3 0.0873896 -0.0825401 -0.384759 -0.0487901
0.3 0.0874207 -0.0828358 -0.384002 -0.0489327
0.3 0.0874517 -0.0831254 -0.383247 -0.0490753
0.3 0.0874825 -0.0834083 -0.382492 -0.0492181
0.3 0.0874825 -0.0834083 -0.382492 -0.0492181
0.3 0.0875438 -0.0839529 -0.380989 -0.0495046
0.3 0.0875742 -0.0842134 -0.380239 -0.0496484
0.3 0.0876044 -0.0844657 -0.379491 -0.0497926
0.3 0.0876343 -0.0847091 -0.378746 -0.0499374
0.3 0.0876638 -0.0849418 -0.378004 -0.0500831
0.3 0.0876929 -0.085163 -0.377266 -0.0502298
0.3 0.0877498 -0.0855716 -0.3758 -0.0505265
0.3 0.0877498 -0.0855716 -0.3758 -0.0505265
0.3 0.0877775 -0.0857574 -0.375074 -0.0506766
0.3 0.0878046 -0.0859303 -0.374352 -0.0508281
0.3 0.0878311 -0.0860897 -0.373634 -0.0509809
0.3 0.087857 -0.0862343 -0.372922 -0.0511354
0.3 0.0878822 -0.0863639 -0.372215 -0.0512915
0.3 0.0879066 -0.0864781 -0.371515 -0.0514493
0.3 0.0879303 -0.086577 -0.37082 -0.0516089
0.3 0.0879532 -0.0866602 -0.370131 -0.0517702
0.3 0.0879753 -0.0867269 -0.369448 -0.0519335
0.3 0.0879965 -0.086777 -0.368773 -0.0520987
0.3 0.0880168 -0.0868103 -0.368104 -0.0522659
0.3 0.0880362 -0.0868268 -0.367442 -0.0524352
0.3 0.0880546 -0.0868261 -0.366787 -0.0526064
0.3 0.0880721 -0.0868084 -0.36614 -0.0527798
0.3 0.0880886 -0.0867736 -0.3655 -0.0529552
0.3 0.0881041 -0.0867198 -0.364868 -0.0531329
0.3 0.0881185 -0.0866477 -0.364244 -0.0533127
0.3 0.0881318 -0.086557 -0.363629 -0.0534948
0.3 0.088144 -0.086448 -0.363021 -0.0536791
0.3 0.0881551 -0.0863216 -0.362421 -0.0538655
0.3 0.0881739 -0.0860166 -0.361248 -0.054245
0.3 0.0881739 -0.0860166 -0.361248 -0.054245
0.3 0.0881816 -0.0858383 -0.360674 -0.054438
0.3 0.0881881 -0.0856399 -0.36011 -0.0546332
0.3 0.0881932 -0.0854223 -0.359556 -0.0548308
0.3 0.088197 -0.0851856 -0.359013 -0.0550307
0.3 0.0881996 -0.0849322 -0.358478 -0.0552326
0.3 0.0881996 -0.0849322 -0.358478 -0.0552326
0.3 0.0882012 -0.0843768 -0.357437 -0.0556424
0.3 0.0882001 -0.0840736 -0.35693 -0.0558502
0.3 0.0881977 -0.0837545 -0.356434 -0.0560601
0.3 0.0881942 -0.0834233 -0.355946 -0.0562715
0.3 0.0881896 -0.0830815 -0.355466 -0.0564843
0.3 0.0881839 -0.0827304 -0.354993 -0.0566985
0.3 0.0881772 -0.0823699 -0.354529 -0.0569139
0.3 0.0881694 -0.0820013 -0.354072 -0.0571304
0.3 0.0881606 -0.0816235 -0.353622 -0.0573481
0.3 0.0881509 -0.0812408 -0.353179 -0.0575665
0.3 0.0881403 -0.0808549 -0.352742 -0.0577857
0.3 0.0881289 -0.0804672 -0.35231 -0.0580053
0.3 0.0881167 -0.0800788 -0.351884 -0.0582253
0.3 0.0881037 -0.0796897 -0.351464 -0.0584457
0.3 0.08809 -0.0793009 -0.351048 -0.0586663
0.3 0.0880755 -0.0789121 -0.350638 -0.0588872
0.3 0.0880603 -0.0785243 -0.350234 -0.0591083
0.3 0.0880446 -0.0781413 -0.349834 -0.0593292
0.3 0.0880283 -0.0777643 -0.349436 -0.0595497
0.3 0.0880283 -0.0777643 -0.349436 -0.0595497
0.3 0.0879944 -0.077031 -0.348651 -0.0599893
0.3 0.0879768 -0.076674 -0.348262 -0.0602082
0.3 0.0879588 -0.0763257 -0.347876 -0.0604262
0.3 0.0879406 -0.0759872 -0.34749 -0.0606431
0.3 0.0879221 -0.0756586 -0.347105 -0.0608587
0.3 0.0879034 -0.0753407 -0.346722 -0.0610732
0.3 0.0878845 -0.0750336 -0.346341 -0.0612865
0.3 0.0878654 -0.0747375 -0.345961 -0.0614985
0.3 0.0878461 -0.0744514 -0.345582 -0.0617092
0.3 0.0878266 -0.0741759 -0.345206 -0.0619187
0.3 0.0878071 -0.0739128 -0.34483 -0.0621266
0.3 0.0877875 -0.0736624 -0.344455 -0.0623328
0.3 0.0877875 -0.0736624 -0.344455 -0.0623328
0.3 0.0877486 -0.0731991 -0.343705 -0.0627399
0.3 0.0877292 -0.0729862 -0.343331 -0.0629407
0.3 0.0877099 -0.0727855 -0.342956 -0.0631396
0.3 0.0876907 -0.0725956 -0.342582 -0.0633365
0.3 0.0876717 -0.0724192 -0.342207 -0.0635314
0.3 0.087653 -0.0722565 -0.341832 -0.063724
0.3 0.0876346 -0.0721073 -0.341455 -0.0639144
0.3 0.0876165 -0.0719719 -0.341077 -0.0641026
0.3 0.0875988 -0.07185 -0.340699 -0.0642885
0.3 0.0875814 -0.0717418 -0.340319 -0.0644721
0.3 0.0875645 -0.0716475 -0.339937 -0.0646534
0.3 0.087548 -0.071567 -0.339554 -0.0648322
0.3 0.0875321 -0.0715002 -0.339169 -0.0650087
0.3 0.0875321 -0.0715002 -0.339169 -0.0650087
0.3 0.087502 -0.0714072 -0.338392 -0.0653545
0.3 0.0874878 -0.0713817 -0.338001 -0.0655238
0.3 0.0874742 -0.0713704 -0.337607 -0.0656908
0.3 0.0874614 -0.0713734 -0.337212 -0.0658557
0.3 0.0874492 -0.0713904 -0.336814 -0.0660182
0.3 0.0874379 -0.0714216 -0.336413 -0.0661784
0.3 0.0874379 -0.0714216 -0.336413 -0.0661784
0.3 0.0874175 -0.0715265 -0.335602 -0.0664919
0.3 0.0874085 -0.0716017 -0.335192 -0.0666453
0.3 0.0874006 -0.0716922 -0.334777 -0.0667962
0.3 0.0873936 -0.0717982 -0.334357 -0.0669448
0.3 0.0873829 -0.0718962 -0.333979 -0.0670976
0.3 0.0873728 -0.0719964 -0.333598 -0.0672501
0.3 0.0873639 -0.0721117 -0.333211 -0.0674019
0.3 0.0873539 -0.0721861 -0.332837 -0.0675551
0.3 0.0873424 -0.0722153 -0.332482 -0.067711
0.3 0.0873295 -0.0722063 -0.332145 -0.0678695
0.3 0.0873155 -0.0721701 -0.331819 -0.0680296
0.3 0.0873006 -0.0721122 -0.331504 -0.0681911
0.3 0.0872849 -0.0720325 -0.3312 -0.0683537
0.3 0.0872683 -0.0719349 -0.330906 -0.0685176
0.3 0.0872511 -0.0718257 -0.330619 -0.0686826
0.3 0.0872334 -0.0717096 -0.330338 -0.0688482
0.3 0.0872152 -0.0715903 -0.330061 -0.0690143
0.3 0.0871968 -0.0714711 -0.329788 -0.0691804
0.3 0.0871782 -0.0713553 -0.329518 -0.0693466
0.3 0.0871595 -0.0712428 -0.329251 -0.0695129
0.3 0.0871407 -0.07113 -0.328983 -0.0696764
0.3 0.0871223 -0.0710144 -0.328714 -0.0698392
0.3 0.0871044 -0.0708965 -0.328444 -0.0700008
0.3 0.0870868 -0.070776 -0.328173 -0.0701612
0.3 0.0870696 -0.0706534 -0.327901 -0.0703202
0.3 0.0870527 -0.070529 -0.327629 -0.0704778
0.3 0.0870361 -0.0704029 -0.327355 -0.0706341
0.3 0.0870198 -0.0702752 -0.327081 -0.0707889
0.3 0.0870039 -0.0701462 -0.326807 -0.0709424
0.3 0.0869882 -0.070016 -0.326531 -0.0710944
0.3 0.0869728 -0.069885 -0.326255 -0.0712451
0.3 0.0869577 -0.0697531 -0.325978 -0.0713943
0.3 0.0869284 -0.0694873 -0.325422 -0.0716885
0.3 0.0869284 -0.0694873 -0.325422 -0.0716885
0.3 0.0869141 -0.0693535 -0.325143 -0.0718336
0.3 0.0869001 -0.0692192 -0.324864 -0.0719772
0.3 0.0868864 -0.0690846 -0.324584 -0.0721195
0.3 0.0868729 -0.0689498 -0.324304 -0.0722603
0.3 0.0868597 -0.0688149 -0.324023 -0.0723997
0.3 0.0868467 -0.0686799 -0.323741 -0.0725378
0.3 0.086834 -0.0685448 -0.323459 -0.0726745
0.3 0.0868215 -0.0684097 -0.323177 -0.0728098
0.3 0.0868092 -0.0682746 -0.322894 -0.0729437
0.3 0.0867972 -0.0681397 -0.322611 -0.0730762
0.3 0.0867854 -0.0680051 -0.322327 -0.0732074
0.3 0.0867739 -0.0678706 -0.322044 -0.0733371
0.3 0.0867625 -0.0677365 -0.321759 -0.0734655
0.3 0.0867514 -0.0676026 -0.321475 -0.0735926
0.3 0.0867405 -0.0674691 -0.32119 -0.0737182
0.3 0.0867298 -0.067336 -0.320905 -0.0738425
0.3 0.0867193 -0.0672032 -0.32062 -0.0739655
0.3 0.086709 -0.0670708 -0.320334 -0.074087
0.3 0.0866989 -0.0669389 -0.320049 -0.0742073
0.3 0.086689 -0.0668075 -0.319763 -0.0743262
0.3 0.0866793 -0.0666766 -0.319477 -0.0744437
0.3 0.0866699 -0.0665462 -0.31919 -0.0745599
0.3 0.0866605 -0.0664162 -0.318904 -0.0746748
0.3 0.0866514 -0.0662868 -0.318617 -0.0747884
0.3 0.0866425 -0.0661579 -0.318331 -0.0749006
0.3 0.086634 -0.0659945 -0.318058 -0.0750161
0.3 0.0866254 -0.0657993 -0.317796 -0.075132
0.3 0.0866168 -0.0655721 -0.317545 -0.0752494
0.3 0.0866081 -0.0653121 -0.317304 -0.0753692
0.3 0.0865996 -0.065016 -0.317075 -0.0754921
0.3 0.0865913 -0.0646836 -0.316857 -0.0756183
0.3 0.0865833 -0.0643149 -0.31665 -0.0757479
0.3 0.0865757 -0.0639113 -0.316455 -0.0758812
0.3 0.0865757 -0.0639113 -0.316455 -0.0758812
0.3 0.0865616 -0.0629997 -0.316099 -0.0761589
0.3 0.0865553 -0.0624901 -0.31594 -0.0763037
0.3 0.0865496 -0.0619447 -0.315792 -0.0764526
0.3 0.0865444 -0.0613679 -0.315657 -0.0766054
0.3 0.0865398 -0.0607606 -0.315533 -0.0767622
0.3 0.0865398 -0.0607606 -0.315533 -0.0767622
0.3 0.0865322 -0.0594572 -0.31532 -0.0770875
0.3 0.0865294 -0.0587602 -0.315232 -0.0772563
0.3 0.0865272 -0.0580352 -0.315155 -0.0774293
0.3 0.0865257 -0.0572832 -0.31509 -0.0776062
0.3 0.0865247 -0.0565082 -0.315036 -0.0777868
0.3 0.0865243 -0.0557115 -0.314993 -0.0779709
0.3 0.0865245 -0.0548944 -0.314961 -0.0781586
0.3 0.0865245 -0.0548944 -0.314961 -0.0781586
0.3 0.0865264 -0.0531999 -0.31493 -0.0785443
0.3 0.0865283 -0.052323 -0.31493 -0.0787425
0.3 0.0865306 -0.0514274 -0.314941 -0.0789441
0.3 0.0865335 -0.0505172 -0.314962 -0.0791488
0.3 0.0865368 -0.049594 -0.314993 -0.0793564
0.3 0.0865406 -0.0486587 -0.315033 -0.0795668
0.3 0.0865448 -0.0477116 -0.315082 -0.0797801
0.3 0.0865494 -0.0467538 -0.315141 -0.079996
0.3 0.0865544 -0.0457845 -0.315209 -0.0802146
0.3 0.0865598 -0.0448056 -0.315285 -0.0804358
0.3 0.0865655 -0.0438205 -0.31537 -0.0806592
0.3 0.0865778 -0.0418348 -0.315562 -0.0811121
0.3 0.0865778 -0.0418348 -0.315562 -0.0811121
0.3 0.0865843 -0.0408355 -0.31567 -0.0813415
0.3 0.086591 -0.0398316 -0.315785 -0.0815728
0.3 0.0865979 -0.0388241 -0.315907 -0.081806
0.3 0.086605 -0.0378164 -0.316035 -0.0820406
0.3 0.0866121 -0.0368097 -0.316169 -0.0822765
0.3 0.0866193 -0.0358051 -0.316308 -0.0825137
0.3 0.0866265 -0.0348034 -0.316453 -0.0827518
0.3 0.0866336 -0.0338054 -0.316602 -0.0829909
0.3 0.0866408 -0.032811 -0.316756 -0.083231
0.3 0.0866479 -0.0318209 -0.316914 -0.0834719
0.3 0.086655 -0.0308351 -0.317077 -0.0837136
0.3 0.086662 -0.029854 -0.317243 -0.0839559
0.3 0.0866688 -0.0288787 -0.317413 -0.0841989
0.3 0.0866754 -0.0279121 -0.317585 -0.0844421
0.3 0.0866818 -0.0269541 -0.31776 -0.0846856
0.3 0.0866793 -0.0261133 -0.317887 -0.0848666
0.3 0.0866768 -0.0252789 -0.318022 -0.0850561
0.3 0.0866743 -0.0244575 -0.318159 -0.0852455
0.3 0.0866723 -0.0236134 -0.318301 -0.0854353
0.3 0.0866715 -0.0227322 -0.318455 -0.0856305
0.3 0.0866711 -0.0218239 -0.318614 -0.0858252
0.3 0.0866713 -0.0208873 -0.31878 -0.0860205


==> Simulation_results/plots/plots_data/load.txt <==
0 19.6 -0.98
2 19.6 -0.98
2.001 49.6 -0.98
4 49.6 -0.98
4.001 24.6 -0.98
6 24.6 -0.98
6.001 69.6 -0.98
8 69.6 -0.98
8.001 34.6 -2.98
10 34.6 -2.98
10.001 39.6 1.98
12 39.6 1.98
12.001 49.6 -0.98
14 49.6 -0.98


==> Simulation_results/plots/plots_data/no_load.txt <==
0.3 0.0121051 -0.00113547 -0.0371014 0.00478466
0.3 0.012075 -0.000644758 -0.0373656 0.00465878
0.3 0.0120459 -0.000168656 -0.0376244 0.00453159
0.3 0.0120176 0.000292107 -0.0378764 0.00440299
0.3 0.0119904 0.000736595 -0.0381215 0.00427312
0.3 0.0119642 0.00116475 -0.0383591 0.00414201
0.3 0.0119392 0.00157741 -0.0385889 0.00400971
0.3 0.0119152 0.00197582 -0.0388104 0.0038763
0.3 0.0118924 0.00235972 -0.0390237 0.00374177
0.3 0.0118708 0.00272946 -0.0392285 0.00360614
0.3 0.0118505 0.00308274 -0.0394233 0.00346931
0.3 0.0118314 0.00342059 -0.0396078 0.00333134
0.3 0.0118138 0.00374294 -0.0397822 0.00319239
0.3 0.0117975 0.00405029 -0.0399463 0.00305244
0.3 0.0117826 0.0043437 -0.0400996 0.00291153
0.3 0.0117826 0.0043437 -0.0400996 0.00291153
0.3 0.0117569 0.00488791 -0.0403743 0.0026266
0.3 0.0117463 0.00513429 -0.0404937 0.00248246
0.3 0.0117373 0.00536212 -0.0406004 0.00233718
0.3 0.0117298 0.00557533 -0.0406952 0.00219078
0.3 0.0117239 0.00577541 -0.0407781 0.00204329
0.3 0.0117194 0.00596353 -0.040849 0.0018948
0.3 0.0117165 0.00613888 -0.0409079 0.00174513
0.3 0.0117152 0.00629428 -0.0409528 0.0015942
0.3 0.0117157 0.00643318 -0.0409848 0.00144199
0.3 0.0117177 0.00655597 -0.0410038 0.0012884
0.3 0.0117214 0.00666572 -0.04101 0.00113345
0.3 0.0117267 0.00676391 -0.0410033 0.000977106
0.3 0.0117336 0.0068504 -0.0409839 0.000819237
0.3 0.011742 0.00692659 -0.040952 0.000659755
0.3 0.0117522 0.00698775 -0.0409063 0.000498532
0.3 0.011764 0.00703672 -0.0408473 0.000335499
0.3 0.0117774 0.00707536 -0.0407753 0.000170574
0.3 0.0117921 0.00711445 -0.0406926 3.58545e-06
0.3 0.0118082 0.00715641 -0.0405993 -0.000165549
0.3 0.0118255 0.00720061 -0.0404957 -0.000336888
0.3 0.0118439 0.00724823 -0.0403824 -0.000510526
0.3 0.0118637 0.00729405 -0.0402585 -0.000686596
0.3 0.0118846 0.0073364 -0.0401256 -0.000864826
0.3 0.0119067 0.00737601 -0.0399842 -0.0010453
0.3 0.0119296 0.00742389 -0.0398358 -0.00122839
0.3 0.011978 0.00754826 -0.0395184 -0.00160272
0.3 0.011978 0.00754826 -0.0395184 -0.00160272
0.3 0.0120032 0.00762689 -0.0393507 -0.00179409
0.3 0.0120292 0.00771172 -0.0391766 -0.00198835
0.3 0.0120556 0.0078102 -0.0389973 -0.00218589
0.3 0.0120824 0.00792202 -0.0388134 -0.00238669
0.3 0.0121096 0.00804396 -0.0386268 -0.00259028
0.3 0.0121371 0.00817509 -0.038438 -0.00279663
0.3 0.0121649 0.0083158 -0.0382474 -0.00300582
0.3 0.0121928 0.00846527 -0.0380552 -0.00321779
0.3 0.0122211 0.00861949 -0.0378612 -0.00343253
0.3 0.0122495 0.00877874 -0.0376661 -0.00364999
0.3 0.012278 0.00894023 -0.0374718 -0.00386955
0.3 0.0123066 0.00910539 -0.0372791 -0.00409111
0.3 0.012335 0.0092839 -0.0370886 -0.00431498
0.3 0.012335 0.0092839 -0.0370886 -0.00431498
0.3 0.012391 0.00968238 -0.0367154 -0.00476957
0.3 0.0124186 0.00990199 -0.0365332 -0.00500016
0.3 0.0124457 0.0101397 -0.0363543 -0.00523316
0.3 0.0124723 0.0103914 -0.0361808 -0.00546786
0.3 0.0124982 0.0106557 -0.0360132 -0.0057041
0.3 0.0125482 0.0112194 -0.0356969 -0.00618067
0.3 0.0125482 0.0112194 -0.0356969 -0.00618067
0.3 0.0125722 0.0115179 -0.0355488 -0.00642083
0.3 0.0125955 0.011825 -0.0354078 -0.00666211
0.3 0.0126181 0.0121405 -0.0352744 -0.00690432
0.3 0.0126398 0.0124668 -0.0351498 -0.00714709
0.3 0.0126606 0.0128039 -0.0350347 -0.0073902
0.3 0.0126804 0.0131513 -0.0349289 -0.00763364
0.3 0.0126992 0.0135096 -0.034833 -0.00787722
0.3 0.012717 0.0138789 -0.0347474 -0.00812074
0.3 0.0127337 0.0142576 -0.0346722 -0.00836396
0.3 0.0127493 0.0146446 -0.0346097 -0.00860613
0.3 0.0127638 0.0150429 -0.0345589 -0.00884754
0.3 0.012777 0.0154529 -0.0345204 -0.00908805
0.3 0.012777 0.0154529 -0.0345204 -0.00908805
0.3 0.0127997 0.0163065 -0.0344803 -0.00956613
0.3 0.012809 0.0167518 -0.0344795 -0.00980331
0.3 0.012817 0.0172107 -0.0344909 -0.0100395
0.3 0.0128236 0.0176811 -0.0345145 -0.0102743
0.3 0.0128287 0.0181619 -0.0345522 -0.0105071
0.3 0.0128324 0.0186531 -0.034604 -0.0107379
0.3 0.0128347 0.0191543 -0.0346702 -0.0109665
0.3 0.0128355 0.0196684 -0.0347517 -0.0111927
0.3 0.0128347 0.0201949 -0.0348486 -0.0114162
0.3 0.0128455 0.0205293 -0.0348657 -0.0116474
0.3 0.0128565 0.020842 -0.0348886 -0.01187
0.3 0.0128675 0.0210909 -0.0349137 -0.0120902
0.3 0.0128796 0.0212564 -0.0349315 -0.0123116
0.3 0.0128933 0.0213297 -0.0349386 -0.0125345
0.3 0.0129087 0.02133 -0.0349341 -0.0127591
0.3 0.0129254 0.0212917 -0.0349196 -0.0129848
0.3 0.0129431 0.0212478 -0.0348958 -0.0132115
0.3 0.0129616 0.0212158 -0.0348637 -0.0134388
0.3 0.0129808 0.0212038 -0.0348241 -0.0136665
0.3 0.0130007 0.0212118 -0.0347769 -0.0138947
0.3 0.0130212 0.0212444 -0.0347233 -0.0141232
0.3 0.013042 0.0213092 -0.0346655 -0.0143517
0.3 0.0130628 0.0214043 -0.0346048 -0.01458
0.3 0.0130836 0.0215279 -0.0345425 -0.0148079
0.3 0.0131036 0.0217123 -0.03447 -0.0150311
0.3 0.0131225 0.0218784 -0.0343988 -0.0152526
0.3 0.0131407 0.0220131 -0.0343262 -0.015472
0.3 0.0131584 0.0221045 -0.0342524 -0.0156892
0.3 0.0131755 0.022155 -0.0341776 -0.0159041
0.3 0.013192 0.022171 -0.0341021 -0.0161167
0.3 0.0132079 0.0221638 -0.0340258 -0.016327
0.3 0.0132233 0.0221399 -0.0339486 -0.016535
0.3 0.0132524 0.0220521 -0.0337916 -0.0169436
0.3 0.0132524 0.0220521 -0.0337916 -0.0169436
0.3 0.0132661 0.0219953 -0.0337118 -0.0171443
0.3 0.0132793 0.0219359 -0.0336312 -0.0173427
0.3 0.0132919 0.0218762 -0.0335498 -0.0175388
0.3 0.0133041 0.0218179 -0.0334676 -0.0177325
0.3 0.0133158 0.0217613 -0.0333847 -0.0179238
0.3 0.0133377 0.0216527 -0.0332166 -0.0182997
0.3 0.0133377 0.0216527 -0.0332166 -0.0182997
0.3 0.013348 0.0216007 -0.0331315 -0.0184842
0.3 0.0133578 0.0215499 -0.0330457 -0.0186664
0.3 0.0133672 0.0214999 -0.0329593 -0.0188465
0.3 0.0133761 0.0214504 -0.0328723 -0.0190243
0.3 0.0133847 0.021401 -0.0327847 -0.0192
0.3 0.0133928 0.0213519 -0.0326966 -0.0193735
0.3 0.0134005 0.0213027 -0.0326079 -0.0195449
0.3 0.0134078 0.0212535 -0.0325187 -0.0197141
0.3 0.0134147 0.0212043 -0.032429 -0.0198813
0.3 0.0134213 0.021155 -0.0323389 -0.0200464
0.3 0.0134275 0.0211056 -0.0322483 -0.0202094
0.3 0.0134333 0.0210561 -0.0321572 -0.0203704
0.3 0.0134388 0.0210063 -0.0320658 -0.0205293
0.3 0.0134439 0.0209563 -0.0319739 -0.0206863
0.3 0.0134487 0.0209061 -0.0318815 -0.0208412
0.3 0.0134532 0.020856 -0.0317889 -0.0209942
0.3 0.0134573 0.0208057 -0.0316958 -0.0211452
0.3 0.0134612 0.0207554 -0.0316024 -0.0212943
0.3 0.0134647 0.0207051 -0.0315087 -0.0214414
0.3 0.0134679 0.0206548 -0.0314147 -0.0215866
0.3 0.0134709 0.0206045 -0.0313204 -0.02173
0.3 0.0134736 0.0205542 -0.0312258 -0.0218715
0.3 0.013476 0.0205038 -0.0311309 -0.0220111
0.3 0.0134781 0.0204087 -0.031047 -0.0221483
0.3 0.0134798 0.0202627 -0.0309736 -0.0222837
0.3 0.013481 0.0200681 -0.0309108 -0.0224172
0.3 0.0134818 0.0198309 -0.0308582 -0.0225483
0.3 0.013482 0.0195486 -0.0308164 -0.022677
0.3 0.0134817 0.0192257 -0.0307859 -0.0228034
0.3 0.0134805 0.0188603 -0.030768 -0.0229269
0.3 0.0134784 0.0184581 -0.0307626 -0.0230474
0.3 0.0134754 0.0180299 -0.0307697 -0.0231649
0.3 0.0134714 0.0175787 -0.0307895 -0.0232792
0.3 0.0134604 0.0166152 -0.0308673 -0.0234981
0.3 0.0134604 0.0166152 -0.0308673 -0.0234981
0.3 0.0134534 0.0161023 -0.0309261 -0.0236026
0.3 0.0134452 0.0155646 -0.0309994 -0.0237035
0.3 0.0134357 0.0150025 -0.0310872 -0.0238005
0.3 0.013425 0.0144222 -0.0311892 -0.0238939
0.3 0.0134132 0.0138257 -0.0313059 -0.0239838
0.3 0.0134001 0.013215 -0.0314372 -0.0240699
0.3 0.0133859 0.0125891 -0.0315834 -0.0241524
0.3 0.0133705 0.0119488 -0.0317445 -0.0242313
0.3 0.0133538 0.0112888 -0.0319215 -0.0243062
0.3 0.0133359 0.0106151 -0.0321136 -0.0243775
0.3 0.0133169 0.00992938 -0.032321 -0.024445
0.3 0.0132966 0.00923341 -0.0325434 -0.0245089
0.3 0.0132753 0.00852862 -0.0327811 -0.024569
0.3 0.0132528 0.00781456 -0.033034 -0.0246254
0.3 0.0132292 0.00709186 -0.033302 -0.024678
0.3 0.0132045 0.00635574 -0.0335855 -0.0247267
0.3 0.0131787 0.00560751 -0.033884 -0.0247714
0.3 0.0131518 0.0048481 -0.0341974 -0.0248122
0.3 0.013124 0.00408552 -0.0345249 -0.0248494
0.3 0.0130952 0.00332049 -0.0348665 -0.0248829
0.3 0.0130656 0.00255395 -0.0352221 -0.0249128
0.3 0.0130352 0.00178653 -0.0355912 -0.024939
0.3 0.013004 0.00101387 -0.035974 -0.0249615
0.3 0.0129721 0.000241174 -0.0363703 -0.0249805
0.3 0.0129395 -0.000531436 -0.036779 -0.024996
0.3 0.0129064 -0.00130334 -0.0371994 -0.0250079
0.3 0.0128727 -0.00207477 -0.0376313 -0.0250164
0.3 0.0128385 -0.00284506 -0.0380746 -0.0250214
0.3 0.0128039 -0.00361413 -0.0385287 -0.025023
0.3 0.0127688 -0.00438541 -0.0389931 -0.0250208
0.3 0.0127333 -0.0051587 -0.0394668 -0.0250149
0.3 0.0126976 -0.00592848 -0.0399495 -0.0250057
0.3 0.0126618 -0.00669314 -0.0404403 -0.0249932
0.3 0.0126258 -0.00745368 -0.0409394 -0.0249775
0.3 0.0125897 -0.00820822 -0.0414462 -0.0249585
0.3 0.0125536 -0.00895667 -0.0419602 -0.0249364
0.3 0.0125175 -0.00970134 -0.0424806 -0.0249108
0.3 0.0124815 -0.0104418 -0.043007 -0.0248819
0.3 0.0124456 -0.0111733 -0.0435385 -0.0248501
0.3 0.0124101 -0.0118963 -0.0440744 -0.0248154
0.3 0.0123749 -0.012611 -0.0446142 -0.0247777
0.3 0.01234 -0.0133171 -0.0451577 -0.0247371
0.3 0.0123055 -0.0140148 -0.0457043 -0.0246936
0.3 0.0122714 -0.0147055 -0.0462533 -0.0246472
0.3 0.0122379 -0.0153897 -0.046804 -0.0245978
0.3 0.0122049 -0.0160647 -0.0473558 -0.0245457
0.3 0.0121726 -0.0167297 -0.047908 -0.024491
0.3 0.012141 -0.0173845 -0.04846 -0.0244337
0.3 0.0121102 -0.0180291 -0.0490115 -0.024374
0.3 0.0120801 -0.018665 -0.0495624 -0.0243118
0.3 0.0120509 -0.0192906 -0.0501122 -0.0242472
0.3 0.0120224 -0.019906 -0.0506604 -0.0241803
0.3 0.0119949 -0.0205109 -0.051206 -0.0241109
0.3 0.0119684 -0.0211046 -0.0517482 -0.0240391
0.3 0.0119429 -0.021687 -0.0522868 -0.0239651
0.3 0.0119184 -0.0222582 -0.0528215 -0.0238889
0.3 0.0119184 -0.0222582 -0.0528215 -0.0238889
0.3 0.0118727 -0.0233669 -0.053879 -0.0237302
0.3 0.0118516 -0.023902 -0.0543999 -0.0236477
0.3 0.0118317 -0.0244249 -0.0549151 -0.0235631
0.3 0.0118131 -0.0249359 -0.0554246 -0.0234765
0.3 0.0117957 -0.0254368 -0.0559281 -0.0233878
0.3 0.0117795 -0.0259277 -0.0564255 -0.0232973
0.3 0.0117646 -0.0264087 -0.0569163 -0.0232048
0.3 0.0117387 -0.0273427 -0.0578785 -0.0230139
0.3 0.0117387 -0.0273427 -0.0578785 -0.0230139
0.3 0.0117276 -0.0277951 -0.0583494 -0.0229155
0.3 0.0117181 -0.0282344 -0.058812 -0.0228151
0.3 0.0117099 -0.0286601 -0.0592662 -0.0227127
0.3 0.0117033 -0.0290713 -0.0597116 -0.0226082
0.3 0.0116981 -0.0294685 -0.0601486 -0.0225018
0.3 0.0116944 -0.0298567 -0.0605774 -0.0223933
0.3 0.0116921 -0.0302357 -0.0609981 -0.0222825
0.3 0.0116912 -0.0306073 -0.0614107 -0.0221695
0.3 0.0116918 -0.0309673 -0.0618139 -0.0220541
0.3 0.0116939 -0.0313173 -0.0622086 -0.0219364
0.3 0.0116973 -0.0316638 -0.0625953 -0.0218161
0.3 0.011702 -0.0320095 -0.0629745 -0.021693
0.3 0.0117152 -0.0327021 -0.0637108 -0.0214386
0.3 0.0117152 -0.0327021 -0.0637108 -0.0214386
0.3 0.0117236 -0.0330503 -0.0640684 -0.0213069
0.3 0.0117332 -0.0334017 -0.0644188 -0.0211718
0.3 0.0117438 -0.033757 -0.0647632 -0.0210335
0.3 0.0117554 -0.0341166 -0.0651022 -0.0208919
0.3 0.011768 -0.0344812 -0.0654361 -0.0207468
0.3 0.0117816 -0.0348511 -0.065765 -0.020598
0.3 0.011796 -0.0352266 -0.0660893 -0.0204456
0.3 0.0118112 -0.0356083 -0.0664096 -0.0202894
0.3 0.0118274 -0.0359932 -0.0667253 -0.0201294
0.3 0.0118443 -0.0363823 -0.0670372 -0.0199653
0.3 0.0118619 -0.0367761 -0.0673457 -0.0197972
0.3 0.0118801 -0.0371815 -0.067653 -0.019625
0.3 0.0118987 -0.0375978 -0.0679591 -0.0194488
0.3 0.0119178 -0.0380274 -0.0682644 -0.0192683
0.3 0.0119372 -0.0384704 -0.0685698 -0.0190837
0.3 0.0119569 -0.0389241 -0.0688749 -0.0188948
0.3 0.0119769 -0.0393868 -0.0691817 -0.018702
0.3 0.011997 -0.0398633 -0.0694907 -0.0185052
0.3 0.0120172 -0.0403536 -0.0698025 -0.0183043
0.3 0.0120373 -0.0408568 -0.070117 -0.0180993
0.3 0.0120574 -0.0413736 -0.0704349 -0.0178902
0.3 0.0120774 -0.0419032 -0.0707567 -0.0176772
0.3 0.0120974 -0.0424436 -0.0710824 -0.0174603
0.3 0.012117 -0.0429972 -0.0714122 -0.0172395
0.3 0.0121364 -0.0435631 -0.0717467 -0.0170149
0.3 0.0121555 -0.0441409 -0.0720863 -0.0167867
0.3 0.0121741 -0.0447292 -0.0724312 -0.0165547
0.3 0.0121924 -0.0453278 -0.0727834 -0.0163195
0.3 0.0122101 -0.0459365 -0.0731433 -0.0160812
0.3 0.0122274 -0.0465543 -0.0735115 -0.01584
0.3 0.0122441 -0.0471811 -0.07389 -0.0155965
0.3 0.0122602 -0.047818 -0.0742786 -0.0153506
0.3 0.0122755 -0.0484654 -0.0746776 -0.0151025
0.3 0.0122755 -0.0484654 -0.0746776 -0.0151025
0.3 0.0123039 -0.0497902 -0.0755072 -0.0145999
0.3 0.0123169 -0.050468 -0.0759385 -0.0143459
0.3 0.0123291 -0.0511569 -0.0763818 -0.0140901
0.3 0.0123402 -0.0518565 -0.0768376 -0.0138331
0.3 0.0123505 -0.0525669 -0.0773064 -0.0135751
0.3 0.0123597 -0.0532866 -0.0777882 -0.013316
0.3 0.0123679 -0.0540163 -0.0782834 -0.0130561
0.3 0.0123749 -0.0547566 -0.0787924 -0.0127956
0.3 0.0123809 -0.0555095 -0.0793159 -0.0125346
0.3 0.0123857 -0.0562742 -0.0798557 -0.0122737
0.3 0.0123893 -0.057049 -0.0804105 -0.012013
0.3 0.0123917 -0.0578337 -0.0809807 -0.0117525
0.3 0.0123927 -0.05943 -0.082167 -0.011233
0.3 0.0123927 -0.05943 -0.082167 -0.011233
0.3 0.0123913 -0.0602428 -0.082784 -0.0109743
0.3 0.0123885 -0.0610695 -0.0834179 -0.0107164
0.3 0.0123843 -0.0619102 -0.084069 -0.0104597
0.3 0.0123919 -0.062567 -0.0846412 -0.0101971
0.3 0.0123987 -0.0632117 -0.0852267 -0.00994309
0.3 0.0124028 -0.0638982 -0.0858381 -0.00969362
0.3 0.0124077 -0.0645073 -0.0864483 -0.00944383
0.3 0.0124143 -0.0650242 -0.0870486 -0.00919214
0.3 0.0124228 -0.065459 -0.0876395 -0.00893879
0.3 0.0124326 -0.0658524 -0.0882222 -0.00868393
0.3 0.0124438 -0.0662242 -0.0887973 -0.00842766
0.3 0.0124562 -0.0665889 -0.0893651 -0.00816997
0.3 0.0124844 -0.0673151 -0.0904792 -0.00765148
0.3 0.0124844 -0.0673151 -0.0904792 -0.00765148
0.3 0.0125 -0.0676902 -0.0910263 -0.0073905
0.3 0.0125162 -0.0680871 -0.0915688 -0.00712849
0.3 0.012533 -0.0685102 -0.0921076 -0.00686555
0.3 0.0125502 -0.068961 -0.0926441 -0.00660171
0.3 0.0125675 -0.0694374 -0.093179 -0.00633719
0.3 0.0125851 -0.0699375 -0.0937125 -0.00607182
0.3 0.0126028 -0.0704638 -0.0942457 -0.00580583
0.3 0.01262 -0.0708714 -0.0947587 -0.00554309
0.3 0.0126366 -0.0711551 -0.0952516 -0.00528249
0.3 0.0126524 -0.0713305 -0.0957246 -0.00502414
0.3 0.0126824 -0.071405 -0.0966127 -0.00451505
0.3 0.0126824 -0.071405 -0.0966127 -0.00451505
0.3 0.0126966 -0.0713317 -0.0970282 -0.00426423
0.3 0.0127103 -0.0712259 -0.0974252 -0.00401598
0.3 0.0127234 -0.0711025 -0.0978041 -0.00377037
0.3 0.0127361 -0.0709745 -0.0981655 -0.00352721
0.3 0.0127484 -0.0708472 -0.0985101 -0.00328649
0.3 0.0127484 -0.0708472 -0.0985101 -0.00328649
0.3 0.0127716 -0.0705972 -0.0991488 -0.00281233
0.3 0.0127825 -0.070478 -0.0994438 -0.00257885
0.3 0.0127931 -0.0703634 -0.0997232 -0.00234776
0.3 0.0128032 -0.0702527 -0.0999879 -0.00211901
0.3 0.0128129 -0.0701448 -0.100238 -0.00189258
0.3 0.0128223 -0.070038 -0.100474 -0.00166838
0.3 0.0128313 -0.0699338 -0.100696 -0.00144647
0.3 0.0128398 -0.0698303 -0.100904 -0.00122683
0.3 0.012848 -0.0697273 -0.101099 -0.00100943
0.3 0.0128558 -0.0696246 -0.101281 -0.000794248
0.3 0.0128632 -0.0695215 -0.10145 -0.000581233
0.3 0.0128702 -0.0694179 -0.101607 -0.000370365
0.3 0.012877 -0.0693133 -0.101753 -0.000161622
0.3 0.012877 -0.0693133 -0.101753 -0.000161622
0.3 0.0128893 -0.0691017 -0.10201 0.000249448
0.3 0.012895 -0.0689949 -0.102122 0.000451801
0.3 0.0129003 -0.0688879 -0.102223 0.000652085
0.3 0.0129053 -0.0687806 -0.102314 0.000850304
0.3 0.01291 -0.0686733 -0.102395 0.00104647
0.3 0.0129144 -0.0685655 -0.102467 0.00124061
0.3 0.0129185 -0.0684573 -0.102529 0.00143273
0.3 0.0129222 -0.0683494 -0.102583 0.00162288
0.3 0.0129257 -0.068241 -0.102627 0.00181103
0.3 0.0129289 -0.0681322 -0.102662 0.00199721
0.3 0.0129317 -0.0680232 -0.102689 0.00218142
0.3 0.0129343 -0.0679139 -0.102708 0.00236369
0.3 0.0129367 -0.0678042 -0.102718 0.00254405
0.3 0.0129387 -0.0676941 -0.102721 0.00272251
0.3 0.0129405 -0.0675837 -0.102717 0.00289908
0.3 0.012942 -0.0674739 -0.102705 0.00307428
0.3 0.0129431 -0.0673538 -0.102684 0.00324713
0.3 0.0129438 -0.0672204 -0.102654 0.00341781
0.3 0.0129439 -0.0670694 -0.102615 0.00358622
0.3 0.0129433 -0.0668978 -0.102566 0.00375234
0.3 0.01294 -0.0664806 -0.102434 0.00407763
0.3 0.01294 -0.0664806 -0.102434 0.00407763
0.3 0.0129372 -0.0662359 -0.10235 0.00423683
0.3 0.0129334 -0.0659625 -0.102255 0.00439382
0.3 0.0129286 -0.0656617 -0.102148 0.0045487
0.3 0.0129227 -0.0653379 -0.102028 0.00470143
0.3 0.0129078 -0.0646173 -0.10175 0.00500039
0.3 0.0129078 -0.0646173 -0.10175 0.00500039
0.3 0.0128986 -0.0642263 -0.101592 0.00514677
0.3 0.0128883 -0.0638133 -0.10142 0.00529089
0.3 0.0128767 -0.0633809 -0.101234 0.00543276
0.3 0.0128639 -0.0629319 -0.101035 0.00557242
0.3 0.0128498 -0.0624711 -0.100823 0.00571045
0.3 0.0128346 -0.0619999 -0.1006 0.00584693
0.3 0.0128182 -0.0615184 -0.100366 0.00598185
0.3 0.0128006 -0.0610272 -0.100121 0.00611531
0.3 0.0127817 -0.0605224 -0.0998642 0.00624724
0.3 0.0127616 -0.060008 -0.0995978 0.00637822
0.3 0.0127403 -0.0594849 -0.0993223 0.00650828
0.3 0.0127178 -0.0589551 -0.0990372 0.0066372
0.3 0.0126942 -0.0584198 -0.0987425 0.00676499
0.3 0.0126436 -0.0573301 -0.0981251 0.00701734
0.3 0.0126436 -0.0573301 -0.0981251 0.00701734
0.3 0.0126166 -0.0567788 -0.0978028 0.00714192
0.3 0.0125885 -0.0562216 -0.09747 0.00726506
0.3 0.0125594 -0.0556595 -0.097127 0.00738677
0.3 0.0125292 -0.0550934 -0.0967744 0.00750711
0.3 0.0124982 -0.054529 -0.0964149 0.00762666
0.3 0.0124335 -0.0534062 -0.0956769 0.00786365
0.3 0.0124335 -0.0534062 -0.0956769 0.00786365
0.3 0.0123998 -0.0528506 -0.0952988 0.00798109
0.3 0.0123655 -0.0522995 -0.0949162 0.00809813
0.3 0.0123305 -0.0517538 -0.0945286 0.00821455
0.3 0.0122949 -0.0512138 -0.0941362 0.00833033
0.3 0.0122587 -0.0506797 -0.0937394 0.00844547
0.3 0.012222 -0.0501509 -0.0933383 0.00856005
0.3 0.0121848 -0.0496285 -0.0929331 0.00867401
0.3 0.0121471 -0.0491105 -0.0925231 0.00878719
0.3 0.012109 -0.0486006 -0.0921107 0.00889995
0.3 0.0120707 -0.0481004 -0.0916955 0.00901211
0.3 0.0120322 -0.0476102 -0.0912778 0.00912367
0.3 0.0119548 -0.0466607 -0.0904361 0.00934516
0.3 0.0119548 -0.0466607 -0.0904361 0.00934516
0.3 0.011916 -0.0462024 -0.0900124 0.00945505
0.3 0.0118771 -0.0457537 -0.0895861 0.00956411
0.3 0.0118383 -0.0453155 -0.0891576 0.00967237
0.3 0.0117997 -0.0448911 -0.0887287 0.00978009
0.3 0.0117613 -0.0444813 -0.0882999 0.00988729
0.3 0.0117233 -0.0440866 -0.0878716 0.00999398
0.3 0.0116857 -0.0437093 -0.087444 0.0101002
0.3 0.0116484 -0.0433474 -0.0870172 0.0102059
0.3 0.0116116 -0.0430007 -0.0865915 0.0103112
0.3 0.0115754 -0.0426689 -0.0861666 0.0104158
0.3 0.0115397 -0.0423532 -0.0857438 0.0105199
0.3 0.0115048 -0.0420531 -0.0853233 0.0106235
0.3 0.0114706 -0.0417706 -0.0849051 0.0107265
0.3 0.0114372 -0.0415037 -0.0844895 0.0108291
0.3 0.0114046 -0.0412534 -0.0840764 0.0109311
0.3 0.0113729 -0.0410198 -0.0836661 0.0110324
0.3 0.0113422 -0.0408046 -0.0832596 0.0111332
0.3 0.0113125 -0.0406069 -0.0828573 0.0112335
0.3 0.0112839 -0.0404251 -0.0824592 0.0113333
0.3 0.0112565 -0.0402598 -0.0820655 0.0114324
0.3 0.0112302 -0.0401103 -0.0816763 0.0115311
0.3 0.0112051 -0.0399765 -0.0812917 0.0116292
0.3 0.0111812 -0.0398606 -0.0809121 0.0117266
0.3 0.0111586 -0.0397631 -0.0805377 0.0118233
0.3 0.0111375 -0.0396826 -0.0801686 0.0119192
0.3 0.0111177 -0.039619 -0.0798051 0.0120144
0.3 0.0110993 -0.0395705 -0.0794477 0.0121088
0.3 0.0110824 -0.0395369 -0.0790966 0.0122024
0.3 0.0110669 -0.0395183 -0.0787517 0.0122954
0.3 0.0110529 -0.0395143 -0.0784133 0.0123875
0.3 0.0110404 -0.0395293 -0.0780819 0.0124787
0.3 0.0110296 -0.039562 -0.0777581 0.0125692
0.3 0.0110204 -0.0396105 -0.0774417 0.0126586
0.3 0.0110129 -0.0396748 -0.0771329 0.0127471
0.3 0.0110069 -0.0397539 -0.0768317 0.0128345
0.3 0.0110027 -0.0398475 -0.0765381 0.0129208
0.3 0.0110002 -0.0399606 -0.076253 0.0130059
0.3 0.0109995 -0.0400911 -0.0759771 0.0130898
0.3 0.0110007 -0.0402367 -0.0757105 0.0131724
0.3 0.0110035 -0.0403902 -0.0754516 0.0132535
0.3 0.0110079 -0.0405491 -0.0752001 0.0133331
0.3 0.0110079 -0.0405491 -0.0752001 0.0133331
0.3 0.0110215 -0.0408813 -0.0747191 0.0134873
0.3 0.0110307 -0.0410575 -0.0744898 0.0135617
0.3 0.0110415 -0.0412352 -0.0742663 0.0136339
0.3 0.0110538 -0.0414118 -0.0740493 0.0137041
0.3 0.0110673 -0.0415864 -0.0738384 0.0137723
0.3 0.0110985 -0.0419274 -0.0734347 0.0139023
0.3 0.0110985 -0.0419274 -0.0734347 0.0139023
0.3 0.0111161 -0.0420933 -0.0732414 0.0139639
0.3 0.011135 -0.0422622 -0.0730543 0.014023
0.3 0.011155 -0.0424252 -0.0728721 0.0140798
0.3 0.011176 -0.0425809 -0.0726943 0.0141342
0.3 0.011198 -0.0427285 -0.0725207 0.0141861
0.3 0.011198 -0.0427285 -0.0725207 0.0141861
0.3 0.0112448 -0.0429984 -0.0721857 0.0142822
0.3 0.0112696 -0.0431245 -0.0720242 0.0143263
0.3 0.0112952 -0.0432459 -0.0718666 0.0143676
0.3 0.0113217 -0.0433626 -0.0717139 0.0144066
0.3 0.0113486 -0.0434672 -0.0715636 0.0144429
0.3 0.0113761 -0.0435595 -0.0714155 0.0144765
0.3 0.011404 -0.0436377 -0.0712693 0.0145073
0.3 0.0114323 -0.0437051 -0.071125 0.0145354
0.3 0.0114611 -0.0437627 -0.0709823 0.0145608
0.3 0.01149 -0.0438049 -0.0708386 0.0145832
0.3 0.011519 -0.0438317 -0.0706953 0.014603
0.3 0.011548 -0.0438436 -0.0705523 0.0146203
0.3 0.011548 -0.0438436 -0.0705523 0.0146203
0.3 0.0116059 -0.0438211 -0.0702666 0.0146472
0.3 0.0116347 -0.0437915 -0.0701239 0.0146569
0.3 0.0116635 -0.0437521 -0.0699832 0.0146647
0.3 0.0116919 -0.0436981 -0.0698418 0.0146701
0.3 0.0117199 -0.0436295 -0.0696994 0.0146735
0.3 0.0117475 -0.0435465 -0.0695559 0.0146749
0.3 0.0117475 -0.0435465 -0.0695559 0.0146749
0.3 0.0118011 -0.0433369 -0.0692647 0.0146715
0.3 0.0118271 -0.0432121 -0.069117 0.014667
0.3 0.0118525 -0.0430753 -0.0689677 0.0146608
0.3 0.0118772 -0.0429268 -0.0688166 0.014653
0.3 0.0119012 -0.0427679 -0.0686637 0.0146438
0.3 0.0119242 -0.0425935 -0.0685085 0.0146333
0.3 0.0119464 -0.0424028 -0.0683506 0.0146218
0.3 0.0119675 -0.0421934 -0.06819 0.0146094
0.3 0.0119675 -0.0421934 -0.06819 0.0146094
0.3 0.0120066 -0.0417264 -0.0678607 0.0145821
0.3 0.0120245 -0.0414698 -0.0676918 0.0145675
0.3 0.0120412 -0.0411958 -0.0675197 0.0145527
0.3 0.0120566 -0.040905 -0.0673445 0.0145378
0.3 0.0120708 -0.0406005 -0.0671662 0.014523
0.3 0.0120836 -0.0402836 -0.0669848 0.0145085
0.3 0.0120952 -0.0399541 -0.0668002 0.0144942
0.3 0.0121053 -0.0396124 -0.0666124 0.0144805
0.3 0.0121141 -0.0392565 -0.0664211 0.0144676
0.3 0.0121214 -0.0388847 -0.0662244 0.0144552
0.3 0.0121272 -0.0384999 -0.0660244 0.0144441
0.3 0.0121316 -0.0381019 -0.0658207 0.0144346
0.3 0.012149 -0.0374967 -0.0655028 0.0144621
0.3 0.012149 -0.0374967 -0.0655028 0.0144621
0.3 0.0121667 -0.0373714 -0.0654212 0.0145108
0.3 0.0121819 -0.037175 -0.0652922 0.0145498
0.3 0.0121971 -0.0370244 -0.0651642 0.0145851
0.3 0.0122135 -0.0369359 -0.0650434 0.0146192
0.3 0.012231 -0.0369004 -0.0649313 0.0146531
0.3 0.0122496 -0.0369011 -0.0648265 0.0146867
0.3 0.012269 -0.0369279 -0.0647274 0.0147203
0.3 0.0122891 -0.0369745 -0.0646336 0.0147534
0.3 0.01231 -0.037028 -0.0645442 0.0147863
0.3 0.0123312 -0.0370721 -0.0644576 0.014819
0.3 0.0123527 -0.0370969 -0.0643728 0.0148517
0.3 0.0123743 -0.0370954 -0.064289 0.0148845
0.3 0.0123959 -0.0370647 -0.0642053 0.0149176
0.3 0.0124148 -0.0370534 -0.0641329 0.0149463
0.3 0.0124148 -0.0370534 -0.0641329 0.0149463
0.3 0.0124502 -0.0370024 -0.0639833 0.0150018
0.3 0.012467 -0.0369612 -0.0639039 0.015028
0.3 0.0124833 -0.0369115 -0.0638217 0.0150532
0.3 0.0124992 -0.036856 -0.0637369 0.0150772
0.3 0.0125145 -0.0367968 -0.0636494 0.0151001
0.3 0.0125293 -0.0367353 -0.0635595 0.015122
0.3 0.0125575 -0.0366071 -0.0633721 0.0151623
0.3 0.0125575 -0.0366071 -0.0633721 0.0151623
0.3 0.0125708 -0.0365418 -0.0632748 0.0151809
0.3 0.0125837 -0.0364766 -0.0631752 0.0151983
0.3 0.0125962 -0.036412 -0.0630734 0.0152147
0.3 0.0126083 -0.036348 -0.0629695 0.01523
0.3 0.0126199 -0.0362846 -0.0628636 0.0152443
0.3 0.0126311 -0.0362219 -0.0627558 0.0152576
0.3 0.0126419 -0.0361597 -0.0626461 0.0152699
0.3 0.0126523 -0.0360981 -0.0625345 0.0152811
0.3 0.0126624 -0.0360369 -0.0624211 0.0152914
0.3 0.012672 -0.0359761 -0.0623059 0.0153007
0.3 0.0126812 -0.0359156 -0.0621891 0.015309
0.3 0.0126901 -0.0358553 -0.0620707 0.0153163
0.3 0.0126986 -0.0357953 -0.0619508 0.0153227
0.3 0.0127068 -0.0357352 -0.0618294 0.0153281
0.3 0.0127146 -0.0356752 -0.0617066 0.0153326
0.3 0.0127221 -0.0356152 -0.0615824 0.0153362
0.3 0.0127292 -0.0355552 -0.0614568 0.0153389
0.3 0.0127361 -0.0354953 -0.0613299 0.0153407
0.3 0.0127426 -0.0354355 -0.0612017 0.0153416
0.3 0.0127488 -0.0353757 -0.0610724 0.0153416
0.3 0.0127547 -0.0353159 -0.0609419 0.0153407
0.3 0.0127547 -0.0353159 -0.0609419 0.0153407
0.3 0.0127655 -0.0351965 -0.0606774 0.0153364
0.3 0.0127705 -0.0351369 -0.0605436 0.015333
0.3 0.0127753 -0.0350774 -0.0604087 0.0153287
0.3 0.0127797 -0.0350181 -0.0602729 0.0153236
0.3 0.0127839 -0.0349589 -0.0601362 0.0153177
0.3 0.0127878 -0.0348998 -0.0599985 0.015311
0.3 0.0127915 -0.0348409 -0.0598601 0.0153035
0.3 0.0127949 -0.034782 -0.0597208 0.0152952
0.3 0.012798 -0.0347231 -0.0595807 0.0152861
0.3 0.0128008 -0.0346694 -0.0594391 0.0152757
0.3 0.0128031 -0.0346273 -0.0592942 0.0152652
0.3 0.012805 -0.0345996 -0.0591454 0.0152544
0.3 0.0128063 -0.034589 -0.0589921 0.0152432
0.3 0.0128071 -0.0345983 -0.0588332 0.0152318
0.3 0.0128066 -0.0346777 -0.0584985 0.0152083
0.3 0.0128066 -0.0346777 -0.0584985 0.0152083
0.3 0.0128052 -0.034751 -0.058321 0.0151963
0.3 0.0128029 -0.0348514 -0.0581357 0.0151841
0.3 0.0127996 -0.0349757 -0.057942 0.0151717
0.3 0.0127953 -0.0351225 -0.0577396 0.0151591
0.3 0.01279 -0.0352885 -0.0575284 0.0151465
0.3 0.0127836 -0.0354721 -0.0573084 0.0151338
0.3 0.0127761 -0.0356742 -0.0570797 0.0151209
0.3 0.0127676 -0.0358921 -0.0568422 0.015108
0.3 0.0127579 -0.0361244 -0.0565959 0.0150949
0.3 0.012747 -0.036373 -0.0563399 0.0150818
0.3 0.0127349 -0.0366347 -0.0560736 0.0150688
0.3 0.0127217 -0.0369051 -0.0557991 0.0150555
0.3 0.0127073 -0.0371823 -0.0555169 0.0150418
0.3 0.0126918 -0.0374654 -0.055227 0.0150277
0.3 0.0126751 -0.0377545 -0.0549297 0.0150132
0.3 0.0126573 -0.0380488 -0.0546251 0.0149983
0.3 0.0126383 -0.0383519 -0.0543124 0.014983
0.3 0.0126183 -0.0386598 -0.0539939 0.014967
0.3 0.0125971 -0.0389717 -0.05367 0.0149502
0.3 0.0125749 -0.0392856 -0.0533401 0.0149328
0.3 0.0125517 -0.0396008 -0.0530047 0.0149148
0.3 0.0125274 -0.0399169 -0.0526638 0.0148962
0.3 0.0125022 -0.0402333 -0.0523174 0.0148769
0.3 0.0124761 -0.0405528 -0.051965 0.0148572
0.3 0.0124489 -0.0408746 -0.0516069 0.014837
0.3 0.0124209 -0.0411974 -0.0512428 0.0148165
0.3 0.0123921 -0.0415159 -0.0508751 0.0147952
0.3 0.0123626 -0.0418293 -0.0505046 0.0147732
0.3 0.0123626 -0.0418293 -0.0505046 0.0147732
0.3 0.0123015 -0.042438 -0.0497548 0.0147267
0.3 0.0122699 -0.0427345 -0.0493753 0.0147025
0.3 0.0122378 -0.0430277 -0.0489928 0.0146775
0.3 0.0122052 -0.0433129 -0.0486089 0.0146517
0.3 0.0121721 -0.0435893 -0.048224 0.0146251
0.3 0.0121388 -0.0438564 -0.0478385 0.0145976
0.3 0.0121052 -0.0441144 -0.0474525 0.0145693
0.3 0.0120713 -0.0443631 -0.0470662 0.0145401
0.3 0.0120371 -0.0446022 -0.0466799 0.0145101
0.3 0.0120028 -0.0448334 -0.046293 0.0144794
0.3 0.0119684 -0.0450571 -0.0459057 0.0144481
0.3 0.011934 -0.0452709 -0.0455194 0.014416
0.3 0.0118997 -0.0454739 -0.0451344 0.014383
0.3 0.0118655 -0.0456657 -0.0447508 0.0143493
0.3 0.0118315 -0.0458463 -0.0443688 0.0143148
0.3 0.0117978 -0.0460156 -0.0439886 0.0142795
0.3 0.0117643 -0.046174 -0.0436096 0.0142435
0.3 0.0117311 -0.0463223 -0.0432321 0.0142069
0.3 0.0116983 -0.0464601 -0.0428564 0.0141696
0.3 0.0116661 -0.0465846 -0.0424838 0.0141316
0.3 0.0116345 -0.0466951 -0.0421144 0.0140929
0.3 0.0116034 -0.0467912 -0.0417487 0.0140535
0.3 0.0116034 -0.0467912 -0.0417487 0.0140535
0.3 0.0115434 -0.0469401 -0.0410281 0.0139725
0.3 0.0115145 -0.0469917 -0.0406733 0.0139311
0.3 0.0114865 -0.0470262 -0.040323 0.0138892
0.3 0.0114595 -0.0470465 -0.0399775 0.0138466
0.3 0.0114333 -0.047053 -0.0396368 0.0138035
0.3 0.0114082 -0.0470455 -0.0393012 0.0137598
0.3 0.0113841 -0.0470242 -0.0389708 0.0137157
0.3 0.011361 -0.0469889 -0.0386457 0.013671
0.3 0.0113391 -0.0469395 -0.038326 0.0136258
0.3 0.0113183 -0.0468734 -0.038012 0.0135804
0.3 0.0112987 -0.04679 -0.0377039 0.0135346
0.3 0.0112805 -0.0466898 -0.0374021 0.0134886
0.3 0.0112635 -0.0465754 -0.0371067 0.0134423
0.3 0.0112478 -0.0464455 -0.0368181 0.0133958
0.3 0.0112335 -0.0463018 -0.0365362 0.0133491
0.3 0.0112204 -0.0461443 -0.0362611 0.0133022
0.3 0.0112089 -0.0459689 -0.0359935 0.0132553
0.3 0.0111988 -0.0457794 -0.0357336 0.0132085
0.3 0.0111901 -0.0455763 -0.0354814 0.0131618
0.3 0.0111829 -0.0453598 -0.0352371 0.0131152
0.3 0.0111773 -0.04513 -0.0350009 0.0130688
0.3 0.0111731 -0.0448845 -0.034773 0.0130226
0.3 0.0111731 -0.0448845 -0.034773 0.0130226
0.3 0.0111695 -0.0443502 -0.0343425 0.0129315
0.3 0.0111702 -0.0440552 -0.034141 0.0128867
0.3 0.0111726 -0.0437409 -0.0339491 0.0128426
0.3 0.0111767 -0.0434093 -0.0337676 0.0127992
0.3 0.0111825 -0.0430705 -0.0335947 0.0127566
0.3 0.0111898 -0.0427269 -0.0334298 0.0127149
0.3 0.0111986 -0.0423791 -0.0332731 0.0126742
0.3 0.0112089 -0.0420289 -0.0331245 0.0126345
0.3 0.0112209 -0.0416724 -0.0329844 0.0125961
0.3 0.0112342 -0.041317 -0.0328517 0.0125588
0.3 0.0112489 -0.0409646 -0.0327262 0.0125229
0.3 0.0112649 -0.0406162 -0.0326073 0.0124882
0.3 0.0113007 -0.0399317 -0.032389 0.0124233
0.3 0.0113007 -0.0399317 -0.032389 0.0124233
0.3 0.0113205 -0.0395971 -0.0322892 0.012393
0.3 0.0113414 -0.0392635 -0.0321958 0.0123645
0.3 0.0113636 -0.0389317 -0.0321087 0.0123376
0.3 0.0113869 -0.0386027 -0.0320273 0.0123124
0.3 0.0114111 -0.0382846 -0.0319505 0.0122888
0.3 0.0114361 -0.0379791 -0.0318775 0.0122669
0.3 0.0114619 -0.0376862 -0.0318083 0.0122467
0.3 0.0114884 -0.0374063 -0.0317427 0.0122281
0.3 0.0115157 -0.0371394 -0.0316803 0.0122113
0.3 0.0115436 -0.0368811 -0.0316215 0.0121962
0.3 0.011572 -0.036635 -0.0315651 0.0121827
0.3 0.0116007 -0.0364018 -0.0315108 0.0121707
0.3 0.0116298 -0.0361817 -0.0314584 0.0121603
0.3 0.0116592 -0.0359744 -0.0314075 0.0121514
0.3 0.0116889 -0.0357802 -0.0313581 0.0121441
0.3 0.0117188 -0.0355988 -0.0313101 0.0121382
0.3 0.0117489 -0.0354268 -0.0312636 0.0121339
0.3 0.0117791 -0.0352644 -0.0312185 0.012131
0.3 0.0118094 -0.03511 -0.0311745 0.0121295
0.3 0.0118396 -0.0349699 -0.0311306 0.0121292
0.3 0.0118396 -0.0349699 -0.0311306 0.0121292
0.3 0.0118993 -0.0347329 -0.0310425 0.012132
0.3 0.0119288 -0.0346358 -0.030998 0.012135
0.3 0.0119581 -0.0345505 -0.0309532 0.012139
0.3 0.0119868 -0.0344806 -0.0309073 0.0121437
0.3 0.0120151 -0.0344264 -0.0308601 0.012149
0.3 0.0120427 -0.0343878 -0.0308113 0.0121547
0.3 0.0120696 -0.0343649 -0.0307611 0.0121609
0.3 0.0120959 -0.034357 -0.0307092 0.0121674
0.3 0.0121216 -0.0343623 -0.0306557 0.0121742
0.3 0.0121464 -0.0343826 -0.0306 0.0121809
0.3 0.0121703 -0.0344161 -0.0305422 0.0121875
0.3 0.0121933 -0.0344624 -0.0304821 0.0121938
0.3 0.0122364 -0.034593 -0.0303552 0.0122054
0.3 0.0122364 -0.034593 -0.0303552 0.0122054
0.3 0.0122565 -0.0346771 -0.0302881 0.0122105
0.3 0.0122755 -0.0347739 -0.0302184 0.0122149
0.3 0.0122934 -0.0348822 -0.0301461 0.0122184
0.3 0.0123102 -0.0350039 -0.030069 0.0122213
0.3 0.0123257 -0.0351386 -0.029989 0.012223
0.3 0.0123399 -0.0352861 -0.029906 0.0122232
0.3 0.0123644 -0.0356193 -0.0297316 0.0122189
0.3 0.0123644 -0.0356193 -0.0297316 0.0122189
0.3 0.0123747 -0.0358047 -0.02964 0.0122141
0.3 0.0123836 -0.0360053 -0.0295434 0.0122077
0.3 0.0123911 -0.0362201 -0.0294435 0.0121989
0.3 0.0123971 -0.0364465 -0.0293405 0.0121878
0.3 0.0124016 -0.0366842 -0.0292344 0.0121741
0.3 0.0124047 -0.0369329 -0.0291252 0.0121577
0.3 0.0124206 -0.0369511 -0.0291265 0.0120932
0.3 0.0124368 -0.0369458 -0.0291367 0.0120225
0.3 0.0124503 -0.0369715 -0.0291337 0.0119525
0.3 0.0124635 -0.036952 -0.0291323 0.0118853
0.3 0.0124777 -0.0368638 -0.0291405 0.0118194
0.3 0.0124931 -0.0367239 -0.029158 0.0117536
0.3 0.0125094 -0.0365513 -0.0291829 0.0116877
0.3 0.0125266 -0.0363614 -0.0292129 0.0116215
0.3 0.0125447 -0.0361572 -0.0292481 0.0115551
0.3 0.0125634 -0.0359522 -0.0292873 0.0114884
0.3 0.0125826 -0.0357614 -0.0293286 0.0114211
0.3 0.0126022 -0.0355941 -0.0293712 0.0113531
0.3 0.012622 -0.0354564 -0.0294139 0.0112841
0.3 0.0126419 -0.035351 -0.0294558 0.0112142
0.3 0.0126614 -0.0352645 -0.0294937 0.0111454
0.3 0.0126987 -0.0351396 -0.0295539 0.0110098
0.3 0.0126987 -0.0351396 -0.0295539 0.0110098
0.3 0.0127166 -0.0350927 -0.0295767 0.0109429
0.3 0.0127339 -0.0350506 -0.0295949 0.0108769
0.3 0.0127507 -0.0350093 -0.0296087 0.0108116
0.3 0.0127671 -0.0349666 -0.0296183 0.0107472
0.3 0.0127829 -0.0349215 -0.0296239 0.0106836
0.3 0.0127982 -0.0348742 -0.0296255 0.0106208
0.3 0.012813 -0.0348245 -0.0296232 0.0105589
0.3 0.0128274 -0.0347727 -0.0296172 0.0104977
0.3 0.0128413 -0.0347191 -0.0296075 0.0104374
0.3 0.0128548 -0.0346644 -0.0295944 0.0103779
0.3 0.0128678 -0.034609 -0.0295779 0.0103192
0.3 0.0128804 -0.0345532 -0.0295583 0.0102613
0.3 0.0128925 -0.0344973 -0.0295355 0.0102041
0.3 0.0129043 -0.0344413 -0.0295098 0.0101477
0.3 0.0129156 -0.0343856 -0.0294812 0.010092
0.3 0.0129265 -0.0343298 -0.0294496 0.0100371
0.3 0.0129371 -0.0342742 -0.0294153 0.00998296
0.3 0.0129472 -0.0342185 -0.0293783 0.00992955
0.3 0.012957 -0.034163 -0.0293389 0.00987689
0.3 0.0129664 -0.0341076 -0.029297 0.00982495
0.3 0.0129754 -0.0340523 -0.0292527 0.00977374
0.3 0.0129841 -0.0339971 -0.0292061 0.00972325
0.3 0.0129924 -0.033942 -0.0291572 0.00967348
0.3 0.0130004 -0.0338871 -0.0291062 0.00962442
0.3 0.013008 -0.0338323 -0.029053 0.00957605
0.3 0.0130153 -0.0337776 -0.0289978 0.00952838
0.3 0.0130223 -0.033723 -0.0289406 0.00948139
0.3 0.0130289 -0.0336685 -0.0288816 0.00943509
0.3 0.0130413 -0.0335599 -0.0287582 0.00934452
0.3 0.0130413 -0.0335599 -0.0287582 0.00934452
0.3 0.0130471 -0.0335057 -0.0286939 0.00930025
0.3 0.0130525 -0.0334516 -0.0286279 0.00925664
0.3 0.0130577 -0.0333976 -0.0285604 0.00921371
0.3 0.0130625 -0.0333436 -0.0284914 0.00917144
0.3 0.0130671 -0.0332898 -0.0284209 0.00912982
0.3 0.0130755 -0.0331827 -0.0282758 0.00904851
0.3 0.0130755 -0.0331827 -0.0282758 0.00904851
0.3 0.0130793 -0.0331294 -0.0282011 0.00900881
0.3 0.0130826 -0.0330424 -0.0281308 0.00896896
0.3 0.0130854 -0.0329175 -0.0280655 0.00892981
0.3 0.0130876 -0.0327566 -0.0280045 0.0088912
0.3 0.0130894 -0.0325608 -0.0279479 0.0088526
0.3 0.0130905 -0.0323302 -0.027896 0.00881412
0.3 0.0130908 -0.0320661 -0.0278491 0.00877555
0.3 0.0130903 -0.0317641 -0.0278086 0.00873647
0.3 0.0130888 -0.0314262 -0.0277744 0.00869663
0.3 0.0130862 -0.0310537 -0.0277469 0.00865581
0.3 0.0130826 -0.0306582 -0.0277264 0.00861411
0.3 0.0130779 -0.0302419 -0.0277134 0.00857133
0.3 0.0130779 -0.0302419 -0.0277134 0.00857133
0.3 0.0130652 -0.0293516 -0.02771 0.00848227
0.3 0.013057 -0.0288731 -0.0277207 0.00843567
0.3 0.0130476 -0.0283725 -0.0277405 0.00838751
0.3 0.0130369 -0.0278536 -0.02777 0.00833806
0.3 0.0130249 -0.0273197 -0.0278095 0.00828729
0.3 0.0130118 -0.0267726 -0.0278584 0.00823493
0.3 0.0129974 -0.0262129 -0.0279166 0.00818093
0.3 0.0129818 -0.0256419 -0.0279842 0.00812523
0.3 0.012965 -0.0250589 -0.0280612 0.00806782
0.3 0.012947 -0.0244647 -0.0281478 0.00800869
0.3 0.0129277 -0.0238539 -0.0282446 0.00794754
0.3 0.0129072 -0.0232326 -0.028351 0.00788468
0.3 0.0128856 -0.0226029 -0.0284669 0.00782009
0.3 0.012863 -0.0219669 -0.0285923 0.00775369
0.3 0.0128392 -0.0213256 -0.028727 0.00768546
0.3 0.0128144 -0.0206791 -0.028871 0.00761539
0.3 0.0127885 -0.0200278 -0.0290242 0.00754346
0.3 0.0127617 -0.0193678 -0.0291865 0.0074694
0.3 0.0127338 -0.0187003 -0.0293577 0.00739319
0.3 0.0127049 -0.018027 -0.0295373 0.0073149
0.3 0.0126752 -0.01735 -0.0297242 0.00723433
0.3 0.0126447 -0.016676 -0.0299187 0.00715195
0.3 0.0126135 -0.0160047 -0.0301207 0.00706775
0.3 0.0125816 -0.0153377 -0.0303299 0.00698178
0.3 0.0125491 -0.0146712 -0.0305459 0.00689379
0.3 0.0125159 -0.0140061 -0.0307677 0.00680365
0.3 0.0124824 -0.0133468 -0.0309951 0.00671179
0.3 0.0124485 -0.0126942 -0.0312276 0.00661822
0.3 0.0124142 -0.0120483 -0.0314651 0.00652294
0.3 0.0123796 -0.0114094 -0.0317074 0.00642595
0.3 0.0123447 -0.0107743 -0.0319535 0.00632703
0.3 0.0123097 -0.0101471 -0.0322028 0.00622641
0.3 0.0122746 -0.00952794 -0.0324547 0.00612413
0.3 0.0122395 -0.0089172 -0.0327086 0.0060202
0.3 0.0122044 -0.00831433 -0.0329645 0.00591465
0.3 0.0121694 -0.00772019 -0.0332218 0.00580747
0.3 0.0121345 -0.00713287 -0.0334797 0.00569846
0.3 0.0120998 -0.00655188 -0.0337374 0.00558764
0.3 0.0120654 -0.00598192 -0.0339945 0.00547531
0.3 0.0120314 -0.00542415 -0.0342501 0.00536149
0.3 0.0119978 -0.00487844 -0.0345044 0.00524632
0.3 0.0119978 -0.00487844 -0.0345044 0.00524632
0.3 0.011932 -0.00382303 -0.0350062 0.00501164
0.3 0.0119 -0.00331487 -0.0352519 0.00489194
0.3 0.0118686 -0.00281877 -0.0354933 0.00477067
0.3 0.0118379 -0.00233686 -0.0357299 0.00464801
0.3 0.0118081 -0.00186895 -0.0359612 0.00452403
0.3 0.0117792 -0.0014152 -0.0361867 0.00439877
0.3 0.011751 -0.000973734 -0.0364065 0.00427231
0.3 0.0117238 -0.00054661 -0.0366201 0.00414462
0.3 0.0116976 -0.000133699 -0.0368269 0.00401571
0.3 0.0116724 0.000263457 -0.0370256 0.00388547
0.3 0.0116483 0.000643943 -0.0372158 0.00375401
0.3 0.0116254 0.00100915 -0.0373975 0.00362144
0.3 0.0116037 0.00135923 -0.0375702 0.00348778
0.3 0.0115638 0.00201412 -0.0378884 0.00321722
0.3 0.0115638 0.00201412 -0.0378884 0.00321722
0.3 0.0115458 0.00231921 -0.0380333 0.00308034
0.3 0.0115291 0.00260726 -0.038167 0.00294234
0.3 0.0115139 0.00287783 -0.0382893 0.00280322
0.3 0.0115 0.00313269 -0.0384004 0.00266305
0.3 0.0114876 0.00337286 -0.0385002 0.00252187
0.3 0.0114767 0.00359871 -0.0385884 0.00237969
0.3 0.0114672 0.0038101 -0.0386652 0.00223646
0.3 0.0114592 0.00400721 -0.0387303 0.00209217
0.3 0.0114527 0.00418628 -0.0387823 0.00194673
0.3 0.0114478 0.00435009 -0.038822 0.00180016
0.3 0.0114445 0.00449904 -0.0388493 0.00165242
0.3 0.0114428 0.00463333 -0.0388638 0.00150352
0.3 0.0114426 0.0047536 -0.0388655 0.00135354
0.3 0.011444 0.00485886 -0.0388543 0.00120228
0.3 0.0114471 0.00494909 -0.0388301 0.00104969
0.3 0.011452 0.0050182 -0.0387912 0.000895655
0.3 0.0114586 0.00506769 -0.0387376 0.000740117
0.3 0.0114669 0.00510469 -0.0386701 0.000582821
0.3 0.0114767 0.00513371 -0.0385901 0.000423877
0.3 0.011488 0.00515668 -0.0384978 0.000263203
0.3 0.0115008 0.00517502 -0.0383937 0.000100704
0.3 0.0115008 0.00517502 -0.0383937 0.000100704
0.3 0.0115306 0.0052023 -0.0381504 -0.000230141
0.3 0.0115478 0.00520615 -0.0380105 -0.000398773
0.3 0.0115664 0.00520279 -0.0378587 -0.000569675
0.3 0.0115863 0.00519392 -0.0376955 -0.000742935
0.3 0.0116073 0.00519022 -0.0375233 -0.000918689
0.3 0.0116294 0.00519329 -0.0373428 -0.00109693
0.3 0.0116762 0.00522447 -0.036958 -0.00146125
0.3 0.0116762 0.00522447 -0.036958 -0.00146125
0.3 0.011701 0.00525162 -0.0367545 -0.00164747
0.3 0.0117267 0.00528105 -0.0365431 -0.00183651
0.3 0.0117533 0.00531064 -0.0363242 -0.00202833
0.3 0.0117805 0.00534909 -0.0361005 -0.00222298
0.3 0.0118081 0.00539776 -0.0358726 -0.00242043
0.3 0.0118362 0.00545728 -0.0356411 -0.00262067
0.3 0.0118648 0.00552769 -0.035406 -0.0028238
0.3 0.0118937 0.00560879 -0.0351679 -0.0030298
0.3 0.011923 0.00569609 -0.0349267 -0.00323869
0.3 0.0119524 0.00579557 -0.0346845 -0.00345039
0.3 0.0119819 0.00590575 -0.0344419 -0.00366474
0.3 0.0120114 0.00602644 -0.0341995 -0.00388165
0.3 0.0120409 0.00615781 -0.0339572 -0.00410117
0.3 0.0120704 0.00629949 -0.0337158 -0.0043232
0.3 0.0120999 0.00644812 -0.033475 -0.00454772
0.3 0.0121292 0.00660311 -0.0332355 -0.00477459
0.3 0.0121583 0.00677194 -0.0329994 -0.00500361
0.3 0.0121869 0.00695249 -0.0327672 -0.00523455
0.3 0.0122151 0.00714504 -0.0325388 -0.00546743
0.3 0.0122429 0.00734915 -0.032315 -0.0057021
0.3 0.0122703 0.00756242 -0.0320958 -0.00593849
0.3 0.0122972 0.00778256 -0.0318816 -0.00617631
0.3 0.0123235 0.00800873 -0.0316728 -0.00641545
0.3 0.0123491 0.00824682 -0.0314714 -0.0066556
0.3 0.0123739 0.00849688 -0.0312772 -0.00689674
0.3 0.012398 0.00875996 -0.031091 -0.0071387
0.3 0.0124212 0.00903515 -0.0309129 -0.00738136
0.3 0.0124436 0.00931914 -0.0307433 -0.00762448
0.3 0.012465 0.00961529 -0.0305834 -0.00786773
0.3 0.0124853 0.00992387 -0.0304338 -0.00811091
0.3 0.0125228 0.010575 -0.0301656 -0.00859696
0.3 0.0125228 0.010575 -0.0301656 -0.00859696
0.3 0.0125399 0.0109184 -0.0300478 -0.00883939
0.3 0.0125558 0.0112739 -0.0299414 -0.00908119
0.3 0.0125705 0.0116399 -0.0298481 -0.00932161
0.3 0.0125839 0.0120194 -0.0297674 -0.00956087
0.3 0.0125959 0.0124097 -0.0296992 -0.00979876
0.3 0.0126067 0.0128098 -0.029644 -0.0100351
0.3 0.0126161 0.013219 -0.0296016 -0.01027
0.3 0.0126241 0.0136378 -0.0295724 -0.0105031
0.3 0.0126307 0.0140685 -0.0295571 -0.0107344
0.3 0.0126359 0.0145091 -0.0295559 -0.0109635
0.3 0.0126397 0.0149606 -0.0295677 -0.0111907
0.3 0.0126419 0.0154218 -0.0295941 -0.0114154
0.3 0.0126425 0.0158926 -0.0296352 -0.0116373
0.3 0.0126647 0.0162011 -0.0296106 -0.011864
0.3 0.0126647 0.0164614 -0.0295773 -0.0120853
0.3 0.0126747 0.016739 -0.0295633 -0.0123012
0.3 0.0126845 0.0169771 -0.0295527 -0.012516
0.3 0.0126956 0.0171339 -0.0295329 -0.012732
0.3 0.0127081 0.0172218 -0.0295032 -0.0129494
0.3 0.0127219 0.0172633 -0.0294639 -0.0131679
0.3 0.012737 0.0172568 -0.029415 -0.0133874
0.3 0.0127533 0.0172224 -0.0293572 -0.0136075
0.3 0.0127702 0.0171801 -0.029292 -0.013828
0.3 0.0127878 0.0171442 -0.02922 -0.0140489
0.3 0.0128059 0.0171274 -0.0291421 -0.01427
0.3 0.0128243 0.0171361 -0.0290594 -0.0144911
0.3 0.0128429 0.0171732 -0.0289732 -0.014712
0.3 0.0128616 0.0172389 -0.0288834 -0.0149328
0.3 0.0128804 0.0173342 -0.0287914 -0.0151532
0.3 0.0128988 0.0174092 -0.0286983 -0.0153703
0.3 0.0129165 0.0174606 -0.0286054 -0.0155855
0.3 0.0129336 0.0174903 -0.0285126 -0.0157987
0.3 0.0129502 0.0175009 -0.0284199 -0.0160097
0.3 0.0129661 0.017496 -0.0283273 -0.0162184
0.3 0.0129964 0.0174487 -0.0281421 -0.0166289
0.3 0.0129964 0.0174487 -0.0281421 -0.0166289
0.3 0.0130107 0.0174104 -0.0280495 -0.0168307
0.3 0.0130245 0.0173665 -0.027957 -0.0170302
0.3 0.0130378 0.0173193 -0.0278644 -0.0172274
0.3 0.0130506 0.0172715 -0.0277719 -0.0174223
0.3 0.0130629 0.0172245 -0.0276793 -0.0176149
0.3 0.0130861 0.017134 -0.0274941 -0.0179934
0.3 0.0130861 0.017134 -0.0274941 -0.0179934
0.3 0.013097 0.0170905 -0.0274015 -0.0181793
0.3 0.0131074 0.0170479 -0.0273088 -0.0183629
0.3 0.0131174 0.0170058 -0.0272161 -0.0185444
0.3 0.013127 0.0169641 -0.0271234 -0.0187238
0.3 0.0131362 0.0169227 -0.0270307 -0.018901
0.3 0.0131362 0.0169227 -0.0270307 -0.018901
0.3 0.0131533 0.0168402 -0.0268452 -0.019249
0.3 0.0131613 0.016799 -0.0267525 -0.0194199
0.3 0.0131688 0.0167579 -0.0266597 -0.0195887
0.3 0.013176 0.0167167 -0.026567 -0.0197554
0.3 0.0131829 0.0166754 -0.0264743 -0.0199202
0.3 0.0131894 0.016634 -0.0263816 -0.0200829
0.3 0.0131955 0.0165926 -0.0262889 -0.0202436
0.3 0.0132013 0.016551 -0.0261962 -0.0204024
0.3 0.0132067 0.0165094 -0.0261036 -0.0205591
0.3 0.0132119 0.0164677 -0.026011 -0.020714
0.3 0.0132167 0.0164259 -0.0259184 -0.0208669
0.3 0.0132212 0.016384 -0.0258259 -0.0210179
0.3 0.0132293 0.0162997 -0.025641 -0.0213143
0.3 0.0132293 0.0162997 -0.025641 -0.0213143
0.3 0.0132293 0.0162997 -0.025641 -0.0213143
0.3 0.0132363 0.0162153 -0.0254562 -0.0216032
0.3 0.0132393 0.0161731 -0.0253639 -0.021745
0.3 0.0132421 0.016131 -0.0252716 -0.0218849
0.3 0.0132446 0.0160888 -0.0251794 -0.022023
0.3 0.013249 0.0160349 -0.0250826 -0.0221568
0.3 0.013249 0.0160349 -0.0250826 -0.0221568
0.3 0.013257 0.0157931 -0.0249189 -0.0224194
0.3 0.0132601 0.0155876 -0.0248549 -0.0225477
0.3 0.0132626 0.0153279 -0.0248037 -0.0226735
0.3 0.0132643 0.0150182 -0.0247652 -0.0227965
0.3 0.0132652 0.0146708 -0.024739 -0.022917
0.3 0.0132643 0.0138881 -0.0247236 -0.0231494
0.3 0.0132643 0.0138881 -0.0247236 -0.0231494
0.3 0.0132626 0.0134558 -0.0247349 -0.0232613
0.3 0.0132597 0.012994 -0.0247603 -0.02337
0.3 0.0132558 0.0125067 -0.0247995 -0.0234753
0.3 0.0132506 0.0120006 -0.0248524 -0.0235774
0.3 0.0132444 0.0114768 -0.0249196 -0.0236761
0.3 0.0132284 0.0103815 -0.0250964 -0.023863
0.3 0.0132284 0.0103815 -0.0250964 -0.023863
0.3 0.0132186 0.00980886 -0.0252066 -0.0239512
0.3 0.0132076 0.00921877 -0.025333 -0.0240359
0.3 0.0131953 0.00861172 -0.0254744 -0.0241171
0.3 0.0131818 0.00798919 -0.025631 -0.0241945
0.3 0.0131672 0.0073532 -0.0258028 -0.0242682
0.3 0.0131512 0.00670267 -0.0259899 -0.0243383
0.3 0.0131341 0.00603861 -0.0261925 -0.0244045
0.3 0.0131157 0.00535622 -0.0264111 -0.0244668
0.3 0.013096 0.00465718 -0.0266456 -0.024525
0.3 0.0130752 0.00394357 -0.0268957 -0.0245792
0.3 0.0130532 0.00322315 -0.0271608 -0.0246297
0.3 0.0130532 0.00322315 -0.0271608 -0.0246297
0.3 0.013006 0.00176723 -0.0277363 -0.0247195
0.3 0.0129808 0.00102942 -0.0280462 -0.0247586
0.3 0.0129546 0.00028308 -0.0283713 -0.0247938
0.3 0.0129275 -0.000466421 -0.0287106 -0.0248254
0.3 0.0128995 -0.00121749 -0.0290637 -0.0248534
0.3 0.0128707 -0.00196962 -0.0294303 -0.0248778
0.3 0.0128412 -0.00272263 -0.0298104 -0.0248986
0.3 0.0128109 -0.00347646 -0.0302036 -0.0249158
0.3 0.0127798 -0.0042356 -0.0306098 -0.0249292
0.3 0.0127482 -0.00499522 -0.0310281 -0.0249392
0.3 0.012716 -0.0057543 -0.0314578 -0.0249456
0.3 0.0126833 -0.0065122 -0.0318987 -0.0249485
0.3 0.0126502 -0.00726875 -0.0323507 -0.0249481
0.3 0.0126166 -0.00802365 -0.0328131 -0.0249441
0.3 0.0125826 -0.00878028 -0.0332857 -0.0249366
0.3 0.0125483 -0.00953799 -0.0337678 -0.0249254
0.3 0.0125136 -0.0102967 -0.0342589 -0.0249107
0.3 0.0124788 -0.011055 -0.0347585 -0.0248924
0.3 0.0124439 -0.0118061 -0.0352653 -0.024871
0.3 0.0123741 -0.0132857 -0.0363004 -0.0248188
0.3 0.0123741 -0.0132857 -0.0363004 -0.0248188
0.3 0.0123393 -0.0140124 -0.0368275 -0.0247881
0.3 0.0123046 -0.0147328 -0.0373598 -0.0247541
0.3 0.0122702 -0.0154441 -0.0378967 -0.0247173
0.3 0.0122361 -0.0161468 -0.0384374 -0.0246775
0.3 0.0122024 -0.0168408 -0.0389814 -0.024635
0.3 0.0121361 -0.0182034 -0.0400787 -0.0245416
0.3 0.0121361 -0.0182034 -0.0400787 -0.0245416
0.3 0.0121037 -0.0188719 -0.0406309 -0.0244909
0.3 0.0120718 -0.0195346 -0.0411843 -0.0244373
0.3 0.0120404 -0.0201909 -0.0417383 -0.024381
0.3 0.0120098 -0.0208401 -0.0422925 -0.0243221
0.3 0.0119799 -0.0214786 -0.042846 -0.0242607
0.3 0.0119799 -0.0214786 -0.042846 -0.0242607
0.3 0.0119223 -0.0227253 -0.0439509 -0.0241311
0.3 0.0118948 -0.0233301 -0.0445002 -0.0240627
0.3 0.0118683 -0.0239228 -0.0450468 -0.0239919
0.3 0.0118427 -0.0245017 -0.0455901 -0.0239189
0.3 0.0118182 -0.0250687 -0.04613 -0.0238439
0.3 0.0117947 -0.0256248 -0.0466659 -0.0237668
0.3 0.0117947 -0.0256248 -0.0466659 -0.0237668
0.3 0.0117509 -0.0267083 -0.0477262 -0.0236066
0.3 0.0117308 -0.0272319 -0.0482486 -0.0235235
0.3 0.0117118 -0.0277434 -0.0487652 -0.0234383
0.3 0.0116941 -0.0282446 -0.049276 -0.0233512
0.3 0.0116776 -0.0287357 -0.0497809 -0.0232622
0.3 0.0116623 -0.0292166 -0.0502795 -0.0231714
0.3 0.0116623 -0.0292166 -0.0502795 -0.0231714
0.3 0.0116356 -0.0301501 -0.051258 -0.022984
0.3 0.0116243 -0.0305982 -0.0517361 -0.0228874
0.3 0.0116143 -0.0310331 -0.0522061 -0.0227888
0.3 0.0116058 -0.0314549 -0.0526678 -0.0226882
0.3 0.0115986 -0.0318677 -0.0531219 -0.0225856
0.3 0.0115928 -0.0322717 -0.0535683 -0.022481
0.3 0.0115853 -0.0330537 -0.0544374 -0.0222655
0.3 0.0115853 -0.0330537 -0.0544374 -0.0222655
0.3 0.0115837 -0.0334308 -0.0548598 -0.0221545
0.3 0.0115835 -0.0337934 -0.0552733 -0.0220414
0.3 0.0115849 -0.0341476 -0.0556783 -0.021926
0.3 0.0115875 -0.0344954 -0.0560751 -0.0218081
0.3 0.0115916 -0.0348384 -0.0564637 -0.0216877
0.3 0.011597 -0.0351783 -0.0568446 -0.0215646
0.3 0.0116037 -0.0355161 -0.0572178 -0.0214387
0.3 0.0116116 -0.035852 -0.0575834 -0.0213098
0.3 0.0116208 -0.036187 -0.0579418 -0.0211779
0.3 0.0116313 -0.0365183 -0.0582922 -0.0210428
0.3 0.011643 -0.0368471 -0.0586351 -0.0209044
0.3 0.0116557 -0.0371808 -0.0589722 -0.0207625
0.3 0.0116694 -0.0375217 -0.0593043 -0.0206171
0.3 0.011684 -0.0378708 -0.0596318 -0.0204679
0.3 0.0116995 -0.0382279 -0.0599548 -0.020315
0.3 0.0117157 -0.0385937 -0.0602737 -0.0201581
0.3 0.0117329 -0.0389646 -0.0605881 -0.0199972
0.3 0.0117508 -0.0393402 -0.0608985 -0.0198322
0.3 0.0117692 -0.0397262 -0.061207 -0.0196631
0.3 0.0117882 -0.0401238 -0.0615143 -0.0194899
0.3 0.0118077 -0.0405327 -0.0618201 -0.0193124
0.3 0.0118276 -0.0409534 -0.0621252 -0.0191306
0.3 0.0118478 -0.041386 -0.0624302 -0.0189446
0.3 0.0118685 -0.0418275 -0.0627348 -0.0187542
0.3 0.0118894 -0.042278 -0.0630397 -0.0185595
0.3 0.0119105 -0.0427409 -0.0633468 -0.0183608
0.3 0.0119316 -0.0432162 -0.0636566 -0.0181579
0.3 0.0119526 -0.0437041 -0.0639698 -0.017951
0.3 0.0119736 -0.0442026 -0.0642864 -0.0177402
0.3 0.0119946 -0.0447133 -0.0646068 -0.0175253
0.3 0.0120154 -0.0452356 -0.0649318 -0.0173066
0.3 0.012036 -0.0457681 -0.0652613 -0.017084
0.3 0.0120565 -0.0463101 -0.0655962 -0.0168578
0.3 0.0120766 -0.0468681 -0.0659367 -0.0166276
0.3 0.0120962 -0.0474378 -0.0662847 -0.0163942
0.3 0.0121154 -0.048018 -0.06664 -0.0161576
0.3 0.0121341 -0.0486092 -0.0670032 -0.015918
0.3 0.0121522 -0.0492106 -0.0673749 -0.0156755
0.3 0.0121698 -0.0498219 -0.0677554 -0.0154304
0.3 0.0121868 -0.0504425 -0.0681454 -0.0151826
0.3 0.0122031 -0.0510737 -0.068546 -0.0149329
0.3 0.0122186 -0.0517151 -0.0689576 -0.0146812
0.3 0.0122333 -0.0523662 -0.0693803 -0.0144278
0.3 0.0122333 -0.0523662 -0.0693803 -0.0144278
0.3 0.0122601 -0.0536992 -0.0702609 -0.013916
0.3 0.0122721 -0.0543808 -0.0707194 -0.0136581
0.3 0.0122832 -0.0550733 -0.0711912 -0.0133994
0.3 0.0122931 -0.0557758 -0.0716765 -0.01314
0.3 0.0123021 -0.0564885 -0.0721759 -0.0128801
0.3 0.0123099 -0.05721 -0.0726893 -0.0126198
0.3 0.0123166 -0.0579416 -0.073217 -0.0123593
0.3 0.0123222 -0.0586832 -0.0737596 -0.0120987
0.3 0.0123265 -0.0594376 -0.0743177 -0.0118383
0.3 0.0123296 -0.0602046 -0.0748918 -0.0115781
0.3 0.0123315 -0.0609855 -0.0754811 -0.0113182
0.3 0.012332 -0.0617757 -0.0760868 -0.0110593
0.3 0.0123312 -0.0625739 -0.0767086 -0.0108013
0.3 0.0123291 -0.0633808 -0.077347 -0.0105446
0.3 0.0123257 -0.0641962 -0.0780025 -0.0102893
0.3 0.0123334 -0.0648366 -0.0785818 -0.0100296
0.3 0.0123412 -0.0654548 -0.0791695 -0.0097783
0.3 0.0123491 -0.0660039 -0.0797616 -0.00952854
0.3 0.0123581 -0.0664753 -0.0803485 -0.0092773
0.3 0.0123688 -0.0668842 -0.0809275 -0.0090243
0.3 0.0123688 -0.0668842 -0.0809275 -0.0090243
0.3 0.0123952 -0.0675432 -0.0820591 -0.00851442
0.3 0.0124105 -0.0678327 -0.0826139 -0.00825735
0.3 0.0124269 -0.0681243 -0.0831623 -0.00799921
0.3 0.0124443 -0.0684301 -0.0837047 -0.00774014
0.3 0.0124626 -0.0687586 -0.0842415 -0.00748003
0.3 0.0124816 -0.0691124 -0.0847729 -0.0072188
0.3 0.0125216 -0.0698949 -0.0858205 -0.00669288
0.3 0.0125216 -0.0698949 -0.0858205 -0.00669288
0.3 0.0125423 -0.0703258 -0.0863387 -0.00642845
0.3 0.0125633 -0.0707872 -0.0868559 -0.00616341
0.3 0.0125842 -0.0712766 -0.0873732 -0.00589791
0.3 0.0126046 -0.0716532 -0.087871 -0.00563563
0.3 0.0126242 -0.0719118 -0.0883496 -0.0053754
0.3 0.0126432 -0.0720565 -0.0888091 -0.00511745
0.3 0.0126614 -0.0720986 -0.0892496 -0.00486178
0.3 0.012679 -0.0720599 -0.0896718 -0.00460844
0.3 0.0126961 -0.0719721 -0.0900758 -0.00435738
0.3 0.0127125 -0.0718586 -0.0904624 -0.00410882
0.3 0.0127284 -0.0717322 -0.090832 -0.00386275
0.3 0.0127438 -0.0716032 -0.091185 -0.00361906
0.3 0.0127587 -0.0714737 -0.0915216 -0.00337779
0.3 0.0127732 -0.071346 -0.091842 -0.00313889
0.3 0.0127871 -0.0712217 -0.0921467 -0.00290236
0.3 0.0128005 -0.071102 -0.092436 -0.00266817
0.3 0.0128135 -0.0709868 -0.0927103 -0.0024363
0.3 0.012826 -0.070875 -0.0929705 -0.00220671
0.3 0.012838 -0.0707653 -0.0932168 -0.00197938
0.3 0.0128496 -0.0706571 -0.0934496 -0.00175429
0.3 0.0128608 -0.0705504 -0.0936693 -0.00153135
0.3 0.0128715 -0.0704446 -0.0938758 -0.00131061
0.3 0.0128817 -0.0703393 -0.0940695 -0.00109207
0.3 0.0128916 -0.0702343 -0.0942508 -0.000875707
0.3 0.012901 -0.0701293 -0.0944201 -0.000661496
0.3 0.01291 -0.070024 -0.0945777 -0.000449418
0.3 0.0129186 -0.0699184 -0.094724 -0.000239453
0.3 0.0129268 -0.0698121 -0.0948595 -3.15821e-05
0.3 0.0129346 -0.0697053 -0.0949842 0.000174208
0.3 0.0129421 -0.0695977 -0.0950982 0.000377922
0.3 0.0129491 -0.0694894 -0.0952021 0.000579581
0.3 0.0129558 -0.0693808 -0.095296 0.000779197
0.3 0.0129621 -0.0692718 -0.0953803 0.00097681
0.3 0.012968 -0.0691626 -0.0954554 0.00117244
0.3 0.0129737 -0.069053 -0.0955216 0.00136609
0.3 0.012979 -0.068943 -0.0955791 0.00155777
0.3 0.0129839 -0.0688322 -0.0956279 0.00174756
0.3 0.0129885 -0.0687211 -0.0956683 0.0019354
0.3 0.0129928 -0.0686096 -0.0957004 0.00212132
0.3 0.0129968 -0.068498 -0.0957246 0.00230532
0.3 0.0130005 -0.0683863 -0.0957411 0.00248743
0.3 0.0130039 -0.0682743 -0.0957502 0.00266766
0.3 0.013007 -0.0681622 -0.0957522 0.00284604
0.3 0.0130086 -0.0679907 -0.0957394 0.00302189
0.3 0.01301 -0.0678204 -0.0957192 0.00319621
0.3 0.013011 -0.0676456 -0.0956922 0.00336847
0.3 0.0130116 -0.0674663 -0.095657 0.00353866
0.3 0.0130117 -0.0672801 -0.0956128 0.00370671
0.3 0.0130111 -0.0670821 -0.0955587 0.00387257
0.3 0.0130098 -0.066868 -0.0954943 0.00403622
0.3 0.0130077 -0.0666342 -0.0954189 0.00419767
0.3 0.0130077 -0.0666342 -0.0954189 0.00419767
0.3 0.013001 -0.0661054 -0.0952348 0.00451399
0.3 0.0129961 -0.065802 -0.0951243 0.00466877
0.3 0.0129902 -0.0654698 -0.0950009 0.00482133
0.3 0.0129831 -0.0651101 -0.0948644 0.00497168
0.3 0.0129748 -0.0647298 -0.0947163 0.00512025
0.3 0.0129655 -0.0643315 -0.0945563 0.00526697
0.3 0.0129549 -0.0639145 -0.0943843 0.00541184
0.3 0.0129304 -0.0630328 -0.0940049 0.00569626
0.3 0.0129304 -0.0630328 -0.0940049 0.00569626
0.3 0.0129163 -0.0625705 -0.0937977 0.00583595
0.3 0.0129009 -0.0620906 -0.0935782 0.00597392
0.3 0.0128843 -0.0615956 -0.0933457 0.00611003
0.3 0.0128664 -0.0610892 -0.0931026 0.00624478
0.3 0.0128473 -0.0605742 -0.0928491 0.00637822
0.3 0.0128271 -0.0600523 -0.0925855 0.00651044
0.3 0.0128056 -0.0595227 -0.0923121 0.00664143
0.3 0.012783 -0.0589871 -0.0920289 0.00677127
0.3 0.0127591 -0.0584415 -0.0917353 0.00689985
0.3 0.012734 -0.0578873 -0.0914316 0.00702721
0.3 0.0127078 -0.0573292 -0.0911203 0.0071539
0.3 0.0126805 -0.056769 -0.0908009 0.00727973
0.3 0.0126523 -0.0562073 -0.0904734 0.00740465
0.3 0.012623 -0.055645 -0.0901382 0.00752869
0.3 0.0125926 -0.0550793 -0.0897946 0.00765174
0.3 0.0125613 -0.054514 -0.0894449 0.00777428
0.3 0.0125292 -0.0539511 -0.0890888 0.00789606
0.3 0.0124962 -0.0533913 -0.0887266 0.0080171
0.3 0.0124624 -0.0528334 -0.0883586 0.00813746
0.3 0.0124279 -0.0522792 -0.0879848 0.00825709
0.3 0.0123927 -0.051729 -0.0876056 0.00837601
0.3 0.0123567 -0.0511806 -0.0872203 0.00849409
0.3 0.0123201 -0.0506351 -0.0868285 0.0086111
0.3 0.012283 -0.050097 -0.0864328 0.00872747
0.3 0.0122455 -0.0495677 -0.0860335 0.00884324
0.3 0.0122075 -0.0490481 -0.0856308 0.00895842
0.3 0.0121692 -0.0485381 -0.0852249 0.00907304
0.3 0.0121305 -0.0480359 -0.0848155 0.00918694
0.3 0.0120916 -0.0475416 -0.0844028 0.00930014
0.3 0.0120524 -0.047055 -0.0839872 0.00941263
0.3 0.0120132 -0.0465809 -0.0835704 0.00952461
0.3 0.011974 -0.0461204 -0.0831528 0.0096361
0.3 0.011935 -0.0456734 -0.0827344 0.00974714
0.3 0.011896 -0.0452406 -0.0823155 0.00985772
0.3 0.0118572 -0.0448219 -0.0818965 0.00996783
0.3 0.0118186 -0.0444165 -0.0814768 0.0100773
0.3 0.0117803 -0.0440246 -0.081057 0.0101862
0.3 0.0117423 -0.0436442 -0.0806372 0.0102945
0.3 0.0117048 -0.0432793 -0.0802188 0.0104023
0.3 0.0116678 -0.0429305 -0.0798023 0.0105096
0.3 0.0116314 -0.0425984 -0.0793878 0.0106165
0.3 0.0115956 -0.0422844 -0.0789755 0.0107229
0.3 0.0115606 -0.041987 -0.0785655 0.0108289
0.3 0.0115262 -0.0417064 -0.0781578 0.0109343
0.3 0.0114927 -0.0414418 -0.0777525 0.0110392
0.3 0.01146 -0.041195 -0.0773508 0.0111436
0.3 0.0114283 -0.0409644 -0.0769528 0.0112476
0.3 0.0113976 -0.04075 -0.0765589 0.0113511
0.3 0.0113976 -0.04075 -0.0765589 0.0113511
0.3 0.0113392 -0.0403701 -0.0757831 0.0115566
0.3 0.0113117 -0.0402069 -0.0754015 0.0116585
0.3 0.0112854 -0.040062 -0.0750245 0.0117597
0.3 0.0112603 -0.0399341 -0.0746527 0.0118604
0.3 0.0112365 -0.0398221 -0.0742864 0.0119605
0.3 0.011214 -0.039726 -0.0739257 0.0120599
0.3 0.0111928 -0.0396456 -0.0735706 0.0121588
0.3 0.011173 -0.0395809 -0.0732213 0.012257
0.3 0.0111546 -0.039535 -0.0728781 0.0123544
0.3 0.0111377 -0.0395074 -0.0725413 0.0124511
0.3 0.0111224 -0.0394976 -0.0722115 0.0125471
0.3 0.0111086 -0.0395024 -0.0718885 0.0126423
0.3 0.0110963 -0.0395221 -0.0715724 0.0127366
0.3 0.0110856 -0.0395574 -0.0712635 0.0128301
0.3 0.0110765 -0.0396063 -0.0709614 0.0129226
0.3 0.011069 -0.0396696 -0.0706667 0.013014
0.3 0.0110631 -0.0397499 -0.0703793 0.0131042
0.3 0.011059 -0.0398465 -0.0700993 0.0131931
0.3 0.0110566 -0.0399582 -0.0698274 0.0132807
0.3 0.011056 -0.0400838 -0.0695637 0.013367
0.3 0.011057 -0.040222 -0.0693083 0.013452
0.3 0.011057 -0.040222 -0.0693083 0.013452
0.3 0.0110641 -0.0405317 -0.0688216 0.0136174
0.3 0.0110703 -0.0407054 -0.0685908 0.0136977
0.3 0.0110783 -0.0408908 -0.0683683 0.0137762
0.3 0.0110878 -0.0410792 -0.068153 0.0138529
0.3 0.0110988 -0.0412668 -0.0679447 0.0139277
0.3 0.0111112 -0.0414526 -0.0677431 0.0140006
0.3 0.0111112 -0.0414526 -0.0677431 0.0140006
0.3 0.0111402 -0.0418164 -0.0673594 0.0141399
0.3 0.0111569 -0.0419982 -0.0671773 0.0142063
0.3 0.0111748 -0.0421728 -0.0670007 0.0142704
0.3 0.0111938 -0.0423393 -0.0668291 0.0143322
0.3 0.011214 -0.0424991 -0.0666624 0.0143916
0.3 0.0112352 -0.0426523 -0.0665003 0.0144486
0.3 0.0112574 -0.0427978 -0.0663428 0.0145031
0.3 0.0112805 -0.0429364 -0.0661895 0.014555
0.3 0.0113046 -0.0430678 -0.0660403 0.0146043
0.3 0.0113297 -0.0431958 -0.0658953 0.0146509
0.3 0.0113556 -0.0433224 -0.0657544 0.0146948
0.3 0.0113823 -0.0434465 -0.0656187 0.0147361
0.3 0.0114096 -0.043558 -0.0654853 0.0147748
0.3 0.0114373 -0.0436546 -0.0653538 0.0148108
0.3 0.0114654 -0.0437358 -0.0652237 0.0148442
0.3 0.0115225 -0.0438504 -0.0649673 0.0149027
0.3 0.0115225 -0.0438504 -0.0649673 0.0149027
0.3 0.0115514 -0.0438855 -0.0648407 0.0149278
0.3 0.0115806 -0.04391 -0.0647153 0.0149503
0.3 0.01161 -0.0439276 -0.064591 0.0149701
0.3 0.0116395 -0.043938 -0.0644676 0.0149873
0.3 0.0116688 -0.0439338 -0.064344 0.015002
0.3 0.011698 -0.0439137 -0.0642199 0.0150143
0.3 0.0117269 -0.0438773 -0.0640953 0.0150243
0.3 0.0117556 -0.0438247 -0.06397 0.0150319
0.3 0.011784 -0.0437582 -0.063844 0.0150373
0.3 0.0118118 -0.0436728 -0.0637165 0.0150407
0.3 0.0118392 -0.0435695 -0.0635875 0.0150422
0.3 0.0118659 -0.0434521 -0.063457 0.015042
0.3 0.0118919 -0.0433212 -0.0633248 0.0150401
0.3 0.0119174 -0.0431767 -0.0631908 0.0150365
0.3 0.0119421 -0.0430193 -0.063055 0.0150313
0.3 0.011966 -0.0428498 -0.0629174 0.0150247
0.3 0.0119892 -0.0426694 -0.0627779 0.0150169
0.3 0.0120114 -0.0424753 -0.062636 0.0150081
0.3 0.0120326 -0.0422715 -0.0624939 0.0149988
0.3 0.0120528 -0.0420513 -0.0623493 0.0149888
0.3 0.012072 -0.0418163 -0.062202 0.0149781
0.3 0.01209 -0.0415654 -0.0620518 0.0149668
0.3 0.0121068 -0.0412983 -0.0618985 0.0149553
0.3 0.0121225 -0.0410113 -0.0617397 0.0149432
0.3 0.0121367 -0.0407078 -0.0615776 0.0149312
0.3 0.0121497 -0.0403906 -0.0614123 0.0149196
0.3 0.0121613 -0.0400598 -0.0612437 0.0149085
0.3 0.0121716 -0.0397156 -0.0610719 0.014898
0.3 0.0121804 -0.0393586 -0.0608968 0.0148882
0.3 0.0121879 -0.0389869 -0.0607182 0.0148795
0.3 0.0121938 -0.0386007 -0.0605362 0.0148721
0.3 0.0121982 -0.0382031 -0.0603525 0.0148666
0.3 0.0122011 -0.0377925 -0.0601653 0.0148628
0.3 0.0122146 -0.0375802 -0.0600657 0.014899
0.3 0.0122146 -0.0375802 -0.0600657 0.014899
0.3 0.0122468 -0.0372828 -0.0599246 0.0150016
0.3 0.0122611 -0.0371392 -0.0598462 0.0150507
0.3 0.0122762 -0.0370513 -0.0597775 0.0150993
0.3 0.0122925 -0.0370127 -0.0597145 0.015147
0.3 0.0123097 -0.037009 -0.0596564 0.0151939
0.3 0.0123279 -0.0370287 -0.0596021 0.0152403
0.3 0.0123468 -0.0370691 -0.0595517 0.0152861
0.3 0.0123665 -0.0371169 -0.0595043 0.0153313
0.3 0.0123867 -0.0371566 -0.0594587 0.0153763
0.3 0.0124071 -0.0371775 -0.059414 0.0154213
0.3 0.0124276 -0.0371726 -0.0593692 0.0154663
0.3 0.0124481 -0.0371395 -0.0593237 0.0155114
0.3 0.0124864 -0.0372881 -0.0592277 0.0155928
0.3 0.0124864 -0.0372881 -0.0592277 0.0155928
0.3 0.0125047 -0.0373478 -0.0591738 0.0156319
0.3 0.0125224 -0.0373822 -0.0591165 0.0156699
0.3 0.0125395 -0.0373916 -0.0590561 0.0157068
0.3 0.0125561 -0.0373799 -0.0589927 0.0157425
0.3 0.0125722 -0.0373513 -0.0589265 0.0157771
0.3 0.0125877 -0.03731 -0.0588574 0.0158106
0.3 0.0126028 -0.0372579 -0.0587856 0.0158428
0.3 0.0126174 -0.0371968 -0.0587111 0.0158738
0.3 0.0126451 -0.0370594 -0.0585541 0.0159323
0.3 0.0126451 -0.0370594 -0.0585541 0.0159323
0.3 0.0126583 -0.0369861 -0.0584716 0.0159597
0.3 0.0126709 -0.0369134 -0.0583868 0.0159859
0.3 0.0126832 -0.0368426 -0.0582996 0.016011
0.3 0.0126951 -0.0367736 -0.0582102 0.016035
0.3 0.0127065 -0.0367067 -0.0581186 0.0160578
0.3 0.0127176 -0.0366416 -0.0580249 0.0160795
0.3 0.0127282 -0.0365782 -0.0579291 0.0161
0.3 0.0127384 -0.0365158 -0.0578313 0.0161194
0.3 0.0127482 -0.036454 -0.0577317 0.0161378
0.3 0.0127577 -0.0363926 -0.0576303 0.0161551
0.3 0.0127755 -0.0362704 -0.0574222 0.0161864
0.3 0.0127755 -0.0362704 -0.0574222 0.0161864
0.3 0.0127839 -0.0362096 -0.0573156 0.0162006
0.3 0.0127919 -0.0361489 -0.0572074 0.0162136
0.3 0.0127995 -0.0360885 -0.0570976 0.0162257
0.3 0.0128069 -0.0360281 -0.0569864 0.0162367
0.3 0.0128139 -0.0359678 -0.0568737 0.0162468
0.3 0.012827 -0.035847 -0.0566443 0.016264
0.3 0.012827 -0.035847 -0.0566443 0.016264
0.3 0.012833 -0.0357867 -0.0565275 0.0162711
0.3 0.0128388 -0.0357264 -0.0564095 0.0162772
0.3 0.0128442 -0.0356663 -0.0562903 0.0162824
0.3 0.0128494 -0.0356063 -0.0561699 0.0162867
0.3 0.0128543 -0.0355463 -0.0560484 0.01629
0.3 0.0128543 -0.0355463 -0.0560484 0.01629
0.3 0.0128632 -0.0354268 -0.0558021 0.0162939
0.3 0.0128673 -0.0353671 -0.0556774 0.0162945
0.3 0.0128711 -0.0353075 -0.0555517 0.0162942
0.3 0.0128746 -0.0352476 -0.0554254 0.0162924
0.3 0.0128777 -0.0351941 -0.0552968 0.0162902
0.3 0.0128805 -0.0351508 -0.0551656 0.0162875
0.3 0.012883 -0.0351173 -0.0550317 0.0162842
0.3 0.0128849 -0.0350978 -0.0548942 0.0162803
0.3 0.0128862 -0.0351012 -0.0547509 0.016276
0.3 0.0128868 -0.0351314 -0.0546008 0.0162714
0.3 0.0128866 -0.0351907 -0.0544428 0.0162666
0.3 0.0128854 -0.0352759 -0.054277 0.0162615
0.3 0.0128833 -0.0353841 -0.054103 0.0162562
0.3 0.0128804 -0.0355147 -0.053921 0.0162508
0.3 0.0128764 -0.0356666 -0.0537306 0.0162451
0.3 0.0128713 -0.0358428 -0.0535306 0.0162392
0.3 0.0128651 -0.0360407 -0.053321 0.0162332
0.3 0.0128578 -0.0362536 -0.0531029 0.0162268
0.3 0.0128493 -0.0364784 -0.0528762 0.0162201
0.3 0.0128398 -0.0367136 -0.052641 0.016213
0.3 0.012829 -0.0369592 -0.0523974 0.0162057
0.3 0.0128172 -0.0372142 -0.0521452 0.016198
0.3 0.0128041 -0.0374825 -0.0518837 0.01619
0.3 0.0127899 -0.0377588 -0.0516142 0.0161816
0.3 0.0127744 -0.0380416 -0.0513369 0.0161726
0.3 0.0127579 -0.0383302 -0.0510523 0.0161632
0.3 0.0127402 -0.038624 -0.0507605 0.0161532
0.3 0.0127214 -0.0389232 -0.0504615 0.0161426
0.3 0.0127015 -0.039227 -0.0501557 0.0161314
0.3 0.0126805 -0.0395384 -0.0498422 0.0161197
0.3 0.0126583 -0.0398567 -0.0495214 0.0161075
0.3 0.012635 -0.0401808 -0.0491937 0.0160948
0.3 0.0126108 -0.040504 -0.0488608 0.0160813
0.3 0.0125856 -0.040826 -0.0485232 0.0160671
0.3 0.0125595 -0.0411455 -0.0481808 0.016052
0.3 0.0125325 -0.0414617 -0.0478342 0.0160361
0.3 0.0125046 -0.0417772 -0.0474824 0.0160195
0.3 0.0124758 -0.0420928 -0.0471259 0.0160023
0.3 0.0124463 -0.0424066 -0.0467643 0.0159845
0.3 0.0124161 -0.0427141 -0.0464 0.0159658
0.3 0.0123852 -0.0430144 -0.0460336 0.0159462
0.3 0.0123538 -0.0433073 -0.0456651 0.0159257
0.3 0.0123218 -0.0435924 -0.0452947 0.0159043
0.3 0.0122893 -0.0438718 -0.044922 0.0158821
0.3 0.0122563 -0.0441453 -0.0445466 0.0158593
0.3 0.012223 -0.0444096 -0.0441707 0.0158355
0.3 0.0121894 -0.0446646 -0.0437946 0.0158108
0.3 0.0121556 -0.0449098 -0.0434186 0.0157852
0.3 0.0121215 -0.0451451 -0.0430428 0.0157586
0.3 0.0120874 -0.0453719 -0.0426666 0.0157312
0.3 0.0120531 -0.0455899 -0.0422904 0.015703
0.3 0.0120187 -0.0457986 -0.0419144 0.0156742
0.3 0.0119845 -0.0459959 -0.04154 0.0156444
0.3 0.0119504 -0.0461805 -0.0411674 0.0156137
0.3 0.0119165 -0.0463529 -0.0407967 0.0155821
0.3 0.0118828 -0.046513 -0.0404281 0.0155495
0.3 0.0118494 -0.0466615 -0.0400611 0.0155163
0.3 0.0118163 -0.0467997 -0.0396958 0.0154823
0.3 0.0117837 -0.0469255 -0.0393334 0.0154476
0.3 0.0117516 -0.0470381 -0.0389743 0.015412
0.3 0.0117202 -0.047137 -0.0386187 0.0153757
0.3 0.0116893 -0.0472206 -0.0382668 0.0153385
0.3 0.0116591 -0.0472904 -0.0379187 0.0153005
0.3 0.0116296 -0.0473457 -0.037574 0.0152619
0.3 0.0116009 -0.0473865 -0.0372331 0.0152227
0.3 0.011573 -0.0474126 -0.0368962 0.015183
0.3 0.011546 -0.0474237 -0.0365636 0.0151426
0.3 0.01152 -0.047421 -0.0362361 0.0151017
0.3 0.0114949 -0.0474046 -0.0359135 0.0150601
0.3 0.0114949 -0.0474046 -0.0359135 0.0150601
0.3 0.0114477 -0.0473294 -0.0352844 0.014975
0.3 0.0114259 -0.0472674 -0.0349782 0.0149318
0.3 0.0114052 -0.0471905 -0.0346782 0.0148881
0.3 0.0113857 -0.0470988 -0.0343847 0.014844
0.3 0.0113675 -0.0469923 -0.0340977 0.0147995
0.3 0.0113675 -0.0469923 -0.0340977 0.0147995
0.3 0.0113348 -0.0467353 -0.0335433 0.0147094
0.3 0.0113206 -0.046581 -0.0332766 0.0146641
0.3 0.0113078 -0.0464082 -0.0330173 0.0146187
0.3 0.0112964 -0.0462165 -0.0327656 0.0145733
0.3 0.0112864 -0.0460111 -0.0325216 0.0145279
0.3 0.011278 -0.0457933 -0.0322855 0.0144825
0.3 0.011271 -0.0455631 -0.032057 0.0144372
0.3 0.0112654 -0.0453211 -0.0318363 0.0143921
0.3 0.0112614 -0.0450619 -0.0316242 0.0143473
0.3 0.0112592 -0.0447845 -0.0314211 0.0143029
0.3 0.0112585 -0.0444943 -0.0312267 0.0142588
0.3 0.0112594 -0.0441934 -0.0310409 0.0142153
0.3 0.0112618 -0.0438827 -0.0308638 0.0141724
0.3 0.0112715 -0.0432312 -0.0305348 0.0140886
0.3 0.0112715 -0.0432312 -0.0305348 0.0140886
0.3 0.0112788 -0.0428937 -0.030383 0.014048
0.3 0.0112875 -0.042551 -0.0302394 0.0140082
0.3 0.0112978 -0.0422051 -0.0301036 0.0139695
0.3 0.0113095 -0.0418577 -0.0299755 0.0139318
0.3 0.0113226 -0.0415094 -0.0298549 0.0138954
0.3 0.0113372 -0.0411593 -0.0297416 0.0138601
0.3 0.0113531 -0.0408095 -0.0296354 0.0138262
0.3 0.0113705 -0.040456 -0.0295367 0.0137938
0.3 0.0113893 -0.0401003 -0.0294452 0.0137629
0.3 0.0114094 -0.0397428 -0.0293607 0.0137336
0.3 0.0114306 -0.0393943 -0.0292815 0.0137058
0.3 0.0114528 -0.039057 -0.0292072 0.0136795
0.3 0.011476 -0.0387312 -0.0291377 0.0136549
0.3 0.0115001 -0.0384176 -0.0290727 0.0136319
0.3 0.0115253 -0.0381105 -0.0290125 0.0136106
0.3 0.0115513 -0.0378075 -0.028957 0.0135911
0.3 0.0115781 -0.0375175 -0.0289048 0.0135732
0.3 0.0116054 -0.0372419 -0.0288554 0.0135569
0.3 0.0116617 -0.0367345 -0.0287641 0.0135291
0.3 0.0116617 -0.0367345 -0.0287641 0.0135291
0.3 0.0116906 -0.0365024 -0.0287218 0.0135177
0.3 0.0117198 -0.036287 -0.0286812 0.0135077
0.3 0.0117492 -0.036088 -0.0286417 0.013499
0.3 0.0117789 -0.0359017 -0.0286036 0.0134918
0.3 0.0118087 -0.0357265 -0.0285665 0.0134859
0.3 0.0118087 -0.0357265 -0.0285665 0.0134859
0.3 0.0118686 -0.0354095 -0.028495 0.0134783
0.3 0.0118987 -0.0352648 -0.0284606 0.0134766
0.3 0.0119288 -0.0351286 -0.0284271 0.0134761
0.3 0.0119588 -0.0349989 -0.0283941 0.0134769
0.3 0.0119885 -0.0348832 -0.0283608 0.0134786
0.3 0.0120179 -0.034783 -0.0283267 0.0134811
0.3 0.0120469 -0.0346984 -0.0282918 0.0134845
0.3 0.0120756 -0.0346297 -0.028256 0.0134887
0.3 0.0121037 -0.0345747 -0.0282192 0.0134936
0.3 0.0121313 -0.0345343 -0.028181 0.0134989
0.3 0.0121583 -0.0345085 -0.0281411 0.0135045
0.3 0.0121845 -0.0344971 -0.0280995 0.0135103
0.3 0.0122347 -0.0345165 -0.0280107 0.0135225
0.3 0.0122347 -0.0345165 -0.0280107 0.0135225
0.3 0.0122586 -0.0345467 -0.0279634 0.0135285
0.3 0.0122816 -0.0345937 -0.0279117 0.0135347
0.3 0.0123036 -0.0346574 -0.0278556 0.0135408
0.3 0.0123246 -0.0347363 -0.0277971 0.0135462
0.3 0.0123445 -0.034826 -0.0277363 0.0135509
0.3 0.0123811 -0.0350403 -0.0276084 0.0135578
0.3 0.0123811 -0.0350403 -0.0276084 0.0135578
0.3 0.0123977 -0.0351627 -0.0275409 0.0135597
0.3 0.0124132 -0.0352963 -0.0274709 0.0135604
0.3 0.0124274 -0.0354397 -0.0273983 0.0135597
0.3 0.0124403 -0.0355951 -0.0273228 0.0135574
0.3 0.0124519 -0.0357631 -0.0272443 0.0135533
0.3 0.0124519 -0.0357631 -0.0272443 0.0135533
0.3 0.012471 -0.0361426 -0.0270783 0.0135393
0.3 0.0124785 -0.0363536 -0.0269903 0.013529
0.3 0.0124845 -0.0365787 -0.026899 0.0135164
0.3 0.012489 -0.0368154 -0.0268044 0.0135012
0.3 0.012492 -0.0370637 -0.0267065 0.0134832
0.3 0.0125066 -0.0371015 -0.0267083 0.0134213
0.3 0.0125353 -0.0371357 -0.0267314 0.0132794
0.3 0.0125353 -0.0371357 -0.0267314 0.0132794
0.3 0.0125482 -0.0371231 -0.0267385 0.0132106
0.3 0.0125619 -0.037047 -0.0267542 0.0131429
0.3 0.0125768 -0.0369179 -0.0267777 0.0130758
0.3 0.0125926 -0.0367566 -0.0268083 0.0130085
0.3 0.0126093 -0.0365792 -0.0268445 0.0129409
0.3 0.0126267 -0.0363956 -0.0268848 0.0128729
0.3 0.0126448 -0.0362085 -0.0269292 0.0128045
0.3 0.0126636 -0.0360278 -0.0269767 0.0127356
0.3 0.0126826 -0.0358676 -0.0270255 0.012666
0.3 0.0127019 -0.0357334 -0.0270746 0.0125954
0.3 0.0127213 -0.035628 -0.027123 0.0125239
0.3 0.0127402 -0.0354249 -0.0271711 0.0124569
0.3 0.0127583 -0.0352385 -0.0272149 0.0123907
0.3 0.012776 -0.0350651 -0.0272532 0.0123251
0.3 0.0127931 -0.034919 -0.0272865 0.0122601
0.3 0.0128098 -0.034798 -0.027315 0.0121956
0.3 0.012826 -0.0346972 -0.0273389 0.0121317
0.3 0.0128418 -0.0346122 -0.0273584 0.0120684
0.3 0.0128719 -0.0344797 -0.0273846 0.0119442
0.3 0.0128719 -0.0344797 -0.0273846 0.0119442
0.3 0.0128862 -0.0344275 -0.0273915 0.0118831
0.3 0.0129001 -0.0343804 -0.0273944 0.0118228
0.3 0.0129135 -0.0343359 -0.0273935 0.0117632
0.3 0.0129266 -0.0342912 -0.027389 0.0117044
0.3 0.0129391 -0.0342451 -0.0273811 0.0116464
0.3 0.012963 -0.0341482 -0.0273552 0.0115326
0.3 0.012963 -0.0341482 -0.0273552 0.0115326
0.3 0.0129743 -0.0340974 -0.0273374 0.0114769
0.3 0.0129852 -0.0340451 -0.0273165 0.0114219
0.3 0.0129957 -0.033992 -0.0272926 0.0113677
0.3 0.0130058 -0.0339385 -0.0272659 0.0113142
0.3 0.0130156 -0.0338846 -0.0272365 0.0112614
0.3 0.0130339 -0.0337761 -0.0271698 0.0111579
0.3 0.0130339 -0.0337761 -0.0271698 0.0111579
0.3 0.0130426 -0.0337217 -0.0271325 0.0111073
0.3 0.0130508 -0.0336673 -0.0270929 0.0110573
0.3 0.0130588 -0.033613 -0.0270509 0.0110081
0.3 0.0130664 -0.0335588 -0.0270066 0.0109595
0.3 0.0130736 -0.0335046 -0.0269602 0.0109116
0.3 0.0130805 -0.0334507 -0.0269117 0.0108644
0.3 0.0130872 -0.0333969 -0.0268611 0.0108179
0.3 0.0130935 -0.0333434 -0.0268085 0.010772
0.3 0.0130994 -0.03329 -0.026754 0.0107268
0.3 0.0131051 -0.0332366 -0.0266976 0.0106822
0.3 0.0131105 -0.0331834 -0.0266395 0.0106383
0.3 0.0131156 -0.0331302 -0.0265797 0.0105951
0.3 0.0131205 -0.0330771 -0.0265182 0.0105524
0.3 0.0131205 -0.0330771 -0.0265182 0.0105524
0.3 0.0131292 -0.0329713 -0.0263905 0.0104691
0.3 0.0131332 -0.0329185 -0.0263243 0.0104284
0.3 0.013137 -0.0328659 -0.0262568 0.0103883
0.3 0.0131404 -0.0327835 -0.0261932 0.0103483
0.3 0.0131433 -0.032667 -0.0261342 0.0103091
0.3 0.0131481 -0.0323314 -0.0260288 0.0102323
0.3 0.0131481 -0.0323314 -0.0260288 0.0102323
0.3 0.0131498 -0.0321146 -0.0259827 0.0101945
0.3 0.0131507 -0.0318606 -0.0259422 0.0101565
0.3 0.0131507 -0.0315701 -0.0259077 0.0101183
0.3 0.0131499 -0.0312492 -0.0258794 0.0100796
0.3 0.0131481 -0.0309022 -0.0258575 0.0100401
0.3 0.0131454 -0.0305304 -0.0258426 0.00999973
0.3 0.0131416 -0.0301347 -0.025835 0.00995833
0.3 0.0131367 -0.0297152 -0.0258348 0.00991587
0.3 0.0131307 -0.0292728 -0.0258422 0.00987226
0.3 0.0131236 -0.0288025 -0.0258586 0.00982715
0.3 0.0131151 -0.0283052 -0.0258838 0.00978048
0.3 0.0131053 -0.0277837 -0.025918 0.00973209
0.3 0.0130943 -0.0272451 -0.0259624 0.00968236
0.3 0.013082 -0.0266936 -0.0260161 0.00963105
0.3 0.0130686 -0.0261287 -0.026079 0.00957812
0.3 0.0130539 -0.0255522 -0.0261515 0.00952352
0.3 0.0130379 -0.0249586 -0.0262341 0.00946697
0.3 0.0130207 -0.0243485 -0.0263269 0.00940844
0.3 0.0130022 -0.0237287 -0.0264295 0.00934817
0.3 0.0129825 -0.0231017 -0.0265419 0.0092861
0.3 0.0129617 -0.0224682 -0.0266641 0.00922223
0.3 0.0129398 -0.0218285 -0.0267963 0.0091565
0.3 0.0129168 -0.0211828 -0.0269383 0.00908894
0.3 0.0128926 -0.0205313 -0.0270899 0.00901952
0.3 0.0128674 -0.019869 -0.0272513 0.00894796
0.3 0.012841 -0.019197 -0.0274224 0.00887427
0.3 0.0128136 -0.0185156 -0.0276028 0.00879844
0.3 0.0127852 -0.017833 -0.0277929 0.00872099
0.3 0.012756 -0.0171513 -0.0279913 0.00864169
0.3 0.012726 -0.0164707 -0.0281981 0.00856054
0.3 0.0126952 -0.0157922 -0.0284128 0.00847752
0.3 0.0126636 -0.0151113 -0.0286353 0.00839238
0.3 0.0126313 -0.0144287 -0.0288643 0.00830497
0.3 0.0125985 -0.0137495 -0.0290999 0.00821571
0.3 0.0125651 -0.0130752 -0.0293416 0.00812463
0.3 0.0125313 -0.0124061 -0.029589 0.00803174
0.3 0.012497 -0.0117426 -0.029842 0.00793704
0.3 0.0124624 -0.0110846 -0.0301002 0.00784054
0.3 0.0124274 -0.0104289 -0.0303631 0.00774201
0.3 0.0123921 -0.00977578 -0.0306299 0.00764146
0.3 0.0123565 -0.00912589 -0.0308999 0.00753882
0.3 0.0123208 -0.00848044 -0.0311727 0.00743425
0.3 0.0122851 -0.00784493 -0.0314476 0.007328
0.3 0.012214 -0.00660819 -0.032002 0.00711057
0.3 0.012214 -0.00660819 -0.032002 0.00711057
0.3 0.0121786 -0.00600703 -0.032281 0.00699942
0.3 0.0121434 -0.0054153 -0.0325599 0.00688647
0.3 0.0121085 -0.00483172 -0.0328384 0.00677171
0.3 0.0120739 -0.00425983 -0.0331157 0.00665543
0.3 0.0120398 -0.00370042 -0.033391 0.00653766
0.3 0.0119731 -0.00261938 -0.0339351 0.00629789
0.3 0.0119731 -0.00261938 -0.0339351 0.00629789
0.3 0.0119406 -0.00209809 -0.034203 0.00617584
0.3 0.0119087 -0.00158875 -0.0344667 0.00605222
0.3 0.0118775 -0.00109083 -0.0347259 0.00592703
0.3 0.0118472 -0.000606576 -0.0349801 0.00580053
0.3 0.0118176 -0.00013677 -0.0352285 0.00567276
0.3 0.011789 0.000318688 -0.0354714 0.00554374
0.3 0.0117613 0.000759657 -0.0357081 0.00541347
0.3 0.0117346 0.0011853 -0.0359374 0.00528185
0.3 0.0117089 0.00159525 -0.0361588 0.00514891
0.3 0.0116843 0.00198958 -0.0363723 0.00501486
0.3 0.0116609 0.00236925 -0.0365774 0.00487972
0.3 0.0116387 0.00273426 -0.0367736 0.0047435
0.3 0.0116177 0.00308463 -0.0369608 0.00460623
0.3 0.0116177 0.00308463 -0.0369608 0.00460623
0.3 0.0115622 0.00405143 -0.037466 0.00418822
0.3 0.0115622 0.00405143 -0.037466 0.00418822
0.3 0.0115464 0.00434119 -0.0376135 0.00404668
0.3 0.0115321 0.00461317 -0.0377495 0.00390398
0.3 0.0115192 0.00486776 -0.0378737 0.00376014
0.3 0.0115078 0.00510769 -0.0379865 0.00361529
0.3 0.0115078 0.00510769 -0.0379865 0.00361529
0.3 0.0114893 0.00554539 -0.0381771 0.00332254
0.3 0.0114825 0.00573846 -0.0382535 0.00317448
0.3 0.0114773 0.005913 -0.0383167 0.00302523
0.3 0.0114736 0.00607314 -0.0383677 0.00287486
0.3 0.0114715 0.00622018 -0.0384061 0.00272332
0.3 0.011471 0.00635373 -0.0384319 0.00257057
0.3 0.0114721 0.00647355 -0.0384449 0.00241658
0.3 0.0114748 0.00658204 -0.0384451 0.0022613
0.3 0.0114791 0.00667698 -0.0384325 0.00210463
0.3 0.011485 0.00675897 -0.038407 0.00194648
0.3 0.0114927 0.00682236 -0.0383673 0.00178674
0.3 0.0115021 0.00686831 -0.0383134 0.00162531
0.3 0.011513 0.00690528 -0.0382463 0.00146196
0.3 0.0115254 0.00693632 -0.0381674 0.00129681
0.3 0.0115392 0.0069642 -0.0380766 0.00112984
0.3 0.0115545 0.00698961 -0.0379746 0.000960859
0.3 0.011571 0.00701405 -0.0378617 0.000789756
0.3 0.011589 0.00703284 -0.037737 0.00061638
0.3 0.0116081 0.00705382 -0.0376028 0.000440701
0.3 0.0116284 0.0070788 -0.0374596 0.000262619
0.3 0.0116497 0.00710848 -0.037308 8.20783e-05
0.3 0.0116951 0.00718356 -0.0369812 -0.000286705
0.3 0.0116951 0.00718356 -0.0369812 -0.000286705
0.3 0.0117192 0.00722935 -0.0368065 -0.00047511
0.3 0.0117442 0.00727531 -0.0366239 -0.000666296
0.3 0.0117701 0.00732193 -0.036434 -0.000860301
0.3 0.0117968 0.00736976 -0.0362388 -0.00105685
0.3 0.0118241 0.00742791 -0.0360394 -0.0012562
0.3 0.0118517 0.00749844 -0.0358363 -0.00145832
0.3 0.0118798 0.00758129 -0.0356298 -0.00166332
0.3 0.0119082 0.00767684 -0.0354204 -0.00187118
0.3 0.011937 0.00778057 -0.0352078 -0.00208193
0.3 0.011966 0.00789772 -0.0349927 -0.00229578
0.3 0.0119951 0.0080273 -0.0347774 -0.00251233
0.3 0.0120241 0.00816815 -0.0345623 -0.00273145
0.3 0.0120532 0.00831962 -0.034348 -0.00295304
0.3 0.0120821 0.00848136 -0.0341347 -0.00317716
0.3 0.012111 0.00865335 -0.0339227 -0.00340369
0.3 0.0121398 0.00883235 -0.0337122 -0.00363259
0.3 0.0121684 0.00901447 -0.033505 -0.00386315
0.3 0.0121968 0.00920044 -0.0333018 -0.00409524
0.3 0.0122248 0.0093989 -0.0331031 -0.00432913
0.3 0.0122248 0.0093989 -0.0331031 -0.00432913
0.3 0.0122793 0.00983443 -0.0327196 -0.00480221
0.3 0.0123057 0.0100718 -0.0325355 -0.00504117
0.3 0.0123316 0.0103209 -0.0323572 -0.00528154
0.3 0.0123567 0.010587 -0.0321846 -0.00552356
0.3 0.0123811 0.0108662 -0.0320197 -0.00576645
0.3 0.0124045 0.0111582 -0.0318633 -0.00601011
0.3 0.0124271 0.0114624 -0.0317151 -0.00625444
0.3 0.0124488 0.0117776 -0.0315757 -0.00649925
0.3 0.0124696 0.0121028 -0.0314453 -0.00674441
0.3 0.0124893 0.0124409 -0.0313253 -0.00698963
0.3 0.012508 0.0127909 -0.0312159 -0.00723474
0.3 0.0125255 0.0131499 -0.0311174 -0.00747942
0.3 0.012542 0.0135176 -0.0310301 -0.00772347
0.3 0.0125573 0.0138934 -0.030954 -0.00796699
0.3 0.0125713 0.0142778 -0.0308895 -0.00820967
0.3 0.0125843 0.0146712 -0.0308369 -0.00845133
0.3 0.0125959 0.0150753 -0.0307969 -0.00869183
0.3 0.0126062 0.0154875 -0.0307695 -0.00893091
0.3 0.0126152 0.0159107 -0.0307539 -0.00916876
0.3 0.0126228 0.0163446 -0.0307519 -0.00940473
0.3 0.0126291 0.0167881 -0.0307635 -0.00963884
0.3 0.0126339 0.0172425 -0.0307891 -0.00987083
0.3 0.0126372 0.0177104 -0.0308293 -0.0101005
0.3 0.0126391 0.0181921 -0.0308846 -0.0103277
0.3 0.0126394 0.0186871 -0.0309551 -0.0105522
0.3 0.0126499 0.0190083 -0.0309543 -0.0107823
0.3 0.0126617 0.0192893 -0.0309492 -0.011006
0.3 0.0126714 0.0195896 -0.0309648 -0.0112241
0.3 0.012681 0.019836 -0.030982 -0.0114411
0.3 0.012692 0.0200049 -0.0309911 -0.0116593
0.3 0.0127043 0.0201058 -0.0309903 -0.0118789
0.3 0.0127179 0.0201581 -0.0309798 -0.0120998
0.3 0.0127327 0.0201833 -0.0309602 -0.0123216
0.3 0.0127484 0.0201964 -0.0309322 -0.0125439
0.3 0.012765 0.0202015 -0.0308957 -0.0127666
0.3 0.0127824 0.0202063 -0.0308514 -0.0129898
0.3 0.0128003 0.0202247 -0.0308012 -0.0132133
0.3 0.0128185 0.0202644 -0.0307463 -0.0134367
0.3 0.0128369 0.0203299 -0.0306878 -0.01366
0.3 0.0128553 0.0204224 -0.0306271 -0.0138829
0.3 0.0128738 0.0205424 -0.0305642 -0.0141056
0.3 0.0128918 0.0206378 -0.0304993 -0.0143249
0.3 0.0129093 0.0207084 -0.0304336 -0.0145423
0.3 0.0129261 0.0207491 -0.0303669 -0.0147578
0.3 0.0129424 0.0207648 -0.0302994 -0.0149712
0.3 0.0129581 0.0207609 -0.030231 -0.0151823
0.3 0.0129732 0.0207412 -0.0301618 -0.0153911
0.3 0.0129879 0.0207064 -0.0300917 -0.0155976
0.3 0.013002 0.0206612 -0.0300208 -0.0158017
0.3 0.0130156 0.0206098 -0.0299491 -0.0160036
0.3 0.0130286 0.0205559 -0.0298766 -0.0162032
0.3 0.0130412 0.0205018 -0.0298034 -0.0164005
0.3 0.0130533 0.0204485 -0.0297293 -0.0165955
0.3 0.013065 0.0203965 -0.0296545 -0.0167882
0.3 0.0130762 0.0203455 -0.029579 -0.0169786
0.3 0.0130869 0.0202957 -0.0295027 -0.0171668
0.3 0.0130971 0.0202471 -0.0294258 -0.0173528
0.3 0.013107 0.0201993 -0.0293482 -0.0175365
0.3 0.0131164 0.020152 -0.0292699 -0.0177181
0.3 0.0131254 0.020105 -0.029191 -0.0178975
0.3 0.013134 0.020058 -0.0291115 -0.0180748
0.3 0.013134 0.020058 -0.0291115 -0.0180748
0.3 0.01315 0.0199637 -0.0289509 -0.0184231
0.3 0.0131574 0.0199164 -0.0288697 -0.018594
0.3 0.0131645 0.0198693 -0.0287881 -0.0187629
0.3 0.0131712 0.0198221 -0.028706 -0.0189298
0.3 0.0131776 0.019775 -0.0286234 -0.0190946
0.3 0.0131836 0.0197277 -0.0285404 -0.0192574
0.3 0.0131893 0.0196804 -0.0284569 -0.0194182
0.3 0.0131946 0.0196329 -0.0283729 -0.0195771
0.3 0.0131996 0.0195854 -0.0282886 -0.019734
0.3 0.0132043 0.0195378 -0.0282038 -0.0198889
0.3 0.0132088 0.0194901 -0.0281187 -0.020042
0.3 0.0132128 0.0194424 -0.0280332 -0.0201931
0.3 0.0132167 0.0193946 -0.0279474 -0.0203423
0.3 0.0132202 0.0193468 -0.0278613 -0.0204897
0.3 0.0132202 0.0193468 -0.0278613 -0.0204897
0.3 0.0132264 0.0192507 -0.0276881 -0.0207789
0.3 0.0132291 0.0192025 -0.027601 -0.0209207
0.3 0.0132315 0.0191544 -0.0275137 -0.0210608
0.3 0.0132337 0.0190613 -0.0274374 -0.0211984
0.3 0.0132355 0.0189167 -0.0273718 -0.0213343
0.3 0.0132378 0.0184849 -0.0272734 -0.0216005
0.3 0.0132378 0.0184849 -0.0272734 -0.0216005
0.3 0.0132383 0.0181995 -0.0272407 -0.0217304
0.3 0.013238 0.0178746 -0.0272204 -0.0218578
0.3 0.013237 0.0175141 -0.0272122 -0.0219825
0.3 0.013235 0.017124 -0.0272161 -0.0221042
0.3 0.0132322 0.0167076 -0.0272322 -0.0222229
0.3 0.0132322 0.0167076 -0.0272322 -0.0222229
0.3 0.0132238 0.0157952 -0.0273024 -0.022451
0.3 0.0132181 0.0152973 -0.0273575 -0.02256
0.3 0.0132111 0.0147723 -0.0274269 -0.0226655
0.3 0.0132029 0.0142213 -0.0275104 -0.0227672
0.3 0.0131936 0.0136479 -0.0276077 -0.0228652
0.3 0.0131831 0.013059 -0.0277195 -0.0229595
0.3 0.0131714 0.0124543 -0.0278458 -0.0230503
0.3 0.0131585 0.0118359 -0.0279868 -0.0231375
0.3 0.0131444 0.0111986 -0.0281438 -0.0232209
0.3 0.0131291 0.010548 -0.0283159 -0.0233005
0.3 0.0131126 0.00988587 -0.0285033 -0.0233765
0.3 0.0130949 0.00921277 -0.0287061 -0.0234488
0.3 0.0130561 0.00783504 -0.0291578 -0.0235821
0.3 0.0130561 0.00783504 -0.0291578 -0.0235821
0.3 0.013035 0.00713063 -0.0294067 -0.0236432
0.3 0.0130127 0.00641083 -0.0296717 -0.0237003
0.3 0.0129892 0.00567685 -0.0299524 -0.0237535
0.3 0.0129646 0.00493011 -0.0302484 -0.0238028
0.3 0.0129389 0.00417349 -0.0305584 -0.0238479
0.3 0.0129122 0.00340833 -0.0308824 -0.023889
0.3 0.0128845 0.00263988 -0.0312211 -0.0239264
0.3 0.012856 0.00186967 -0.0315742 -0.0239601
0.3 0.0128265 0.00109473 -0.0319416 -0.0239901
0.3 0.0127963 0.0003202 -0.0323236 -0.0240168
0.3 0.0127653 -0.000453494 -0.0327187 -0.0240399
0.3 0.0127337 -0.0012264 -0.0331267 -0.0240596
0.3 0.0127014 -0.00199879 -0.0335475 -0.0240758
0.3 0.0126685 -0.00277049 -0.0339808 -0.0240885
0.3 0.0126351 -0.00354576 -0.0344254 -0.0240973
0.3 0.0126011 -0.00432053 -0.0348814 -0.0241027
0.3 0.0125668 -0.00509402 -0.0353482 -0.0241045
0.3 0.012532 -0.00586934 -0.0358256 -0.0241027
0.3 0.0124969 -0.00664201 -0.0363127 -0.0240976
0.3 0.0124616 -0.00741184 -0.0368093 -0.0240891
0.3 0.0124261 -0.00817783 -0.037315 -0.0240774
0.3 0.0123903 -0.00894266 -0.0378291 -0.0240621
0.3 0.0123544 -0.00970551 -0.038351 -0.0240435
0.3 0.0123185 -0.0104657 -0.03888 -0.0240215
0.3 0.0122827 -0.0112178 -0.0394155 -0.0239965
0.3 0.012247 -0.0119616 -0.0399567 -0.0239685
0.3 0.0121763 -0.0134269 -0.0410553 -0.0239035
0.3 0.0121763 -0.0134269 -0.0410553 -0.0239035
0.3 0.0121412 -0.0141468 -0.0416116 -0.0238666
0.3 0.0121065 -0.0148612 -0.0421714 -0.0238266
0.3 0.0120723 -0.0155667 -0.042734 -0.0237837
0.3 0.0120385 -0.0162626 -0.0432988 -0.0237381
0.3 0.0120054 -0.0169492 -0.0438651 -0.0236897
0.3 0.0119728 -0.0176265 -0.0444325 -0.0236388
0.3 0.0119408 -0.0182943 -0.045001 -0.0235852
0.3 0.0119095 -0.0189527 -0.0455701 -0.0235291
0.3 0.0118789 -0.0196023 -0.0461386 -0.0234702
0.3 0.011849 -0.0202431 -0.0467061 -0.0234088
0.3 0.01182 -0.0208746 -0.0472719 -0.023345
0.3 0.0117919 -0.0214956 -0.0478357 -0.0232788
0.3 0.0117647 -0.0221078 -0.0483976 -0.0232104
0.3 0.0117647 -0.0221078 -0.0483976 -0.0232104
0.3 0.0117131 -0.0233001 -0.0495136 -0.023067
0.3 0.0116888 -0.0238774 -0.0500657 -0.0229919
0.3 0.0116657 -0.0244419 -0.0506132 -0.0229147
0.3 0.0116437 -0.0249944 -0.0511561 -0.0228354
0.3 0.0116229 -0.0255351 -0.051694 -0.0227542
0.3 0.0116033 -0.0260651 -0.0522265 -0.0226709
0.3 0.0115848 -0.0265851 -0.0527537 -0.0225859
0.3 0.0115848 -0.0265851 -0.0527537 -0.0225859
0.3 0.0115516 -0.027595 -0.053791 -0.0224099
0.3 0.011537 -0.0280808 -0.0542993 -0.0223189
0.3 0.0115237 -0.0285539 -0.0548 -0.022226
0.3 0.0115118 -0.0290173 -0.0552932 -0.0221311
0.3 0.0115012 -0.0294711 -0.0557791 -0.0220342
0.3 0.0114919 -0.0299157 -0.0562577 -0.0219353
0.3 0.011484 -0.0303512 -0.0567287 -0.0218345
0.3 0.0114775 -0.0307795 -0.0571923 -0.0217317
0.3 0.0114724 -0.0311978 -0.0576482 -0.0216268
0.3 0.0114687 -0.0316009 -0.0580947 -0.0215198
0.3 0.0114667 -0.0319886 -0.0585324 -0.0214107
0.3 0.0114661 -0.0323601 -0.0589611 -0.0212996
0.3 0.011467 -0.0327243 -0.0593816 -0.0211861
0.3 0.0114693 -0.0330841 -0.059794 -0.0210702
0.3 0.0114729 -0.0334412 -0.0601984 -0.0209517
0.3 0.0114778 -0.0337957 -0.0605951 -0.0208306
0.3 0.011484 -0.0341486 -0.0609841 -0.0207066
0.3 0.0114917 -0.0344966 -0.0613646 -0.0205797
0.3 0.0115005 -0.0348461 -0.0617384 -0.0204498
0.3 0.0115104 -0.0351989 -0.0621058 -0.0203167
0.3 0.0115214 -0.035556 -0.0624674 -0.0201803
0.3 0.0115334 -0.0359183 -0.0628234 -0.0200405
0.3 0.0115602 -0.03666 -0.0635202 -0.0197503
0.3 0.0115602 -0.03666 -0.0635202 -0.0197503
0.3 0.011575 -0.0370399 -0.0638615 -0.0195996
0.3 0.0115907 -0.0374228 -0.0641977 -0.019445
0.3 0.0116073 -0.0378094 -0.0645294 -0.0192865
0.3 0.0116246 -0.0382054 -0.0648585 -0.019124
0.3 0.0116424 -0.0386124 -0.0651858 -0.0189575
0.3 0.0116424 -0.0386124 -0.0651858 -0.0189575
0.3 0.0116796 -0.0394592 -0.0658352 -0.0186119
0.3 0.011699 -0.0398962 -0.0661575 -0.0184328
0.3 0.0117189 -0.0403377 -0.0664787 -0.0182495
0.3 0.011739 -0.0407915 -0.0668009 -0.0180621
0.3 0.0117593 -0.0412592 -0.0671247 -0.0178705
0.3 0.0117796 -0.0417407 -0.0674508 -0.0176748
0.3 0.0118001 -0.0422363 -0.0677791 -0.017475
0.3 0.0118206 -0.0427453 -0.0681102 -0.017271
0.3 0.011841 -0.0432721 -0.0684443 -0.0170625
0.3 0.0118613 -0.0438113 -0.0687828 -0.0168502
0.3 0.0118813 -0.0443618 -0.0691264 -0.0166343
0.3 0.0119012 -0.0449227 -0.0694754 -0.0164148
0.3 0.0119207 -0.0454931 -0.0698306 -0.0161918
0.3 0.01194 -0.046073 -0.0701917 -0.0159654
0.3 0.0119589 -0.0466622 -0.0705595 -0.0157355
0.3 0.0119774 -0.04726 -0.0709342 -0.0155025
0.3 0.0119956 -0.0478664 -0.0713164 -0.0152663
0.3 0.0120132 -0.0484814 -0.0717082 -0.0150275
0.3 0.0120303 -0.0491076 -0.0721092 -0.0147861
0.3 0.0120467 -0.0497442 -0.0725195 -0.0145422
0.3 0.0120624 -0.0503926 -0.0729397 -0.0142959
0.3 0.0120774 -0.0510528 -0.0733701 -0.0140474
0.3 0.0120916 -0.0517255 -0.0738114 -0.0137969
0.3 0.012105 -0.0524105 -0.0742646 -0.0135447
0.3 0.0121174 -0.0531077 -0.07473 -0.0132912
0.3 0.0121289 -0.0538161 -0.0752078 -0.0130365
0.3 0.0121394 -0.0545345 -0.0756986 -0.0127807
0.3 0.0121488 -0.0552618 -0.0762023 -0.0125239
0.3 0.0121573 -0.0559988 -0.0767193 -0.0122663
0.3 0.0121647 -0.0567474 -0.0772504 -0.0120081
0.3 0.0121709 -0.0575076 -0.077796 -0.0117494
0.3 0.012176 -0.0582768 -0.0783564 -0.0114907
0.3 0.01218 -0.0590553 -0.0789319 -0.0112321
0.3 0.0121827 -0.0598434 -0.0795228 -0.010974
0.3 0.0121827 -0.0598434 -0.0795228 -0.010974
0.3 0.0121843 -0.0614456 -0.0807515 -0.010459
0.3 0.0121831 -0.0622631 -0.0813902 -0.0102027
0.3 0.0121806 -0.063095 -0.0820449 -0.00994701
0.3 0.0121767 -0.0639378 -0.0827168 -0.00969277
0.3 0.0121843 -0.0646022 -0.0833101 -0.00943288
0.3 0.0121915 -0.0652515 -0.0839157 -0.00918166
0.3 0.012196 -0.0658721 -0.0845461 -0.00893788
0.3 0.012196 -0.0658721 -0.0845461 -0.00893788
0.3 0.0122076 -0.0668917 -0.0858014 -0.00844675
0.3 0.0122161 -0.0672836 -0.0864152 -0.00819874
0.3 0.0122262 -0.0676277 -0.0870215 -0.00794946
0.3 0.0122376 -0.0679574 -0.0876212 -0.00769917
0.3 0.0122502 -0.0682916 -0.0882139 -0.00744756
0.3 0.0122639 -0.0686396 -0.0888 -0.00719463
0.3 0.0122639 -0.0686396 -0.0888 -0.00719463
0.3 0.0122944 -0.069385 -0.0899528 -0.00668576
0.3 0.0123108 -0.0697937 -0.0905213 -0.00642975
0.3 0.0123277 -0.0702275 -0.091086 -0.00617283
0.3 0.0123451 -0.0706867 -0.0916482 -0.00591507
0.3 0.0123626 -0.0711714 -0.0922088 -0.00565659
0.3 0.0123803 -0.0716819 -0.0927692 -0.00539751
0.3 0.012398 -0.0722186 -0.0933292 -0.00513779
0.3 0.0124152 -0.0726355 -0.0938685 -0.00488134
0.3 0.0124318 -0.0729282 -0.094387 -0.0046271
0.3 0.0124478 -0.0731001 -0.0948848 -0.00437486
0.3 0.0124632 -0.0731678 -0.0953626 -0.0041248
0.3 0.012478 -0.0731685 -0.0958204 -0.00387702
0.3 0.0124923 -0.0731002 -0.0962587 -0.00363182
0.3 0.0125061 -0.0729864 -0.0966778 -0.00338907
0.3 0.0125195 -0.0728441 -0.0970783 -0.00314875
0.3 0.0125323 -0.0726879 -0.0974607 -0.00291086
0.3 0.0125448 -0.0725334 -0.0978256 -0.00267545
0.3 0.0125568 -0.0723844 -0.0981734 -0.00244249
0.3 0.0125684 -0.0722429 -0.0985042 -0.00221193
0.3 0.0125796 -0.0721101 -0.0988185 -0.00198377
0.3 0.0125904 -0.071986 -0.0991166 -0.00175799
0.3 0.0126008 -0.0718679 -0.0993992 -0.00153455
0.3 0.0126108 -0.0717541 -0.0996668 -0.00131342
0.3 0.0126204 -0.071643 -0.0999199 -0.0010946
0.3 0.0126296 -0.0715336 -0.100159 -0.000878032
0.3 0.0126296 -0.0715336 -0.100159 -0.000878032
0.3 0.0126469 -0.0713209 -0.100595 -0.000451655
0.3 0.012655 -0.0712155 -0.100792 -0.000241808
0.3 0.0126627 -0.0711101 -0.100977 -3.41759e-05
0.3 0.01267 -0.0710046 -0.101149 0.000171285
0.3 0.012677 -0.0708986 -0.10131 0.0003746
0.3 0.0126836 -0.0707917 -0.101458 0.000575786
0.3 0.0126836 -0.0707917 -0.101458 0.000575786
0.3 0.0126959 -0.0705752 -0.10172 0.000971819
0.3 0.0127015 -0.0704656 -0.101835 0.00116669
0.3 0.0127068 -0.0703556 -0.101939 0.00135948
0.3 0.0127117 -0.070245 -0.102033 0.00155023
0.3 0.0127164 -0.0701339 -0.102116 0.00173895
0.3 0.0127208 -0.0700222 -0.102191 0.00192568
0.3 0.0127249 -0.0699104 -0.102255 0.00211039
0.3 0.0127286 -0.0697982 -0.10231 0.00229312
0.3 0.0127321 -0.069686 -0.102356 0.00247388
0.3 0.0127353 -0.0695735 -0.102394 0.00265269
0.3 0.0127382 -0.0694606 -0.102423 0.00282957
0.3 0.0127409 -0.0693475 -0.102444 0.00300455
0.3 0.0127433 -0.0692336 -0.102457 0.00317764
0.3 0.0127454 -0.0691196 -0.102462 0.00334885
0.3 0.0127472 -0.069001 -0.102458 0.00351855
0.3 0.0127486 -0.0688727 -0.102446 0.00368594
0.3 0.0127495 -0.0687308 -0.102424 0.00385101
0.3 0.0127499 -0.0685724 -0.102393 0.00401383
0.3 0.0127496 -0.0683941 -0.102351 0.00417438
0.3 0.0127486 -0.0681959 -0.102298 0.00433266
0.3 0.012747 -0.0679752 -0.102234 0.00448867
0.3 0.0127444 -0.0677256 -0.102158 0.00464232
0.3 0.0127409 -0.0674483 -0.102069 0.00479367
0.3 0.0127364 -0.0671461 -0.101967 0.00494284
0.3 0.0127308 -0.0668204 -0.101853 0.00508988
0.3 0.0127242 -0.0664698 -0.101727 0.00523484
0.3 0.0127165 -0.066097 -0.101587 0.00537772
0.3 0.0127077 -0.0657037 -0.101435 0.00551861
0.3 0.0126976 -0.0652879 -0.10127 0.00565748
0.3 0.0126863 -0.0648523 -0.101091 0.00579446
0.3 0.0126738 -0.0644022 -0.1009 0.00592973
0.3 0.0126601 -0.0639401 -0.100697 0.00606339
0.3 0.0126452 -0.063467 -0.100482 0.00619548
0.3 0.0126291 -0.0629809 -0.100256 0.00632609
0.3 0.0126118 -0.0624844 -0.100019 0.0064552
0.3 0.0125933 -0.0619781 -0.0997703 0.00658288
0.3 0.0125736 -0.0614593 -0.0995091 0.0067088
0.3 0.0125526 -0.0609291 -0.0992356 0.00683298
0.3 0.0125305 -0.0603928 -0.0989522 0.00695603
0.3 0.0125072 -0.0598517 -0.0986594 0.007078
0.3 0.0125072 -0.0598517 -0.0986594 0.007078
0.3 0.0124573 -0.0587556 -0.0980464 0.00731888
0.3 0.0124306 -0.0581991 -0.0977256 0.00743766
0.3 0.0124028 -0.0576365 -0.0973955 0.00755536
0.3 0.0123739 -0.057069 -0.0970563 0.00767205
0.3 0.0123441 -0.0565023 -0.0967099 0.00778799
0.3 0.0123133 -0.0559382 -0.0963567 0.00790318
0.3 0.0122494 -0.054817 -0.0956307 0.0081314
0.3 0.0122494 -0.054817 -0.0956307 0.0081314
0.3 0.0122162 -0.0542616 -0.0952584 0.00824446
0.3 0.0121823 -0.0537121 -0.0948806 0.00835686
0.3 0.0121477 -0.0531688 -0.0944976 0.00846859
0.3 0.0121125 -0.0526305 -0.0941098 0.00857969
0.3 0.0120767 -0.0520969 -0.0937174 0.00869015
0.3 0.0120405 -0.0515687 -0.0933207 0.00879999
0.3 0.0120405 -0.0515687 -0.0933207 0.00879999
0.3 0.0119666 -0.0505273 -0.0925156 0.00901791
0.3 0.011929 -0.0500147 -0.0921066 0.00912577
0.3 0.011891 -0.0495062 -0.0916934 0.0092329
0.3 0.0118528 -0.0490033 -0.0912764 0.00933932
0.3 0.0118144 -0.0485123 -0.0908574 0.0094452
0.3 0.0117759 -0.0480346 -0.0904367 0.00955056
0.3 0.0116991 -0.0471216 -0.0895918 0.00975974
0.3 0.0116991 -0.0471216 -0.0895918 0.00975974
0.3 0.0116607 -0.0466864 -0.0891679 0.0098636
0.3 0.0116226 -0.0462685 -0.0887438 0.00996695
0.3 0.0115847 -0.045868 -0.0883198 0.0100698
0.3 0.0115472 -0.0454838 -0.0878963 0.0101721
0.3 0.0115101 -0.0451126 -0.0874733 0.0102739
0.3 0.0114372 -0.0444101 -0.0866301 0.0104762
0.3 0.0114372 -0.0444101 -0.0866301 0.0104762
0.3 0.0114015 -0.0440781 -0.0862101 0.0105766
0.3 0.0113663 -0.0437588 -0.085791 0.0106764
0.3 0.0113318 -0.0434512 -0.0853733 0.0107756
0.3 0.011298 -0.0431592 -0.084958 0.0108743
0.3 0.0112651 -0.0428839 -0.0845455 0.0109725
0.3 0.0112019 -0.0423849 -0.0837299 0.0111674
0.3 0.0112019 -0.0423849 -0.0837299 0.0111674
0.3 0.0111716 -0.0421614 -0.0833271 0.0112642
0.3 0.0111424 -0.0419559 -0.0829278 0.0113603
0.3 0.0111142 -0.0417687 -0.0825323 0.011456
0.3 0.0110871 -0.0415992 -0.082141 0.011551
0.3 0.0110612 -0.0414465 -0.0817545 0.0116455
0.3 0.0110365 -0.0413104 -0.081373 0.0117393
0.3 0.0110131 -0.0411911 -0.0809963 0.0118327
0.3 0.0109909 -0.0410883 -0.0806248 0.0119254
0.3 0.0109701 -0.0410048 -0.0802588 0.0120175
0.3 0.0109507 -0.0409391 -0.0798983 0.0121088
0.3 0.0109327 -0.0408899 -0.0795436 0.0121993
0.3 0.0109162 -0.0408561 -0.0791951 0.0122891
0.3 0.0108877 -0.0408337 -0.0785175 0.0124664
0.3 0.0108877 -0.0408337 -0.0785175 0.0124664
0.3 0.0108756 -0.0408449 -0.0781886 0.0125538
0.3 0.0108652 -0.0408746 -0.0778668 0.0126402
0.3 0.0108565 -0.0409234 -0.0775531 0.0127259
0.3 0.0108495 -0.0409911 -0.0772479 0.0128106
0.3 0.0108442 -0.0410735 -0.0769503 0.0128942
0.3 0.0108405 -0.0411692 -0.0766606 0.0129767
0.3 0.0108385 -0.0412784 -0.0763785 0.0130581
0.3 0.0108382 -0.0413999 -0.0761042 0.0131381
0.3 0.0108397 -0.0415382 -0.0758382 0.0132168
0.3 0.010843 -0.0416922 -0.0755806 0.013294
0.3 0.0108479 -0.0418529 -0.0753297 0.0133695
0.3 0.0108545 -0.0420184 -0.0750852 0.0134431
0.3 0.0108626 -0.0421867 -0.074848 0.0135151
0.3 0.0108834 -0.0425313 -0.0743943 0.0136535
0.3 0.0108834 -0.0425313 -0.0743943 0.0136535
0.3 0.010896 -0.0427055 -0.0741778 0.0137199
0.3 0.0109102 -0.0428843 -0.0739694 0.0137845
0.3 0.0109258 -0.0430667 -0.073769 0.0138472
0.3 0.0109429 -0.0432529 -0.0735763 0.0139079
0.3 0.0109612 -0.0434327 -0.0733889 0.0139664
0.3 0.0110011 -0.0437664 -0.0730283 0.0140763
0.3 0.0110011 -0.0437664 -0.0730283 0.0140763
0.3 0.0110227 -0.0439192 -0.0728547 0.0141276
0.3 0.0110453 -0.0440668 -0.0726856 0.0141763
0.3 0.0110689 -0.0442011 -0.0725186 0.0142223
0.3 0.0110932 -0.0443253 -0.0723535 0.0142654
0.3 0.0111183 -0.0444397 -0.0721915 0.0143059
0.3 0.0111183 -0.0444397 -0.0721915 0.0143059
0.3 0.0111706 -0.0446392 -0.071876 0.014379
0.3 0.0111978 -0.0447289 -0.0717228 0.0144115
0.3 0.0112255 -0.0448088 -0.0715703 0.014441
0.3 0.0112536 -0.0448778 -0.0714197 0.0144679
0.3 0.011282 -0.0449355 -0.0712708 0.0144923
0.3 0.0113107 -0.0449815 -0.0711232 0.0145141
0.3 0.0113687 -0.0450361 -0.0708319 0.0145498
0.3 0.0113687 -0.0450361 -0.0708319 0.0145498
0.3 0.0113979 -0.0450454 -0.0706877 0.0145639
0.3 0.0114272 -0.0450455 -0.0705447 0.0145754
0.3 0.0114566 -0.0450359 -0.0704024 0.0145844
0.3 0.0114858 -0.0450124 -0.0702583 0.0145907
0.3 0.0115148 -0.0449739 -0.0701119 0.0145942
0.3 0.0115435 -0.0449206 -0.069965 0.0145957
0.3 0.0115717 -0.044851 -0.0698177 0.014595
0.3 0.0115996 -0.0447669 -0.0696697 0.0145923
0.3 0.0116271 -0.0446685 -0.0695211 0.0145876
0.3 0.011654 -0.0445579 -0.0693719 0.0145811
0.3 0.0116805 -0.0444382 -0.069224 0.0145732
0.3 0.0117063 -0.0443094 -0.0690772 0.0145642
0.3 0.0117315 -0.0441709 -0.0689311 0.0145541
0.3 0.0117793 -0.0438383 -0.0686324 0.0145303
0.3 0.0117793 -0.0438383 -0.0686324 0.0145303
0.3 0.0118019 -0.0436444 -0.0684793 0.0145166
0.3 0.0118234 -0.0434323 -0.0683233 0.014502
0.3 0.011844 -0.0432041 -0.0681644 0.0144865
0.3 0.0118634 -0.0429568 -0.0679999 0.01447
0.3 0.0118817 -0.0426935 -0.0678322 0.0144532
0.3 0.0119146 -0.0421182 -0.0674872 0.0144188
0.3 0.0119146 -0.0421182 -0.0674872 0.0144188
0.3 0.0119292 -0.0418091 -0.0673098 0.0144015
0.3 0.0119424 -0.0414839 -0.0671271 0.0143842
0.3 0.0119543 -0.0411459 -0.066941 0.0143673
0.3 0.0119648 -0.0407955 -0.0667517 0.0143512
0.3 0.0119739 -0.0404329 -0.0665592 0.014336
0.3 0.0119815 -0.0400551 -0.0663635 0.0143219
0.3 0.0119877 -0.039665 -0.0661644 0.0143089
0.3 0.0119923 -0.0392622 -0.0659621 0.0142973
0.3 0.0119954 -0.0388441 -0.0657562 0.0142874
0.3 0.0120098 -0.0386342 -0.0656421 0.0143193
0.3 0.0120275 -0.0384929 -0.0655573 0.0143652
0.3 0.0120446 -0.0383745 -0.0654691 0.0144078
0.3 0.012062 -0.0383011 -0.0653822 0.0144472
0.3 0.012062 -0.0383011 -0.0653822 0.0144472
0.3 0.0120998 -0.0383026 -0.0652252 0.0145219
0.3 0.0121204 -0.0383634 -0.0651556 0.0145582
0.3 0.0121417 -0.0384391 -0.0650906 0.0145941
0.3 0.0121637 -0.0385122 -0.0650286 0.0146297
0.3 0.0121862 -0.0385709 -0.064969 0.0146651
0.3 0.0122091 -0.0386081 -0.064911 0.0147004
0.3 0.0122555 -0.0386073 -0.0647972 0.0147709
0.3 0.0122555 -0.0386073 -0.0647972 0.0147709
0.3 0.0122789 -0.038567 -0.0647408 0.0148063
0.3 0.0123017 -0.0385106 -0.0646824 0.0148401
0.3 0.0123239 -0.0384461 -0.0646202 0.014873
0.3 0.0123455 -0.0383773 -0.0645544 0.0149049
0.3 0.0123455 -0.0383773 -0.0645544 0.0149049
0.3 0.0123868 -0.0382313 -0.0644132 0.0149652
0.3 0.0124065 -0.038157 -0.0643379 0.0149936
0.3 0.0124256 -0.0380835 -0.0642596 0.0150209
0.3 0.0124442 -0.0380116 -0.0641784 0.0150469
0.3 0.0124623 -0.0379412 -0.0640945 0.0150718
0.3 0.0124798 -0.0378724 -0.0640079 0.0150956
0.3 0.0125132 -0.0377385 -0.0638271 0.0151398
0.3 0.0125132 -0.0377385 -0.0638271 0.0151398
0.3 0.0125292 -0.0376733 -0.0637329 0.0151602
0.3 0.0125446 -0.037609 -0.0636364 0.0151795
0.3 0.0125595 -0.0375453 -0.0635375 0.0151977
0.3 0.012574 -0.0374822 -0.0634365 0.0152149
0.3 0.012588 -0.0374192 -0.0633333 0.015231
0.3 0.0126015 -0.0373562 -0.0632282 0.0152461
0.3 0.0126146 -0.0372933 -0.063121 0.0152601
0.3 0.0126272 -0.0372303 -0.0630118 0.0152731
0.3 0.0126394 -0.0371673 -0.0629008 0.015285
0.3 0.0126512 -0.0371044 -0.062788 0.015296
0.3 0.0126625 -0.0370415 -0.0626734 0.015306
0.3 0.0126734 -0.0369786 -0.0625572 0.015315
0.3 0.012684 -0.0369157 -0.0624394 0.0153231
0.3 0.0126941 -0.0368529 -0.0623201 0.0153301
0.3 0.0127039 -0.0367901 -0.0621991 0.0153363
0.3 0.0127133 -0.0367275 -0.0620767 0.0153414
0.3 0.0127223 -0.0366651 -0.0619528 0.0153457
0.3 0.0127309 -0.0366028 -0.0618275 0.015349
0.3 0.0127392 -0.0365406 -0.061701 0.0153514
0.3 0.0127471 -0.0364787 -0.0615732 0.0153529
0.3 0.0127547 -0.0364169 -0.0614441 0.0153535
0.3 0.012762 -0.0363552 -0.0613139 0.0153532
0.3 0.0127689 -0.0362935 -0.0611825 0.015352
0.3 0.0127755 -0.036232 -0.0610499 0.01535
0.3 0.0127818 -0.0361705 -0.0609164 0.0153471
0.3 0.0127878 -0.036109 -0.0607818 0.0153434
0.3 0.0127935 -0.0360475 -0.0606463 0.0153389
0.3 0.0127989 -0.0359862 -0.0605098 0.0153335
0.3 0.012804 -0.0359248 -0.0603723 0.0153273
0.3 0.0128086 -0.0358684 -0.0602332 0.0153198
0.3 0.0128128 -0.0358237 -0.0600907 0.0153121
0.3 0.0128165 -0.0357934 -0.0599448 0.0153041
0.3 0.0128197 -0.0357803 -0.0597942 0.0152958
0.3 0.0128222 -0.0357872 -0.059638 0.0152871
0.3 0.0128222 -0.0357872 -0.059638 0.0152871
0.3 0.0128251 -0.035863 -0.059308 0.0152689
0.3 0.0128253 -0.0359394 -0.0591316 0.0152595
0.3 0.0128245 -0.0360414 -0.0589466 0.0152501
0.3 0.0128226 -0.0361664 -0.0587531 0.0152404
0.3 0.0128198 -0.0363111 -0.0585511 0.0152306
0.3 0.0128159 -0.0364739 -0.0583403 0.0152207
0.3 0.0128109 -0.0366533 -0.0581209 0.0152106
0.3 0.0128109 -0.0366533 -0.0581209 0.0152106
0.3 0.0127976 -0.0370626 -0.057656 0.01519
0.3 0.0127892 -0.0372934 -0.0574093 0.0151796
0.3 0.0127795 -0.0375411 -0.0571529 0.0151691
0.3 0.0127686 -0.0378035 -0.0568868 0.0151585
0.3 0.0127564 -0.0380766 -0.0566109 0.0151478
0.3 0.0127432 -0.0383551 -0.0563274 0.0151368
0.3 0.0127131 -0.038926 -0.0557388 0.0151135
0.3 0.0127131 -0.038926 -0.0557388 0.0151135
0.3 0.0126963 -0.0392165 -0.0554338 0.0151011
0.3 0.0126784 -0.0395142 -0.0551204 0.0150885
0.3 0.0126594 -0.039815 -0.0548006 0.0150752
0.3 0.0126393 -0.0401179 -0.0544749 0.0150614
0.3 0.0126181 -0.0404223 -0.0541436 0.0150468
0.3 0.0126181 -0.0404223 -0.0541436 0.0150468
0.3 0.0125727 -0.0410366 -0.0534651 0.0150155
0.3 0.0125485 -0.0413481 -0.053117 0.014999
0.3 0.0125233 -0.0416595 -0.0527651 0.0149815
0.3 0.0124973 -0.0419694 -0.0524091 0.0149632
0.3 0.0124703 -0.0422767 -0.0520491 0.0149441
0.3 0.0124141 -0.0428829 -0.0513188 0.0149036
0.3 0.0124141 -0.0428829 -0.0513188 0.0149036
0.3 0.0123849 -0.043181 -0.0509487 0.0148822
0.3 0.0123549 -0.0434777 -0.0505747 0.0148602
0.3 0.0123243 -0.0437726 -0.0501971 0.0148375
0.3 0.0122931 -0.0440611 -0.0498177 0.014814
0.3 0.0122615 -0.0443418 -0.0494367 0.0147897
0.3 0.0122294 -0.044614 -0.0490547 0.0147645
0.3 0.0121969 -0.0448776 -0.0486715 0.0147385
0.3 0.012164 -0.0451323 -0.0482875 0.0147117
0.3 0.0121308 -0.0453795 -0.0479021 0.0146842
0.3 0.0120974 -0.0456189 -0.0475157 0.014656
0.3 0.0120638 -0.0458502 -0.0471286 0.0146271
0.3 0.01203 -0.0460732 -0.0467411 0.0145976
0.3 0.0119963 -0.0462845 -0.0463547 0.0145673
0.3 0.0119963 -0.0462845 -0.0463547 0.0145673
0.3 0.0118955 -0.0468416 -0.0452035 0.0144712
0.3 0.0118955 -0.0468416 -0.0452035 0.0144712
0.3 0.0118623 -0.0470021 -0.0448223 0.0144376
0.3 0.0118292 -0.047153 -0.0444426 0.0144034
0.3 0.0117966 -0.0472912 -0.0440656 0.0143684
0.3 0.0117644 -0.0474163 -0.0436915 0.0143326
0.3 0.0117327 -0.0475272 -0.0433204 0.0142961
0.3 0.0117015 -0.0476248 -0.0429525 0.0142588
0.3 0.0116709 -0.0477091 -0.042588 0.0142207
0.3 0.011641 -0.0477795 -0.0422267 0.0141821
0.3 0.0116118 -0.047836 -0.0418695 0.0141427
0.3 0.0115834 -0.0478781 -0.0415167 0.0141027
0.3 0.0115559 -0.0479064 -0.0411684 0.0140621
0.3 0.0115292 -0.0479196 -0.0408247 0.0140208
0.3 0.0115035 -0.047919 -0.0404858 0.0139789
0.3 0.0114787 -0.0479043 -0.0401518 0.0139364
0.3 0.011455 -0.0478738 -0.0398228 0.0138935
0.3 0.0114323 -0.0478267 -0.0394993 0.0138502
0.3 0.0114108 -0.0477647 -0.0391816 0.0138064
0.3 0.0113905 -0.0476884 -0.0388698 0.0137622
0.3 0.0113713 -0.0475982 -0.0385639 0.0137176
0.3 0.0113534 -0.0474942 -0.0382641 0.0136726
0.3 0.0113367 -0.0473728 -0.0379709 0.0136274
0.3 0.0113213 -0.0472359 -0.0376847 0.013582
0.3 0.0113074 -0.0470847 -0.0374056 0.0135365
0.3 0.0112948 -0.0469197 -0.0371336 0.0134908
0.3 0.0112835 -0.0467393 -0.0368687 0.0134451
0.3 0.0112737 -0.0465451 -0.0366111 0.0133993
0.3 0.0112652 -0.0463371 -0.0363609 0.0133536
0.3 0.0112583 -0.0461103 -0.036119 0.0133081
0.3 0.011253 -0.045869 -0.0358848 0.013263
0.3 0.0112492 -0.045613 -0.0356585 0.0132182
0.3 0.0112469 -0.0453434 -0.0354408 0.0131738
0.3 0.0112462 -0.0450599 -0.0352317 0.0131298
0.3 0.0112471 -0.0447633 -0.0350312 0.0130863
0.3 0.0112497 -0.0444484 -0.0348404 0.0130435
0.3 0.011254 -0.044117 -0.034659 0.0130015
0.3 0.01126 -0.0437703 -0.0344879 0.0129602
0.3 0.0112676 -0.0434186 -0.0343253 0.0129197
0.3 0.0112766 -0.0430649 -0.0341707 0.0128803
0.3 0.0112872 -0.0427092 -0.0340239 0.0128418
0.3 0.0112992 -0.0423533 -0.0338848 0.0128045
0.3 0.0113128 -0.041993 -0.033754 0.0127685
0.3 0.0113278 -0.0416279 -0.033632 0.0127336
0.3 0.0113442 -0.0412674 -0.0335168 0.0127001
0.3 0.0113618 -0.0409136 -0.0334078 0.0126679
0.3 0.0113806 -0.0405675 -0.0333047 0.0126372
0.3 0.0113806 -0.0405675 -0.0333047 0.0126372
0.3 0.0114216 -0.0398972 -0.0331155 0.0125804
0.3 0.0114439 -0.0395696 -0.0330296 0.0125545
0.3 0.0114673 -0.0392459 -0.0329492 0.0125303
0.3 0.0114915 -0.0389349 -0.0328718 0.0125079
0.3 0.0115166 -0.0386353 -0.0327983 0.0124871
0.3 0.0115424 -0.0383469 -0.0327285 0.0124679
0.3 0.0115962 -0.0378019 -0.0325993 0.0124347
0.3 0.0115962 -0.0378019 -0.0325993 0.0124347
0.3 0.011624 -0.037546 -0.0325395 0.0124206
0.3 0.0116525 -0.0372967 -0.032483 0.0124082
0.3 0.0116815 -0.0370518 -0.0324298 0.0123975
0.3 0.0117111 -0.0368112 -0.0323809 0.0123882
0.3 0.0117409 -0.0365852 -0.0323334 0.0123804
0.3 0.0117709 -0.0363759 -0.0322869 0.012374
0.3 0.011801 -0.0361823 -0.0322414 0.0123692
0.3 0.0118312 -0.0360059 -0.0321965 0.0123657
0.3 0.0118615 -0.0358421 -0.032154 0.0123633
0.3 0.0118917 -0.0356983 -0.0321114 0.0123621
0.3 0.0119217 -0.0355733 -0.0320683 0.0123619
0.3 0.0119515 -0.0354634 -0.0320246 0.0123629
0.3 0.011981 -0.0353666 -0.0319803 0.0123647
0.3 0.0120102 -0.0352839 -0.0319353 0.0123676
0.3 0.012039 -0.0352135 -0.0318894 0.0123713
0.3 0.0120674 -0.0351552 -0.0318425 0.0123758
0.3 0.0120954 -0.0351059 -0.0317948 0.0123811
0.3 0.0121229 -0.0350631 -0.0317462 0.012387
0.3 0.0121499 -0.035027 -0.0316984 0.012393
0.3 0.0121762 -0.0350047 -0.0316486 0.0123993
0.3 0.0121762 -0.0350047 -0.0316486 0.0123993
0.3 0.0122265 -0.0350033 -0.0315433 0.0124125
0.3 0.0122505 -0.0350257 -0.0314871 0.0124193
0.3 0.0122735 -0.0350651 -0.0314263 0.0124262
0.3 0.0122955 -0.0351204 -0.0313628 0.0124329
0.3 0.0123166 -0.0351898 -0.0312965 0.012439
0.3 0.0123366 -0.0352742 -0.0312275 0.0124446
0.3 0.0123366 -0.0352742 -0.0312275 0.0124446
0.3 0.0123733 -0.0354825 -0.0310812 0.0124536
0.3 0.01239 -0.0356059 -0.0310037 0.0124568
0.3 0.0124054 -0.0357442 -0.030923 0.0124587
0.3 0.0124196 -0.0358946 -0.0308392 0.0124592
0.3 0.0124324 -0.0360563 -0.0307523 0.0124582
0.3 0.012444 -0.0362294 -0.0306622 0.0124556
0.3 0.0124542 -0.0364159 -0.0305692 0.012451
0.3 0.012463 -0.0366137 -0.0304729 0.0124447
0.3 0.0124705 -0.0368252 -0.0303731 0.0124361
0.3 0.0124765 -0.0370498 -0.0302697 0.0124253
0.3 0.012481 -0.0372876 -0.0301628 0.0124119
0.3 0.012484 -0.0375365 -0.0300523 0.0123959
0.3 0.0124998 -0.0375544 -0.0300518 0.0123319
0.3 0.0125159 -0.0375474 -0.0300603 0.0122617
0.3 0.0125294 -0.0375707 -0.0300556 0.0121922
0.3 0.0125425 -0.037552 -0.0300518 0.0121256
0.3 0.0125566 -0.0374717 -0.0300567 0.0120602
0.3 0.0125718 -0.0373411 -0.0300705 0.0119947
0.3 0.0125881 -0.0371783 -0.0300914 0.0119291
0.3 0.0126053 -0.036983 -0.0301193 0.0118633
0.3 0.0126233 -0.0367721 -0.0301522 0.0117974
0.3 0.0126419 -0.0365667 -0.0301882 0.0117311
0.3 0.0126611 -0.0363788 -0.0302263 0.0116641
0.3 0.0126805 -0.0362152 -0.0302651 0.0115965
0.3 0.0127001 -0.0360791 -0.0303039 0.0115281
0.3 0.0127001 -0.0360791 -0.0303039 0.0115281
0.3 0.0127396 -0.0358962 -0.0303784 0.0113885
0.3 0.0127591 -0.035837 -0.0304113 0.0113193
0.3 0.012778 -0.0357858 -0.030439 0.0112507
0.3 0.0127962 -0.0357371 -0.0304617 0.0111827
0.3 0.012814 -0.0356891 -0.0304799 0.0111155
0.3 0.0128312 -0.0356405 -0.0304937 0.011049
0.3 0.0128479 -0.0355912 -0.0305031 0.0109834
0.3 0.012864 -0.0355406 -0.0305084 0.0109187
0.3 0.0128797 -0.0354886 -0.0305096 0.0108547
0.3 0.0128949 -0.035435 -0.030507 0.0107916
0.3 0.0129096 -0.0353805 -0.0305007 0.0107293
0.3 0.0129238 -0.0353252 -0.0304908 0.0106678
0.3 0.0129376 -0.0352692 -0.0304775 0.0106071
0.3 0.0129509 -0.0352126 -0.0304607 0.0105471
0.3 0.0129638 -0.0351557 -0.0304406 0.010488
0.3 0.0129762 -0.0350985 -0.0304173 0.0104296
0.3 0.0129882 -0.0350412 -0.0303909 0.010372
0.3 0.0129998 -0.034984 -0.0303616 0.0103151
0.3 0.0130109 -0.0349268 -0.0303295 0.0102591
0.3 0.0130109 -0.0349268 -0.0303295 0.0102591
0.3 0.0130321 -0.0348133 -0.030257 0.0101491
0.3 0.013042 -0.0347568 -0.0302167 0.0100953
0.3 0.0130516 -0.0347003 -0.030174 0.0100421
0.3 0.0130608 -0.0346438 -0.0301288 0.00998971
0.3 0.0130697 -0.0345874 -0.0300814 0.00993802
0.3 0.0130782 -0.0345311 -0.0300317 0.00988704
0.3 0.0130863 -0.0344748 -0.0299799 0.00983677
0.3 0.0130941 -0.0344187 -0.029926 0.0097872
0.3 0.0131016 -0.0343628 -0.02987 0.00973833
0.3 0.0131087 -0.0343071 -0.029812 0.00969016
0.3 0.0131155 -0.0342515 -0.0297521 0.00964268
0.3 0.013122 -0.0341959 -0.0296904 0.00959589
0.3 0.0131281 -0.0341404 -0.0296269 0.00954978
0.3 0.013134 -0.034085 -0.0295617 0.00950434
0.3 0.0131395 -0.0340296 -0.0294949 0.00945957
0.3 0.0131448 -0.0339743 -0.0294266 0.00941545
0.3 0.0131498 -0.0339191 -0.0293566 0.009372
0.3 0.0131544 -0.0338641 -0.0292852 0.0093292
0.3 0.0131588 -0.0338091 -0.0292122 0.00928706
0.3 0.013163 -0.0337542 -0.0291379 0.00924556
0.3 0.0131667 -0.0336703 -0.0290675 0.00920409
0.3 0.0131667 -0.0336703 -0.0290675 0.00920409
0.3 0.0131733 -0.0334076 -0.0289384 0.00912347
0.3 0.0131758 -0.0332223 -0.0288803 0.00908393
0.3 0.0131777 -0.0329996 -0.0288273 0.00904455
0.3 0.0131789 -0.0327411 -0.0287795 0.00900512
0.3 0.0131792 -0.0324548 -0.0287373 0.00896542
0.3 0.0131787 -0.0321421 -0.0287009 0.00892519
0.3 0.0131773 -0.031804 -0.0286709 0.00888425
0.3 0.0131773 -0.031804 -0.0286709 0.00888425
0.3 0.0131716 -0.0310581 -0.0286302 0.00879981
0.3 0.013167 -0.0306432 -0.0286209 0.00875597
0.3 0.0131613 -0.0301984 -0.0286198 0.00871077
0.3 0.0131544 -0.0297247 -0.0286272 0.00866411
0.3 0.0131462 -0.0292239 -0.0286433 0.00861589
0.3 0.0131367 -0.0287031 -0.0286675 0.00856596
0.3 0.013126 -0.0281691 -0.0287007 0.00851456
0.3 0.013126 -0.0281691 -0.0287007 0.00851456
0.3 0.013101 -0.0270623 -0.028794 0.0084072
0.3 0.0130866 -0.0264873 -0.028855 0.00835097
0.3 0.013071 -0.0259015 -0.0289256 0.00829313
0.3 0.0130541 -0.0253059 -0.0290062 0.00823364
0.3 0.0130361 -0.0247009 -0.0290965 0.00817245
0.3 0.0130169 -0.024087 -0.0291967 0.00810953
0.3 0.0129966 -0.0234651 -0.0293067 0.00804485
0.3 0.0129751 -0.0228347 -0.0294266 0.00797839
0.3 0.0129524 -0.0221909 -0.0295566 0.00790989
0.3 0.0129285 -0.0215346 -0.0296964 0.00783933
0.3 0.0129036 -0.0208723 -0.0298466 0.00776722
0.3 0.0128777 -0.0202072 -0.0300057 0.00769332
0.3 0.012823 -0.0188722 -0.0303509 0.00754004
0.3 0.012823 -0.0188722 -0.0303509 0.00754004
0.3 0.0127943 -0.018203 -0.0305364 0.00746065
0.3 0.0127647 -0.0175286 -0.0307301 0.00737919
0.3 0.0127342 -0.0168498 -0.0309317 0.00729569
0.3 0.0127031 -0.0161728 -0.0311406 0.00721037
0.3 0.0126713 -0.0154988 -0.0313562 0.00712324
0.3 0.0126713 -0.0154988 -0.0313562 0.00712324
0.3 0.0126059 -0.0141614 -0.0318074 0.00694351
0.3 0.0125724 -0.0134965 -0.0320418 0.00685069
0.3 0.0125384 -0.0128326 -0.0322817 0.00675583
0.3 0.012504 -0.0121744 -0.0325263 0.00665917
0.3 0.0124694 -0.0115231 -0.0327749 0.00656076
0.3 0.0123996 -0.0102441 -0.0332829 0.00635874
0.3 0.0123996 -0.0102441 -0.0332829 0.00635874
0.3 0.0123644 -0.00961631 -0.0335417 0.00625514
0.3 0.0123292 -0.00899388 -0.0338027 0.00614959
0.3 0.0122939 -0.00837744 -0.0340654 0.00604213
0.3 0.0122588 -0.00777163 -0.034329 0.00593303
0.3 0.0122239 -0.00717687 -0.0345928 0.00582232
0.3 0.0121891 -0.00659282 -0.0348563 0.00571002
0.3 0.0121891 -0.00659282 -0.0348563 0.00571002
0.3 0.0121206 -0.00545446 -0.035382 0.00548084
0.3 0.0120869 -0.00490159 -0.0356423 0.00536372
0.3 0.0120536 -0.00435907 -0.0359001 0.0052449
0.3 0.0120209 -0.00382865 -0.036155 0.00512461
0.3 0.0119888 -0.00331127 -0.0364062 0.0050029
0.3 0.0119574 -0.00280731 -0.0366533 0.00487981
0.3 0.0119267 -0.00231693 -0.0368957 0.00475535
0.3 0.0119267 -0.00231693 -0.0368957 0.00475535
0.3 0.0118676 -0.00137523 -0.0373661 0.00450253
0.3 0.0118394 -0.000926355 -0.0375922 0.00437402
0.3 0.011812 -0.000492188 -0.0378113 0.00424409
0.3 0.0117857 -7.33696e-05 -0.0380231 0.0041128
0.3 0.0117605 0.000329662 -0.038227 0.00398018
0.3 0.0117363 0.000718104 -0.0384229 0.00384643
0.3 0.0117132 0.00109194 -0.0386104 0.0037116
0.3 0.0116913 0.00145104 -0.0387896 0.00357568
0.3 0.0116706 0.00179547 -0.0389601 0.0034387
0.3 0.0116511 0.00212285 -0.0391204 0.00330055
0.3 0.011633 0.0024348 -0.0392702 0.00316129
0.3 0.0116162 0.0027317 -0.0394098 0.00302104
0.3 0.0116008 0.00301363 -0.0395389 0.00287979
0.3 0.0116008 0.00301363 -0.0395389 0.00287979
0.3 0.0115741 0.00353449 -0.0397653 0.00259457
0.3 0.0115629 0.0037684 -0.0398607 0.00245034
0.3 0.0115533 0.00398373 -0.0399436 0.00230499
0.3 0.0115453 0.00418127 -0.0400138 0.00215854
0.3 0.0115388 0.00436405 -0.0400713 0.00201087
0.3 0.0115338 0.00453403 -0.0401167 0.00186212
0.3 0.0115338 0.00453403 -0.0401167 0.00186212
0.3 0.0115284 0.00484084 -0.0401718 0.00156131
0.3 0.0115281 0.00496798 -0.0401792 0.00140905
0.3 0.0115296 0.00507421 -0.0401725 0.00125549
0.3 0.0115328 0.00516467 -0.0401521 0.00110041
0.3 0.0115375 0.00524254 -0.0401187 0.00094396
0.3 0.0115439 0.00530916 -0.0400728 0.000786079
0.3 0.0115518 0.00536579 -0.0400143 0.000626687
0.3 0.0115613 0.00541251 -0.0399434 0.000465688
0.3 0.0115723 0.00545064 -0.0398603 0.000302989
0.3 0.011585 0.00547536 -0.0397638 0.000138457
0.3 0.0115991 0.00549546 -0.0396548 -2.81955e-05
0.3 0.0116145 0.00551314 -0.0395349 -0.000196842
0.3 0.0116313 0.00553025 -0.0394045 -0.000367561
0.3 0.0116493 0.00554795 -0.0392638 -0.000540448
0.3 0.0116685 0.00556627 -0.0391132 -0.000715604
0.3 0.0116889 0.00558609 -0.0389531 -0.000893116
0.3 0.0117105 0.0056026 -0.0387828 -0.00107311
0.3 0.0117333 0.00561539 -0.0386028 -0.00125562
0.3 0.011757 0.00563418 -0.0384155 -0.00144069
0.3 0.0117815 0.00566123 -0.0382217 -0.00162839
0.3 0.0118067 0.00569743 -0.0380219 -0.00181874
0.3 0.0118592 0.00579708 -0.0376052 -0.00220782
0.3 0.0118592 0.00579708 -0.0376052 -0.00220782
0.3 0.0118863 0.00586092 -0.0373894 -0.00240655
0.3 0.0119141 0.00592827 -0.0371695 -0.00260782
0.3 0.0119422 0.00600739 -0.0369469 -0.00281191
0.3 0.0119706 0.00609688 -0.036722 -0.00301873
0.3 0.0119993 0.0061964 -0.0364948 -0.00322835
0.3 0.0120282 0.00630635 -0.0362658 -0.00344071
0.3 0.0120574 0.0064227 -0.0360348 -0.00365584
0.3 0.0120868 0.00654566 -0.0358026 -0.00387367
0.3 0.0121163 0.00667299 -0.0355695 -0.00409405
0.3 0.0121458 0.00680579 -0.0353363 -0.00431689
0.3 0.0121751 0.00695219 -0.0351053 -0.00454201
0.3 0.0122042 0.00711356 -0.0348773 -0.00476929
0.3 0.0122612 0.00748114 -0.0344316 -0.00523001
0.3 0.0122612 0.00748114 -0.0344316 -0.00523001
0.3 0.0122891 0.00768661 -0.0342146 -0.00546332
0.3 0.0123166 0.00790055 -0.0340031 -0.005698
0.3 0.0123436 0.00812248 -0.0337977 -0.00593388
0.3 0.0123701 0.00835214 -0.033599 -0.00617083
0.3 0.0123959 0.00859425 -0.0334068 -0.00640895
0.3 0.012421 0.00884885 -0.0332212 -0.00664825
0.3 0.0124453 0.00911658 -0.0330427 -0.0068886
0.3 0.0124689 0.00939619 -0.0328715 -0.0071299
0.3 0.0124916 0.00968987 -0.0327071 -0.0073723
0.3 0.0125134 0.00999731 -0.0325499 -0.0076156
0.3 0.0125341 0.0103171 -0.0324023 -0.00785912
0.3 0.0125726 0.010987 -0.0321366 -0.00834604
0.3 0.0125726 0.010987 -0.0321366 -0.00834604
0.3 0.0125902 0.0113364 -0.0320191 -0.00858923
0.3 0.0126067 0.0116955 -0.0319123 -0.00883201
0.3 0.0126221 0.0120625 -0.0318182 -0.00907363
0.3 0.0126363 0.0124379 -0.0317371 -0.00931393
0.3 0.0126493 0.0128219 -0.0316694 -0.00955278
0.3 0.0126713 0.0136212 -0.031571 -0.0100266
0.3 0.0126713 0.0136212 -0.031571 -0.0100266
0.3 0.0126803 0.0140372 -0.0315407 -0.0102614
0.3 0.012688 0.0144652 -0.0315235 -0.0104947
0.3 0.0126942 0.0149056 -0.0315199 -0.0107262
0.3 0.012699 0.0153579 -0.0315286 -0.0109561
0.3 0.0127023 0.0158211 -0.03155 -0.0111841
0.3 0.0127041 0.0162943 -0.0315857 -0.0114097
0.3 0.0127045 0.0167768 -0.031636 -0.0116327
0.3 0.0127151 0.0170846 -0.031614 -0.0118619
0.3 0.012727 0.0173545 -0.031588 -0.0120848
0.3 0.0127364 0.0176473 -0.0315832 -0.0123021
0.3 0.0127469 0.0178454 -0.0315716 -0.0125197
0.3 0.0127587 0.0179662 -0.0315506 -0.0127392
0.3 0.012772 0.0180283 -0.0315194 -0.0129601
0.3 0.0127868 0.018038 -0.0314774 -0.0131819
0.3 0.0128027 0.0180089 -0.0314257 -0.0134045
0.3 0.0128196 0.0179644 -0.0313659 -0.0136276
0.3 0.0128373 0.0179268 -0.0312981 -0.0138513
0.3 0.0128555 0.0179063 -0.0312235 -0.0140753
0.3 0.0128742 0.0179085 -0.0311431 -0.0142995
0.3 0.0128934 0.0179358 -0.0310573 -0.0145241
0.3 0.0128934 0.0179358 -0.0310573 -0.0145241
0.3 0.0129324 0.0180688 -0.0308729 -0.0149731
0.3 0.0129517 0.0181334 -0.0307779 -0.0151942
0.3 0.0129702 0.0181779 -0.0306828 -0.0154133
0.3 0.0129881 0.0182027 -0.0305879 -0.0156304
0.3 0.0130054 0.0182099 -0.0304929 -0.0158453
0.3 0.0130382 0.0181777 -0.0303028 -0.0162678
0.3 0.0130382 0.0181777 -0.0303028 -0.0162678
0.3 0.0130537 0.0181431 -0.0302077 -0.0164755
0.3 0.0130687 0.0181008 -0.0301126 -0.0166809
0.3 0.0130831 0.0180539 -0.0300174 -0.016884
0.3 0.013097 0.0180063 -0.0299222 -0.0170847
0.3 0.0131104 0.0179589 -0.029827 -0.017283
0.3 0.0131233 0.0179122 -0.0297317 -0.0174791
0.3 0.0131357 0.0178666 -0.0296363 -0.0176728
0.3 0.0131357 0.0178666 -0.0296363 -0.0176728
0.3 0.0131591 0.0177781 -0.0294453 -0.0180534
0.3 0.01317 0.0177351 -0.0293497 -0.0182403
0.3 0.0131805 0.0176928 -0.0292541 -0.018425
0.3 0.0131906 0.0176509 -0.0291584 -0.0186075
0.3 0.0132002 0.0176092 -0.0290627 -0.0187878
0.3 0.0132094 0.0175674 -0.0289669 -0.0189659
0.3 0.0132182 0.0175256 -0.0288711 -0.0191419
0.3 0.0132266 0.0174837 -0.0287753 -0.0193158
0.3 0.0132346 0.0174416 -0.0286794 -0.0194875
0.3 0.0132422 0.0173993 -0.0285836 -0.0196572
0.3 0.0132495 0.017357 -0.0284877 -0.0198248
0.3 0.0132563 0.0173146 -0.0283918 -0.0199904
0.3 0.0132628 0.017272 -0.0282959 -0.0201539
0.3 0.013269 0.0172294 -0.0282 -0.0203154
0.3 0.0132747 0.0171867 -0.0281041 -0.0204749
0.3 0.0132802 0.0171438 -0.0280082 -0.0206324
0.3 0.0132854 0.0171009 -0.0279124 -0.020788
0.3 0.0132901 0.0170579 -0.0278165 -0.0209416
0.3 0.0132946 0.0170149 -0.0277206 -0.0210933
0.3 0.0132988 0.0169719 -0.0276247 -0.0212431
0.3 0.0133027 0.0169288 -0.0275289 -0.021391
0.3 0.0133063 0.0168857 -0.0274331 -0.0215371
0.3 0.0133096 0.0168424 -0.0273374 -0.0216813
0.3 0.0133096 0.0168424 -0.0273374 -0.0216813
0.3 0.0133153 0.0167559 -0.027146 -0.0219641
0.3 0.0133178 0.0167125 -0.0270503 -0.0221028
0.3 0.01332 0.0166248 -0.0269659 -0.0222391
0.3 0.0133218 0.016486 -0.0268923 -0.0223736
0.3 0.0133232 0.0162973 -0.0268299 -0.0225063
0.3 0.013324 0.0160641 -0.0267786 -0.0226369
0.3 0.0133239 0.0154775 -0.0267098 -0.0228905
0.3 0.0133239 0.0154775 -0.0267098 -0.0228905
0.3 0.0133228 0.0151271 -0.0266931 -0.0230136
0.3 0.0133209 0.0147398 -0.0266891 -0.0231338
0.3 0.013318 0.014325 -0.0266979 -0.023251
0.3 0.0133141 0.0138851 -0.0267203 -0.0233651
0.3 0.0133093 0.0134221 -0.0267559 -0.023476
0.3 0.0133033 0.0129373 -0.026805 -0.0235836
0.3 0.0133033 0.0129373 -0.026805 -0.0235836
0.3 0.0132882 0.0119045 -0.026944 -0.0237884
0.3 0.0132789 0.0113525 -0.0270348 -0.0238854
0.3 0.0132684 0.010776 -0.0271403 -0.0239784
0.3 0.0132566 0.0101788 -0.0272606 -0.0240678
0.3 0.0132437 0.00956447 -0.0273956 -0.0241536
0.3 0.0132296 0.00893706 -0.0275457 -0.0242356
0.3 0.0132142 0.00829764 -0.0277111 -0.024314
0.3 0.0131977 0.00764613 -0.0278916 -0.0243887
0.3 0.0131801 0.00698308 -0.0280874 -0.0244596
0.3 0.0131612 0.00630374 -0.0282993 -0.0245265
0.3 0.013141 0.00560953 -0.028527 -0.0245893
0.3 0.0131196 0.0049019 -0.0287694 -0.0246479
0.3 0.0130972 0.00418659 -0.0290272 -0.0247027
0.3 0.0130737 0.003465 -0.0293 -0.0247538
0.3 0.0130235 0.0020056 -0.0298909 -0.0248449
0.3 0.0130235 0.0020056 -0.0298909 -0.0248449
0.3 0.012997 0.00126816 -0.0302087 -0.024885
0.3 0.0129695 0.000525707 -0.0305412 -0.0249213
0.3 0.0129411 -0.000221724 -0.0308879 -0.024954
0.3 0.0129119 -0.000973749 -0.0312485 -0.024983
0.3 0.0128819 -0.00172948 -0.0316226 -0.0250083
0.3 0.0128512 -0.00248879 -0.0320102 -0.02503
0.3 0.0128197 -0.00325112 -0.0324109 -0.0250481
0.3 0.0127874 -0.00402017 -0.0328246 -0.0250623
0.3 0.0127545 -0.00479512 -0.0332505 -0.0250726
0.3 0.012721 -0.00556964 -0.0336886 -0.0250796
0.3 0.012687 -0.00634172 -0.0341377 -0.0250831
0.3 0.0126527 -0.0071106 -0.0345973 -0.0250832
0.3 0.0126527 -0.0071106 -0.0345973 -0.0250832
0.3 0.0125829 -0.008638 -0.0355471 -0.025073
0.3 0.0125475 -0.00939821 -0.0360361 -0.0250626
0.3 0.0125118 -0.0101578 -0.0365334 -0.0250485
0.3 0.0124761 -0.0109114 -0.0370386 -0.0250312
0.3 0.0124403 -0.0116592 -0.0375512 -0.0250107
0.3 0.0124045 -0.012401 -0.0380705 -0.024987
0.3 0.0123688 -0.0131367 -0.038596 -0.0249602
0.3 0.0123332 -0.0138676 -0.0391276 -0.0249304
0.3 0.0122978 -0.014592 -0.0396649 -0.0248974
0.3 0.0122625 -0.0153099 -0.0402072 -0.0248615
0.3 0.0122275 -0.0160229 -0.0407538 -0.0248224
0.3 0.0121928 -0.0167305 -0.0413039 -0.0247802
0.3 0.0121584 -0.0174322 -0.041857 -0.024735
0.3 0.0121246 -0.0181244 -0.0424122 -0.0246871
0.3 0.0120586 -0.0194772 -0.0435274 -0.0245833
0.3 0.0120586 -0.0194772 -0.0435274 -0.0245833
0.3 0.0120264 -0.0201377 -0.0440867 -0.0245275
0.3 0.011995 -0.0207886 -0.0446462 -0.024469
0.3 0.0119643 -0.0214287 -0.0452052 -0.024408
0.3 0.0119344 -0.0220581 -0.0457631 -0.0243447
0.3 0.0119054 -0.0226768 -0.0463193 -0.0242791
0.3 0.0118772 -0.0232854 -0.046874 -0.0242112
0.3 0.0118499 -0.0238833 -0.0474267 -0.0241411
0.3 0.0118236 -0.0244707 -0.047976 -0.0240686
0.3 0.0117983 -0.0250476 -0.0485217 -0.0239939
0.3 0.0117741 -0.0256133 -0.049063 -0.0239171
0.3 0.011751 -0.0261679 -0.0496001 -0.0238383
0.3 0.011729 -0.0267122 -0.0501329 -0.0237575
0.3 0.011708 -0.0272462 -0.0506612 -0.0236748
0.3 0.0116883 -0.0277693 -0.0511845 -0.0235901
0.3 0.0116697 -0.0282796 -0.0517017 -0.0235034
0.3 0.0116525 -0.0287771 -0.0522128 -0.0234148
0.3 0.0116365 -0.0292626 -0.0527176 -0.0233242
0.3 0.0116218 -0.0297379 -0.0532158 -0.0232318
0.3 0.0116084 -0.0302031 -0.0537071 -0.0231375
0.3 0.0116084 -0.0302031 -0.0537071 -0.0231375
0.3 0.0115856 -0.031105 -0.0546693 -0.0229431
0.3 0.0115762 -0.0315371 -0.0551384 -0.0228428
0.3 0.0115683 -0.0319593 -0.055599 -0.0227406
0.3 0.0115618 -0.0323712 -0.056051 -0.0226362
0.3 0.0115568 -0.0327727 -0.0564941 -0.0225297
0.3 0.0115531 -0.0331653 -0.0569286 -0.0224209
0.3 0.0115531 -0.0331653 -0.0569286 -0.0224209
0.3 0.01155 -0.0339203 -0.0577728 -0.0221969
0.3 0.0115508 -0.034278 -0.0581809 -0.0220813
0.3 0.0115531 -0.0346226 -0.0585796 -0.0219634
0.3 0.0115569 -0.0349573 -0.0589697 -0.0218431
0.3 0.0115621 -0.0352898 -0.0593522 -0.0217201
0.3 0.0115685 -0.0356229 -0.0597274 -0.0215943
0.3 0.0115685 -0.0356229 -0.0597274 -0.0215943
0.3 0.011585 -0.0362942 -0.0604563 -0.0213338
0.3 0.0115951 -0.0366293 -0.0608095 -0.0211989
0.3 0.0116064 -0.0369692 -0.0611558 -0.0210604
0.3 0.0116186 -0.0373152 -0.0614968 -0.0209185
0.3 0.0116318 -0.0376679 -0.0618329 -0.020773
0.3 0.0116609 -0.0383951 -0.0624918 -0.0204709
0.3 0.0116609 -0.0383951 -0.0624918 -0.0204709
0.3 0.0116767 -0.0387697 -0.062815 -0.0203141
0.3 0.0116934 -0.0391451 -0.0631336 -0.0201536
0.3 0.0117109 -0.0395217 -0.063448 -0.0199891
0.3 0.011729 -0.0399088 -0.0637606 -0.0198206
0.3 0.0117476 -0.0403084 -0.0640721 -0.019648
0.3 0.0117476 -0.0403084 -0.0640721 -0.019648
0.3 0.0117862 -0.0411454 -0.0646921 -0.0192899
0.3 0.0118061 -0.0415799 -0.0650008 -0.0191045
0.3 0.0118265 -0.0420243 -0.0653095 -0.0189147
0.3 0.0118469 -0.0424862 -0.0656202 -0.0187206
0.3 0.0118675 -0.0429611 -0.0659333 -0.0185223
0.3 0.0119088 -0.0439473 -0.0665669 -0.0181131
0.3 0.0119088 -0.0439473 -0.0665669 -0.0181131
0.3 0.0119294 -0.044458 -0.0668886 -0.0179025
0.3 0.01195 -0.0449775 -0.0672137 -0.0176878
0.3 0.0119704 -0.0455119 -0.0675443 -0.0174691
0.3 0.0119906 -0.0460573 -0.0678806 -0.0172469
0.3 0.0120104 -0.0466131 -0.0682231 -0.0170212
0.3 0.0120104 -0.0466131 -0.0682231 -0.0170212
0.3 0.0120489 -0.0477553 -0.0689281 -0.0165599
0.3 0.0120677 -0.0483396 -0.0692908 -0.0163244
0.3 0.012086 -0.0489292 -0.0696607 -0.016086
0.3 0.0121039 -0.0495246 -0.0700384 -0.0158449
0.3 0.0121212 -0.0501314 -0.0704255 -0.0156014
0.3 0.0121538 -0.0513792 -0.0712281 -0.0151071
0.3 0.0121538 -0.0513792 -0.0712281 -0.0151071
0.3 0.012169 -0.0520222 -0.0716448 -0.0148566
0.3 0.0121833 -0.052683 -0.0720719 -0.0146038
0.3 0.0121967 -0.0533598 -0.0725114 -0.0143494
0.3 0.0122092 -0.0540469 -0.0729633 -0.0140935
0.3 0.0122208 -0.0547428 -0.0734279 -0.0138366
0.3 0.0122208 -0.0547428 -0.0734279 -0.0138366
0.3 0.012241 -0.0561583 -0.0743953 -0.0133197
0.3 0.0122496 -0.0568786 -0.074899 -0.0130601
0.3 0.0122571 -0.057608 -0.0754184 -0.0128004
0.3 0.0122636 -0.0583447 -0.0759533 -0.0125409
0.3 0.0122688 -0.0590909 -0.076503 -0.0122814
0.3 0.0122729 -0.0598474 -0.0770678 -0.0120223
0.3 0.0122729 -0.0598474 -0.0770678 -0.0120223
0.3 0.0122773 -0.0613904 -0.0782432 -0.0115052
0.3 0.0122776 -0.0621792 -0.0788546 -0.0112476
0.3 0.0122765 -0.0629816 -0.0794827 -0.0109909
0.3 0.0122741 -0.0637983 -0.0801266 -0.010735
0.3 0.0122703 -0.0646268 -0.0807878 -0.0104804
0.3 0.0122782 -0.0652711 -0.0813693 -0.0102211
0.3 0.0122857 -0.065896 -0.081961 -0.00997031
0.3 0.0122906 -0.066544 -0.0825786 -0.00972377
0.3 0.0122962 -0.0671209 -0.0831962 -0.00947706
0.3 0.0123034 -0.0676144 -0.0838058 -0.00922866
0.3 0.0123124 -0.0680377 -0.0844079 -0.0089792
0.3 0.0123229 -0.0684149 -0.0850027 -0.0087287
0.3 0.0123347 -0.0687727 -0.08559 -0.00847685
0.3 0.0123478 -0.0691252 -0.0861702 -0.00822362
0.3 0.012362 -0.0694736 -0.0867434 -0.00796925
0.3 0.0123773 -0.0698267 -0.0873097 -0.00771382
0.3 0.0123933 -0.0701967 -0.0878708 -0.0074574
0.3 0.0124101 -0.0705889 -0.0884273 -0.00720004
0.3 0.0124273 -0.0710073 -0.0889801 -0.00694182
0.3 0.012445 -0.0714526 -0.0895304 -0.00668281
0.3 0.0124628 -0.0719228 -0.090079 -0.00642313
0.3 0.0124628 -0.0719228 -0.090079 -0.00642313
0.3 0.012499 -0.0729391 -0.0911729 -0.00590171
0.3 0.0125167 -0.0733419 -0.0916993 -0.00564398
0.3 0.0125338 -0.073622 -0.0922053 -0.00538846
0.3 0.0125661 -0.0738531 -0.0931566 -0.00488391
0.3 0.0125661 -0.0738531 -0.0931566 -0.00488391
0.3 0.0125814 -0.0738261 -0.0936028 -0.00463523
0.3 0.0125961 -0.0737344 -0.0940302 -0.00438889
0.3 0.0126103 -0.0736176 -0.0944392 -0.00414489
0.3 0.012624 -0.0734894 -0.0948303 -0.00390331
0.3 0.0126373 -0.0733578 -0.095204 -0.00366417
0.3 0.0126626 -0.0730943 -0.0958998 -0.0031931
0.3 0.0126626 -0.0730943 -0.0958998 -0.0031931
0.3 0.0126746 -0.0729665 -0.0962225 -0.00296113
0.3 0.0126861 -0.0728432 -0.0965291 -0.00273151
0.3 0.0126972 -0.0727247 -0.09682 -0.0025042
0.3 0.0127079 -0.0726099 -0.0970958 -0.00227921
0.3 0.0127182 -0.0724972 -0.097357 -0.00205649
0.3 0.0127281 -0.0723858 -0.097604 -0.001836
0.3 0.0127376 -0.072276 -0.0978368 -0.00161774
0.3 0.0127468 -0.0721669 -0.0980558 -0.0014017
0.3 0.0127555 -0.0720584 -0.0982615 -0.00118788
0.3 0.0127638 -0.0719502 -0.0984542 -0.000976207
0.3 0.0127718 -0.0718416 -0.0986345 -0.000766685
0.3 0.0127794 -0.0717323 -0.0988027 -0.000559292
0.3 0.0127866 -0.0716228 -0.0989589 -0.000354023
0.3 0.0127935 -0.0715126 -0.0991034 -0.000150865
0.3 0.0128 -0.0714021 -0.0992366 5.01942e-05
0.3 0.0128062 -0.0712909 -0.0993589 0.000249185
0.3 0.0128121 -0.0711791 -0.0994707 0.000446126
0.3 0.0128176 -0.0710667 -0.0995724 0.000641039
0.3 0.0128228 -0.0709546 -0.099664 0.000833974
0.3 0.0128276 -0.0708421 -0.0997456 0.0010249
0.3 0.0128322 -0.0707293 -0.0998177 0.00121384
0.3 0.0128364 -0.0706166 -0.0998804 0.00140081
0.3 0.0128404 -0.0705039 -0.0999341 0.00158583
0.3 0.012844 -0.0703911 -0.0999791 0.00176894
0.3 0.0128474 -0.0702778 -0.100016 0.00195014
0.3 0.0128505 -0.0701641 -0.100044 0.00212943
0.3 0.0128532 -0.0700498 -0.100064 0.00230683
0.3 0.0128558 -0.0699353 -0.100076 0.00248235
0.3 0.012858 -0.0698215 -0.10008 0.00265654
0.3 0.0128599 -0.0697023 -0.100076 0.00282848
0.3 0.0128614 -0.0695745 -0.100064 0.00299828
0.3 0.0128625 -0.069432 -0.100043 0.00316589
0.3 0.0128632 -0.0692771 -0.100013 0.00333134
0.3 0.0128632 -0.0691051 -0.0999732 0.00349458
0.3 0.0128626 -0.0689078 -0.0999217 0.00365548
0.3 0.0128611 -0.0686839 -0.0998584 0.00381411
0.3 0.0128586 -0.0684329 -0.0997831 0.0039705
0.3 0.0128552 -0.0681553 -0.0996955 0.0041247
0.3 0.0128509 -0.0678485 -0.0995955 0.00427673
0.3 0.0128455 -0.0675162 -0.0994831 0.00442663
0.3 0.0128389 -0.0671549 -0.0993571 0.00457432
0.3 0.0128312 -0.0667676 -0.0992171 0.00471972
0.3 0.0128223 -0.0663592 -0.0990646 0.00486327
0.3 0.0128123 -0.0659332 -0.0988997 0.005005
0.3 0.0128011 -0.065494 -0.0987228 0.00514501
0.3 0.0127887 -0.0650399 -0.0985337 0.00528328
0.3 0.0127751 -0.0645736 -0.0983328 0.00541991
0.3 0.0127603 -0.0640958 -0.0981202 0.00555494
0.3 0.0127442 -0.0636044 -0.0978944 0.00568808
0.3 0.0127269 -0.0631004 -0.0976556 0.00581941
0.3 0.0127083 -0.0625871 -0.0974062 0.00594942
0.3 0.0126885 -0.0620661 -0.0971465 0.00607822
0.3 0.0126676 -0.061538 -0.0968769 0.00620588
0.3 0.0126455 -0.0610029 -0.0965975 0.00633239
0.3 0.0126222 -0.0604615 -0.0963084 0.00645782
0.3 0.0125977 -0.0599143 -0.09601 0.00658221
0.3 0.0125721 -0.0593579 -0.0957015 0.00670547
0.3 0.0125453 -0.0587971 -0.0953854 0.00682812
0.3 0.0125175 -0.0582342 -0.0950612 0.00694992
0.3 0.0124887 -0.0576703 -0.0947293 0.00707088
0.3 0.012459 -0.057106 -0.0943899 0.00719103
0.3 0.0124283 -0.0565421 -0.0940434 0.00731039
0.3 0.0123967 -0.0559786 -0.0936897 0.00742896
0.3 0.0123642 -0.0554161 -0.0933292 0.00754678
0.3 0.0123308 -0.0548519 -0.0929612 0.00766371
0.3 0.0122966 -0.0542872 -0.0925861 0.00777976
0.3 0.0122616 -0.0537229 -0.0922043 0.00789496
0.3 0.0122259 -0.0531645 -0.0918184 0.00800978
0.3 0.0121531 -0.0520709 -0.0910327 0.00823769
0.3 0.0121531 -0.0520709 -0.0910327 0.00823769
0.3 0.0121159 -0.0515371 -0.0906337 0.00835077
0.3 0.0120783 -0.0510144 -0.0902318 0.00846346
0.3 0.0120404 -0.0505027 -0.0898274 0.00857575
0.3 0.0120022 -0.0500005 -0.0894202 0.00868746
0.3 0.0119639 -0.0495072 -0.0890102 0.00879859
0.3 0.0119639 -0.0495072 -0.0890102 0.00879859
0.3 0.0118868 -0.0485527 -0.0881832 0.00901913
0.3 0.011848 -0.0480896 -0.0877657 0.00912836
0.3 0.0118093 -0.0476336 -0.0873454 0.00923677
0.3 0.0117706 -0.0471899 -0.0869242 0.00934464
0.3 0.0117322 -0.04676 -0.0865027 0.00945198
0.3 0.0117322 -0.04676 -0.0865027 0.00945198
0.3 0.0116561 -0.0459434 -0.0856593 0.00966516
0.3 0.0116186 -0.0455575 -0.0852373 0.00977085
0.3 0.0115814 -0.0451862 -0.0848153 0.00987593
0.3 0.0115447 -0.0448291 -0.0843936 0.00998037
0.3 0.0115086 -0.0444886 -0.0839736 0.0100844
0.3 0.0114731 -0.0441647 -0.0835558 0.0101879
0.3 0.0114383 -0.0438601 -0.0831402 0.010291
0.3 0.0114043 -0.0435721 -0.0827271 0.0103936
0.3 0.011371 -0.0433014 -0.0823163 0.0104957
0.3 0.0113386 -0.0430498 -0.0819088 0.0105973
0.3 0.0113072 -0.0428142 -0.0815048 0.0106984
0.3 0.0112767 -0.0425942 -0.0811045 0.0107989
0.3 0.0112473 -0.0423918 -0.0807082 0.0108991
0.3 0.0112189 -0.042205 -0.080316 0.0109987
0.3 0.0111916 -0.0420339 -0.0799279 0.0110978
0.3 0.0111655 -0.0418795 -0.0795441 0.0111964
0.3 0.0111406 -0.0417405 -0.079165 0.0112944
0.3 0.0111169 -0.0416175 -0.078791 0.0113919
0.3 0.0110945 -0.0415108 -0.0784224 0.0114888
0.3 0.0110735 -0.0414205 -0.0780595 0.011585
0.3 0.0110735 -0.0414205 -0.0780595 0.011585
0.3 0.0110356 -0.0412933 -0.0773514 0.0117757
0.3 0.0110189 -0.0412582 -0.0770064 0.0118698
0.3 0.0110037 -0.0412408 -0.0766676 0.0119631
0.3 0.01099 -0.0412396 -0.0763351 0.0120554
0.3 0.0109779 -0.0412527 -0.0760093 0.0121468
0.3 0.0109674 -0.0412796 -0.0756905 0.0122373
0.3 0.0109584 -0.0413212 -0.0753791 0.0123269
0.3 0.010951 -0.0413773 -0.075075 0.0124155
0.3 0.0109453 -0.0414485 -0.0747784 0.012503
0.3 0.0109413 -0.0415404 -0.0744901 0.0125894
0.3 0.0109392 -0.0416526 -0.0742104 0.0126745
0.3 0.0109389 -0.0417831 -0.0739399 0.0127586
0.3 0.0109402 -0.0419238 -0.0736775 0.0128412
0.3 0.0109432 -0.042072 -0.0734227 0.0129224
0.3 0.0109541 -0.0423859 -0.0729358 0.0130801
0.3 0.0109541 -0.0423859 -0.0729358 0.0130801
0.3 0.0109619 -0.0425501 -0.0727035 0.0131564
0.3 0.0109713 -0.0427166 -0.0724773 0.0132307
0.3 0.0109822 -0.0428851 -0.072257 0.0133029
0.3 0.0109945 -0.0430544 -0.0720434 0.0133732
0.3 0.0110082 -0.0432238 -0.0718362 0.0134415
0.3 0.0110233 -0.0433932 -0.0716352 0.0135076
0.3 0.0110398 -0.0435616 -0.0714404 0.0135716
0.3 0.0110577 -0.0437329 -0.0712521 0.0136332
0.3 0.0110768 -0.0439077 -0.0710713 0.0136928
0.3 0.0110972 -0.0440762 -0.0708955 0.01375
0.3 0.0111185 -0.044236 -0.0707241 0.0138047
0.3 0.0111409 -0.0443858 -0.0705572 0.013857
0.3 0.0111642 -0.0445259 -0.0703944 0.0139067
0.3 0.0111884 -0.0446557 -0.0702353 0.0139539
0.3 0.0112135 -0.0447796 -0.0700803 0.0139983
0.3 0.0112392 -0.04489 -0.0699281 0.0140402
0.3 0.0112656 -0.0449865 -0.0697783 0.0140795
0.3 0.0112925 -0.045072 -0.0696309 0.0141162
0.3 0.0113199 -0.0451469 -0.0694855 0.0141502
0.3 0.0113478 -0.0452112 -0.0693422 0.0141815
0.3 0.0113761 -0.045265 -0.0692007 0.0142102
0.3 0.0114048 -0.0453119 -0.0690612 0.014236
0.3 0.0114339 -0.0453546 -0.0689237 0.0142592
0.3 0.0114631 -0.045385 -0.0687869 0.0142797
0.3 0.0114923 -0.0454008 -0.0686505 0.0142978
0.3 0.0115215 -0.0454018 -0.0685143 0.0143133
0.3 0.0115506 -0.0453867 -0.0683781 0.0143264
0.3 0.0115796 -0.0453567 -0.0682418 0.0143371
0.3 0.0116084 -0.0453122 -0.0681051 0.0143453
0.3 0.011637 -0.045256 -0.0679684 0.0143513
0.3 0.0116652 -0.0451821 -0.0678287 0.0143547
0.3 0.011693 -0.045091 -0.0676878 0.0143562
0.3 0.0117202 -0.0449867 -0.0675459 0.0143558
0.3 0.0117469 -0.0448689 -0.0674027 0.0143536
0.3 0.011773 -0.0447383 -0.0672583 0.0143496
0.3 0.0117985 -0.0445953 -0.0671126 0.0143439
0.3 0.0118233 -0.044441 -0.0669655 0.0143366
0.3 0.0118474 -0.0442779 -0.066817 0.0143279
0.3 0.0118707 -0.0441056 -0.066669 0.0143183
0.3 0.0118932 -0.0439232 -0.0665211 0.0143081
0.3 0.0119351 -0.0435059 -0.0662178 0.0142852
0.3 0.0119351 -0.0435059 -0.0662178 0.0142852
0.3 0.0119545 -0.0432708 -0.0660619 0.0142725
0.3 0.0119727 -0.0430182 -0.0659049 0.0142599
0.3 0.0119898 -0.0427453 -0.0657444 0.0142471
0.3 0.0120055 -0.0424535 -0.0655802 0.0142343
0.3 0.01202 -0.0421466 -0.0654125 0.0142215
0.3 0.01202 -0.0421466 -0.0654125 0.0142215
0.3 0.0120449 -0.0414845 -0.0650658 0.0141968
0.3 0.0120553 -0.0411318 -0.0648868 0.014185
0.3 0.0120643 -0.0407634 -0.064702 0.0141736
0.3 0.0120717 -0.040381 -0.0645115 0.0141628
0.3 0.0120778 -0.0399872 -0.0643175 0.0141532
0.3 0.0120823 -0.0395824 -0.0641202 0.0141451
0.3 0.0120853 -0.0391667 -0.0639194 0.0141384
0.3 0.0120992 -0.0389567 -0.0638078 0.0141722
0.3 0.0121167 -0.0388208 -0.0637292 0.0142211
0.3 0.0121318 -0.0386331 -0.063641 0.0142705
0.3 0.012146 -0.0384312 -0.0635268 0.0143124
0.3 0.0121612 -0.0382876 -0.0634178 0.0143525
0.3 0.0121775 -0.0382038 -0.0633159 0.014392
0.3 0.012195 -0.0381798 -0.0632213 0.0144309
0.3 0.0122136 -0.0382 -0.0631327 0.0144692
0.3 0.0122329 -0.0382433 -0.0630482 0.0145071
0.3 0.0122526 -0.038291 -0.0629667 0.0145444
0.3 0.0122729 -0.0383268 -0.0628876 0.0145817
0.3 0.0122934 -0.0383422 -0.0628099 0.0146188
0.3 0.0122934 -0.0383422 -0.0628099 0.0146188
0.3 0.0123347 -0.0382972 -0.0626568 0.0146934
0.3 0.012355 -0.0382462 -0.0625794 0.0147291
0.3 0.0123747 -0.0381856 -0.0624989 0.0147639
0.3 0.0123938 -0.038119 -0.0624154 0.0147976
0.3 0.0124123 -0.0380499 -0.0623294 0.0148302
0.3 0.0124302 -0.03798 -0.0622409 0.0148617
0.3 0.0124645 -0.0378398 -0.0620566 0.0149209
0.3 0.0124645 -0.0378398 -0.0620566 0.0149209
0.3 0.0124808 -0.0377705 -0.0619608 0.0149487
0.3 0.0124966 -0.0377023 -0.0618629 0.0149754
0.3 0.012512 -0.0376353 -0.0617628 0.0150009
0.3 0.0125268 -0.0375694 -0.0616607 0.0150253
0.3 0.0125411 -0.0375043 -0.0615566 0.0150485
0.3 0.012555 -0.0374398 -0.0614506 0.0150707
0.3 0.0125814 -0.0373131 -0.0612332 0.0151117
0.3 0.0125814 -0.0373131 -0.0612332 0.0151117
0.3 0.0125939 -0.0372503 -0.0611218 0.0151305
0.3 0.012606 -0.0371876 -0.0610088 0.0151483
0.3 0.0126176 -0.037125 -0.0608941 0.0151651
0.3 0.0126289 -0.0370625 -0.0607778 0.0151808
0.3 0.0126397 -0.0369999 -0.0606601 0.0151954
0.3 0.0126501 -0.0369374 -0.0605409 0.0152091
0.3 0.0126501 -0.0369374 -0.0605409 0.0152091
0.3 0.0126698 -0.0368131 -0.0602985 0.0152334
0.3 0.0126791 -0.0367511 -0.0601752 0.015244
0.3 0.012688 -0.0366891 -0.0600507 0.0152537
0.3 0.0126966 -0.0366274 -0.0599249 0.0152624
0.3 0.0127047 -0.0365656 -0.059798 0.0152701
0.3 0.0127126 -0.0365038 -0.05967 0.0152769
0.3 0.0127201 -0.0364421 -0.0595409 0.0152827
0.3 0.0127273 -0.0363804 -0.0594108 0.0152876
0.3 0.0127273 -0.0363804 -0.0594108 0.0152876
0.3 0.0127407 -0.0362572 -0.0591474 0.0152947
0.3 0.0127469 -0.0361956 -0.0590142 0.0152969
0.3 0.0127528 -0.0361342 -0.0588801 0.0152982
0.3 0.0127584 -0.036073 -0.0587452 0.0152986
0.3 0.0127637 -0.0360119 -0.0586094 0.0152981
0.3 0.0127687 -0.0359509 -0.0584728 0.0152968
0.3 0.0127687 -0.0359509 -0.0584728 0.0152968
0.3 0.012778 -0.035829 -0.0581973 0.0152916
0.3 0.0127822 -0.0357681 -0.0580584 0.0152877
0.3 0.0127861 -0.035707 -0.0579192 0.0152824
0.3 0.0127896 -0.0356523 -0.0577778 0.0152767
0.3 0.0127928 -0.0356081 -0.0576336 0.0152707
0.3 0.0127955 -0.0355779 -0.0574857 0.0152642
0.3 0.0127978 -0.0355619 -0.0573344 0.0152573
0.3 0.0127995 -0.0355638 -0.0571785 0.0152499
0.3 0.0128004 -0.0355904 -0.0570162 0.0152423
0.3 0.0128006 -0.0356424 -0.0568467 0.0152344
0.3 0.0127998 -0.0357197 -0.0566696 0.0152264
0.3 0.0127981 -0.0358212 -0.0564844 0.0152182
0.3 0.0127954 -0.0359455 -0.0562909 0.0152098
0.3 0.0127918 -0.0360918 -0.0560891 0.0152014
0.3 0.0127871 -0.0362591 -0.0558788 0.0151929
0.3 0.0127813 -0.0364456 -0.0556599 0.0151841
0.3 0.0127744 -0.036654 -0.0554312 0.0151754
0.3 0.0127663 -0.036882 -0.0551923 0.0151668
0.3 0.0127571 -0.0371224 -0.0549446 0.0151579
0.3 0.0127467 -0.0373721 -0.0546887 0.0151488
0.3 0.0127351 -0.0376298 -0.0544247 0.0151393
0.3 0.0127224 -0.0378957 -0.0541527 0.0151295
0.3 0.0127085 -0.0381688 -0.0538727 0.0151194
0.3 0.0126934 -0.0384532 -0.0535839 0.015109
0.3 0.0126771 -0.0387442 -0.0532885 0.0150978
0.3 0.0126597 -0.03904 -0.052986 0.0150862
0.3 0.0126412 -0.0393398 -0.0526769 0.015074
0.3 0.0126216 -0.039643 -0.0523612 0.0150613
0.3 0.0126216 -0.039643 -0.0523612 0.0150613
0.3 0.0125791 -0.0402598 -0.0517109 0.015034
0.3 0.0125562 -0.0405751 -0.0513755 0.0150196
0.3 0.0125323 -0.0408953 -0.0510336 0.0150048
0.3 0.0125074 -0.0412149 -0.0506867 0.0149892
0.3 0.0124815 -0.0415322 -0.0503354 0.014973
0.3 0.0124273 -0.0421581 -0.0496205 0.0149381
0.3 0.0124273 -0.0421581 -0.0496205 0.0149381
0.3 0.0123989 -0.0424663 -0.0492572 0.0149196
0.3 0.0123698 -0.0427702 -0.0488908 0.0149002
0.3 0.01234 -0.0430697 -0.0485214 0.01488
0.3 0.0123095 -0.0433646 -0.0481495 0.0148591
0.3 0.0122785 -0.0436544 -0.0477753 0.0148373
0.3 0.0122469 -0.0439387 -0.0473992 0.0148147
0.3 0.0121824 -0.0444895 -0.0466421 0.014767
0.3 0.0121824 -0.0444895 -0.0466421 0.014767
0.3 0.0121494 -0.0447551 -0.0462614 0.014742
0.3 0.0121161 -0.0450151 -0.0458789 0.0147163
0.3 0.0120825 -0.0452686 -0.0454948 0.01469
0.3 0.0120486 -0.0455162 -0.0451091 0.0146631
0.3 0.0120145 -0.0457527 -0.0447239 0.0146354
0.3 0.0119805 -0.0459767 -0.0443395 0.0146069
0.3 0.0119464 -0.046188 -0.0439561 0.0145775
0.3 0.0119123 -0.0463862 -0.043574 0.0145473
0.3 0.0118784 -0.046569 -0.0431939 0.0145163
0.3 0.0118447 -0.0467394 -0.042816 0.0144844
0.3 0.0118113 -0.0468982 -0.0424403 0.0144517
0.3 0.0117454 -0.0471811 -0.0416954 0.0143841
0.3 0.0117454 -0.0471811 -0.0416954 0.0143841
0.3 0.011713 -0.0473054 -0.0413265 0.0143492
0.3 0.0116811 -0.0474186 -0.0409597 0.0143137
0.3 0.0116497 -0.0475172 -0.0405963 0.0142775
0.3 0.011619 -0.0476016 -0.0402364 0.0142407
0.3 0.011589 -0.0476726 -0.0398802 0.0142032
0.3 0.011531 -0.0477728 -0.0391794 0.0141261
0.3 0.011531 -0.0477728 -0.0391794 0.0141261
0.3 0.0115032 -0.0478028 -0.0388351 0.0140866
0.3 0.0114763 -0.0478191 -0.0384948 0.0140466
0.3 0.0114502 -0.0478223 -0.0381588 0.014006
0.3 0.0114252 -0.0478108 -0.0378281 0.0139649
0.3 0.0114012 -0.0477841 -0.0375028 0.0139233
0.3 0.0113784 -0.047742 -0.0371832 0.0138812
0.3 0.0113566 -0.0476844 -0.0368692 0.0138386
0.3 0.0113359 -0.0476114 -0.0365611 0.0137956
0.3 0.0113165 -0.0475201 -0.0362591 0.0137522
0.3 0.0112983 -0.0474112 -0.0359635 0.0137087
0.3 0.0112815 -0.0472849 -0.0356746 0.0136649
0.3 0.0112659 -0.0471426 -0.0353927 0.0136209
0.3 0.0112518 -0.0469865 -0.0351179 0.0135767
0.3 0.011239 -0.0468146 -0.0348503 0.0135323
0.3 0.0112276 -0.0466292 -0.03459 0.0134878
0.3 0.0112175 -0.0464305 -0.034337 0.0134434
0.3 0.0112091 -0.0462142 -0.0340921 0.013399
0.3 0.0112021 -0.0459817 -0.0338559 0.0133547
0.3 0.0111967 -0.0457367 -0.0336278 0.0133106
0.3 0.0111927 -0.0454793 -0.033408 0.0132668
0.3 0.0111903 -0.0452094 -0.0331964 0.0132233
0.3 0.0111895 -0.044927 -0.0329932 0.0131803
0.3 0.0111903 -0.0446305 -0.0327982 0.0131379
0.3 0.0111927 -0.0443225 -0.0326113 0.0130963
0.3 0.0111967 -0.0440037 -0.0324325 0.0130556
0.3 0.0112024 -0.0436755 -0.0322625 0.0130157
0.3 0.0112096 -0.0433389 -0.032101 0.0129766
0.3 0.0112184 -0.0429944 -0.031948 0.0129385
0.3 0.0112288 -0.0426436 -0.0318034 0.0129014
0.3 0.0112408 -0.0422828 -0.0316677 0.0128655
0.3 0.0112544 -0.0419142 -0.0315414 0.0128307
0.3 0.0112695 -0.0415392 -0.0314244 0.0127971
0.3 0.0112859 -0.0411692 -0.0313142 0.0127648
0.3 0.0113036 -0.040803 -0.0312105 0.0127339
0.3 0.0113226 -0.0404448 -0.0311131 0.0127046
0.3 0.0113428 -0.0400957 -0.0310215 0.0126767
0.3 0.0113642 -0.0397502 -0.0309361 0.0126505
0.3 0.0113866 -0.0394153 -0.0308557 0.0126259
0.3 0.01141 -0.0390919 -0.0307797 0.0126028
0.3 0.0114342 -0.0387803 -0.030708 0.0125814
0.3 0.0114342 -0.0387803 -0.030708 0.0125814
0.3 0.0114852 -0.0381927 -0.0305766 0.0125436
0.3 0.011512 -0.0379118 -0.0305171 0.0125273
0.3 0.0115396 -0.0376377 -0.0304613 0.0125128
0.3 0.0115679 -0.0373701 -0.0304092 0.0125
0.3 0.0115968 -0.0371096 -0.0303616 0.0124886
0.3 0.011626 -0.0368636 -0.0303159 0.0124788
0.3 0.0116855 -0.03642 -0.0302286 0.0124639
0.3 0.0116855 -0.03642 -0.0302286 0.0124639
0.3 0.0117157 -0.0362226 -0.0301867 0.0124588
0.3 0.011746 -0.0360361 -0.0301477 0.0124549
0.3 0.0117764 -0.035865 -0.0301091 0.0124523
0.3 0.0118068 -0.0357088 -0.0300706 0.012451
0.3 0.0118371 -0.0355672 -0.030032 0.0124509
0.3 0.0118371 -0.0355672 -0.030032 0.0124509
0.3 0.0118972 -0.035328 -0.0299539 0.0124542
0.3 0.0119269 -0.0352269 -0.0299144 0.0124575
0.3 0.0119565 -0.0351358 -0.0298747 0.0124619
0.3 0.0119856 -0.0350617 -0.029832 0.0124674
0.3 0.0120143 -0.0350018 -0.0297882 0.0124736
0.3 0.0120424 -0.0349556 -0.0297431 0.0124803
0.3 0.0120699 -0.034922 -0.0296967 0.0124875
0.3 0.0120968 -0.0349016 -0.0296488 0.012495
0.3 0.012123 -0.0348937 -0.0295995 0.0125029
0.3 0.0121485 -0.034898 -0.0295486 0.012511
0.3 0.0121733 -0.034912 -0.029498 0.0125188
0.3 0.0121972 -0.0349388 -0.0294453 0.0125265
0.3 0.0122202 -0.034979 -0.0293904 0.0125339
0.3 0.0122423 -0.0350327 -0.0293331 0.0125409
0.3 0.0122423 -0.0350327 -0.0293331 0.0125409
0.3 0.0122833 -0.0351839 -0.0292112 0.0125533
0.3 0.0123023 -0.0352799 -0.0291461 0.0125585
0.3 0.0123202 -0.0353886 -0.0290783 0.0125628
0.3 0.0123369 -0.0355095 -0.0290076 0.0125661
0.3 0.0123524 -0.0356435 -0.0289338 0.0125681
0.3 0.0123666 -0.0357901 -0.0288569 0.0125688
0.3 0.0123666 -0.0357901 -0.0288569 0.0125688
0.3 0.0123913 -0.0361215 -0.0286936 0.0125656
0.3 0.0124016 -0.0363076 -0.0286068 0.0125614
0.3 0.0124105 -0.0365072 -0.0285182 0.0125548
0.3 0.012418 -0.0367204 -0.0284276 0.0125456
0.3 0.0124241 -0.0369454 -0.0283335 0.0125341
0.3 0.0124287 -0.0371825 -0.028236 0.0125199
0.3 0.0124318 -0.0374319 -0.0281349 0.0125033
0.3 0.0124475 -0.037452 -0.0281419 0.0124394
0.3 0.0124636 -0.0374507 -0.0281576 0.012369
0.3 0.0124791 -0.0373816 -0.0282162 0.0122925
0.3 0.0124952 -0.0372406 -0.0282953 0.0122152
0.3 0.0125123 -0.0370513 -0.0283818 0.0121389
0.3 0.0125305 -0.0368351 -0.0284733 0.0120631
0.3 0.0125496 -0.0366055 -0.0285682 0.0119874
0.3 0.0125697 -0.0363653 -0.0286668 0.0119118
0.3 0.0125907 -0.0361282 -0.0287678 0.0118361
0.3 0.0126122 -0.0359088 -0.0288695 0.0117601
0.3 0.0126343 -0.0357154 -0.028971 0.0116836
0.3 0.0126566 -0.0355525 -0.0290713 0.0116065
0.3 0.0126791 -0.0354203 -0.0291694 0.0115286
0.3 0.0127017 -0.0353194 -0.0292647 0.01145
0.3 0.0127017 -0.0353194 -0.0292647 0.01145
0.3 0.0127465 -0.0351985 -0.0294437 0.0112924
0.3 0.012768 -0.0351581 -0.0295234 0.0112146
0.3 0.012789 -0.0351206 -0.0295965 0.0111376
0.3 0.0128094 -0.0350823 -0.0296635 0.0110615
0.3 0.0128293 -0.0350418 -0.0297246 0.0109862
0.3 0.0128485 -0.0349985 -0.02978 0.0109119
0.3 0.0128855 -0.034904 -0.0298743 0.0107662
0.3 0.0128855 -0.034904 -0.0298743 0.0107662
0.3 0.0129031 -0.0348532 -0.0299134 0.0106947
0.3 0.0129202 -0.0348003 -0.0299473 0.0106242
0.3 0.0129369 -0.0347461 -0.0299764 0.0105545
0.3 0.012953 -0.0346911 -0.0300008 0.0104857
0.3 0.0129686 -0.0346359 -0.0300206 0.0104178
0.3 0.0129838 -0.0345806 -0.0300361 0.0103508
0.3 0.0129985 -0.0345251 -0.0300471 0.0102847
0.3 0.0130127 -0.0344697 -0.030054 0.0102194
0.3 0.0130265 -0.0344143 -0.0300567 0.010155
0.3 0.0130398 -0.0343589 -0.0300555 0.0100914
0.3 0.0130527 -0.0343036 -0.0300506 0.0100287
0.3 0.0130651 -0.0342485 -0.030042 0.00996679
0.3 0.0130772 -0.0341935 -0.03003 0.00990574
0.3 0.0131 -0.0340838 -0.0299958 0.00978609
0.3 0.0131 -0.0340838 -0.0299958 0.00978609
0.3 0.0131108 -0.0340291 -0.0299737 0.00972749
0.3 0.0131211 -0.0339745 -0.0299486 0.00966969
0.3 0.0131312 -0.0339199 -0.0299204 0.00961269
0.3 0.0131408 -0.0338654 -0.0298895 0.00955648
0.3 0.01315 -0.033811 -0.0298558 0.00950106
0.3 0.013159 -0.0337567 -0.0298194 0.00944642
0.3 0.0131675 -0.0337025 -0.0297804 0.00939255
0.3 0.0131757 -0.0336484 -0.0297388 0.00933945
0.3 0.0131835 -0.0335944 -0.0296947 0.00928712
0.3 0.013191 -0.0335404 -0.0296482 0.00923555
0.3 0.0131981 -0.0334865 -0.0295995 0.00918473
0.3 0.0132049 -0.0334327 -0.0295485 0.00913465
0.3 0.0132114 -0.0333789 -0.0294954 0.0090853
0.3 0.0132176 -0.0333253 -0.0294404 0.00903669
0.3 0.0132235 -0.033272 -0.0293833 0.0089888
0.3 0.0132291 -0.0332187 -0.0293242 0.00894163
0.3 0.0132343 -0.0331351 -0.0292687 0.00889458
0.3 0.013239 -0.0330168 -0.0292175 0.00884848
0.3 0.0132433 -0.0328632 -0.0291703 0.00880306
0.3 0.013247 -0.0326771 -0.0291274 0.00875812
0.3 0.01325 -0.0324592 -0.0290889 0.00871336
0.3 0.0132524 -0.0322114 -0.0290549 0.00866862
0.3 0.0132541 -0.0319322 -0.0290259 0.00862379
0.3 0.0132548 -0.0316165 -0.0290031 0.00857846
0.3 0.0132545 -0.0312664 -0.028987 0.00853256
0.3 0.0132532 -0.030886 -0.0289776 0.00848585
0.3 0.0132508 -0.0304811 -0.0289753 0.0084382
0.3 0.0132473 -0.0300549 -0.0289801 0.0083894
0.3 0.0132427 -0.0296058 -0.0289924 0.00833947
0.3 0.0132369 -0.0291354 -0.0290126 0.00828833
0.3 0.0132298 -0.0286382 -0.0290416 0.00823565
0.3 0.0132214 -0.0281181 -0.0290788 0.00818119
0.3 0.0132117 -0.0275785 -0.0291243 0.00812485
0.3 0.0132007 -0.027024 -0.029179 0.00806695
0.3 0.0131885 -0.0264563 -0.029243 0.00800742
0.3 0.0131751 -0.0258754 -0.0293165 0.0079463
0.3 0.0131603 -0.0252823 -0.0293996 0.00788356
0.3 0.0131443 -0.0246719 -0.029493 0.00781891
0.3 0.013127 -0.0240493 -0.0295973 0.00775279
0.3 0.0131084 -0.0234163 -0.0297115 0.00768492
0.3 0.0130887 -0.0227759 -0.0298354 0.00761532
0.3 0.0130887 -0.0227759 -0.0298354 0.00761532
0.3 0.0130457 -0.0214759 -0.0301127 0.00747069
0.3 0.0130225 -0.0208125 -0.0302658 0.00739542
0.3 0.0129981 -0.0201389 -0.0304277 0.00731782
0.3 0.0129727 -0.0194611 -0.030599 0.0072384
0.3 0.0129463 -0.0187807 -0.0307793 0.00715717
0.3 0.012919 -0.0180994 -0.0309684 0.00707414
0.3 0.0128617 -0.0167361 -0.0313719 0.00690265
0.3 0.0128617 -0.0167361 -0.0313719 0.00690265
0.3 0.0128318 -0.0160543 -0.031586 0.00681419
0.3 0.0128011 -0.0153686 -0.0318078 0.00672368
0.3 0.0127696 -0.0146792 -0.0320369 0.00663116
0.3 0.0127374 -0.0139923 -0.0322734 0.00653707
0.3 0.0127048 -0.0133097 -0.0325159 0.0064412
0.3 0.0126716 -0.0126323 -0.0327642 0.00634355
0.3 0.012638 -0.0119603 -0.033018 0.00624412
0.3 0.0126039 -0.0112939 -0.033277 0.00614292
0.3 0.0125694 -0.01063 -0.0335405 0.00603972
0.3 0.0125347 -0.00997362 -0.0338082 0.00593487
0.3 0.0124999 -0.00932509 -0.0340792 0.00582827
0.3 0.0124649 -0.00868486 -0.0343527 0.00571997
0.3 0.0124649 -0.00868486 -0.0343527 0.00571997
0.3 0.0123948 -0.00742747 -0.0349068 0.0054984
0.3 0.0123598 -0.00681005 -0.0351856 0.00538487
0.3 0.0123248 -0.00619863 -0.0354648 0.00526944
0.3 0.0122899 -0.0055935 -0.0357438 0.00515216
0.3 0.0122554 -0.00499962 -0.0360219 0.00503335
0.3 0.0122212 -0.00441822 -0.0362987 0.00491302
0.3 0.0122212 -0.00441822 -0.0362987 0.00491302
0.3 0.0121541 -0.00329084 -0.0368475 0.00466806
0.3 0.0121212 -0.00274701 -0.0371177 0.00454323
0.3 0.012089 -0.00221751 -0.0373841 0.00441698
0.3 0.0120574 -0.00170243 -0.0376465 0.00428935
0.3 0.0120266 -0.00120095 -0.0379041 0.00416041
0.3 0.0119966 -0.000712985 -0.0381567 0.00403018
0.3 0.0119389 0.000225966 -0.038646 0.00376613
0.3 0.0119389 0.000225966 -0.038646 0.00376613
0.3 0.0119113 0.000675059 -0.0388818 0.00363227
0.3 0.0118847 0.00110997 -0.0391102 0.00349712
0.3 0.0118591 0.00153026 -0.0393311 0.00336077
0.3 0.0118346 0.00193669 -0.0395439 0.00322328
0.3 0.0118112 0.00232766 -0.0397483 0.00308473
0.3 0.0117891 0.00270289 -0.0399439 0.00294515
0.3 0.0117681 0.00306239 -0.0401302 0.00280454
0.3 0.0117483 0.00340609 -0.0403073 0.00266293
0.3 0.0117298 0.00373423 -0.0404748 0.00252031
0.3 0.0117127 0.00404419 -0.0406313 0.0023766
0.3 0.0116969 0.004337 -0.0407767 0.00223181
0.3 0.0116826 0.00461294 -0.0409106 0.00208594
0.3 0.0116696 0.0048743 -0.0410334 0.00193912
0.3 0.0116581 0.00512206 -0.0411449 0.00179147
0.3 0.011648 0.00535557 -0.0412452 0.00164284
0.3 0.0116394 0.00557502 -0.0413339 0.0014932
0.3 0.0116323 0.00577566 -0.0414095 0.00134248
0.3 0.0116269 0.00595797 -0.0414725 0.00119084
0.3 0.011623 0.00612636 -0.0415232 0.00103812
0.3 0.0116207 0.00628065 -0.0415612 0.000884302
0.3 0.0116199 0.00642092 -0.0415867 0.000729324
0.3 0.0116207 0.00654696 -0.0415994 0.000573132
0.3 0.0116233 0.00665243 -0.0415976 0.000415632
0.3 0.0116276 0.00674305 -0.0415827 0.00025678
0.3 0.0116334 0.00682022 -0.0415548 9.65138e-05
0.3 0.0116409 0.0068872 -0.0415142 -6.5237e-05
0.3 0.0116499 0.00694549 -0.041461 -0.000228553
0.3 0.0116603 0.00699518 -0.0413954 -0.000393536
0.3 0.0116724 0.00703776 -0.0413175 -0.000560283
0.3 0.011686 0.00706776 -0.0412263 -0.000728898
0.3 0.0117012 0.00708716 -0.0411222 -0.000899454
0.3 0.0117179 0.00709779 -0.0410057 -0.00107208
0.3 0.0117358 0.00711054 -0.0408791 -0.0012469
0.3 0.0117549 0.00712876 -0.0407431 -0.00142398
0.3 0.0117962 0.00718407 -0.0404433 -0.00178533
0.3 0.0117962 0.00718407 -0.0404433 -0.00178533
0.3 0.0118185 0.00722193 -0.0402805 -0.00196976
0.3 0.0118418 0.00726105 -0.0401087 -0.00215685
0.3 0.0118658 0.00730796 -0.0399301 -0.00234661
0.3 0.0118907 0.00736319 -0.0397454 -0.00253907
0.3 0.0119161 0.00742651 -0.0395551 -0.00273425
0.3 0.0119422 0.00749795 -0.0393599 -0.00293216
0.3 0.0119422 0.00749795 -0.0393599 -0.00293216
0.3 0.011996 0.00766538 -0.0389563 -0.00333631
0.3 0.0120237 0.00775713 -0.0387475 -0.00354269
0.3 0.0120519 0.00785294 -0.0385346 -0.00375195
0.3 0.0120805 0.00795048 -0.0383181 -0.00396393
0.3 0.0121094 0.00805922 -0.0381005 -0.00417857
0.3 0.0121383 0.00817914 -0.0378817 -0.00439593
0.3 0.0121673 0.00831212 -0.0376626 -0.00461593
0.3 0.0121963 0.00845854 -0.0374438 -0.00483851
0.3 0.0122254 0.00861504 -0.0372251 -0.00506365
0.3 0.0122543 0.00878022 -0.0370087 -0.00529085
0.3 0.012283 0.00895947 -0.0367952 -0.00552023
0.3 0.0123114 0.00915255 -0.036585 -0.00575168
0.3 0.0123393 0.00935842 -0.0363787 -0.00598506
0.3 0.0123668 0.00957744 -0.0361769 -0.0062203
0.3 0.0123668 0.00957744 -0.0361769 -0.0062203
0.3 0.0124203 0.0100499 -0.0357873 -0.00669608
0.3 0.0124464 0.0103007 -0.0356 -0.00693635
0.3 0.0124717 0.0105665 -0.0354179 -0.00717841
0.3 0.0124963 0.0108447 -0.0352431 -0.00742158
0.3 0.01252 0.0111349 -0.0350762 -0.00766568
0.3 0.012543 0.011434 -0.0349174 -0.00791042
0.3 0.0125651 0.0117416 -0.0347667 -0.00815581
0.3 0.0125864 0.0120577 -0.0346247 -0.00840162
0.3 0.0126068 0.0123818 -0.0344917 -0.00864773
0.3 0.0126262 0.0127138 -0.0343697 -0.00889341
0.3 0.0126447 0.0130521 -0.0342589 -0.0091384
0.3 0.012662 0.0134008 -0.034159 -0.00938292
0.3 0.0126782 0.0137611 -0.0340702 -0.00962683
0.3 0.0126782 0.0137611 -0.0340702 -0.00962683
0.3 0.0127072 0.0145145 -0.0339262 -0.0101127
0.3 0.0127198 0.0149095 -0.0338719 -0.0103542
0.3 0.0127311 0.0153164 -0.0338298 -0.0105946
0.3 0.0127412 0.015737 -0.0337993 -0.0108341
0.3 0.0127498 0.0161683 -0.0337819 -0.0110719
0.3 0.0127571 0.0166097 -0.033778 -0.0113078
0.3 0.0127629 0.017061 -0.0337878 -0.0115417
0.3 0.0127674 0.0175209 -0.0338115 -0.0117735
0.3 0.0127704 0.0179907 -0.0338491 -0.0120031
0.3 0.012772 0.0184733 -0.0339016 -0.0122302
0.3 0.0127719 0.0189683 -0.0339702 -0.0124542
0.3 0.0127823 0.0192905 -0.033967 -0.0126842
0.3 0.0127936 0.0195758 -0.0339606 -0.0129076
0.3 0.0128032 0.0198371 -0.0339705 -0.0131238
0.3 0.0128125 0.020048 -0.0339833 -0.0133397
0.3 0.0128232 0.0201757 -0.0339866 -0.0135567
0.3 0.0128355 0.0202327 -0.0339794 -0.0137752
0.3 0.0128491 0.0202497 -0.0339623 -0.013995
0.3 0.0128638 0.020249 -0.033936 -0.0142155
0.3 0.0128794 0.0202443 -0.0339012 -0.0144366
0.3 0.012896 0.0202433 -0.0338575 -0.0146584
0.3 0.0129133 0.0202481 -0.0338059 -0.0148806
0.3 0.0129313 0.0202663 -0.0337472 -0.0151032
0.3 0.0129496 0.0203085 -0.033684 -0.0153258
0.3 0.0129681 0.0203788 -0.0336173 -0.0155483
0.3 0.0129866 0.0204802 -0.0335484 -0.0157705
0.3 0.0130047 0.0205571 -0.0334778 -0.0159893
0.3 0.013039 0.0206447 -0.0333337 -0.0164208
0.3 0.013039 0.0206447 -0.0333337 -0.0164208
0.3 0.0130553 0.0206509 -0.0332604 -0.0166333
0.3 0.013071 0.0206361 -0.033186 -0.0168436
0.3 0.0130861 0.0206079 -0.0331108 -0.0170515
0.3 0.0131007 0.0205704 -0.0330347 -0.0172571
0.3 0.0131148 0.0205277 -0.0329577 -0.0174604
0.3 0.0131148 0.0205277 -0.0329577 -0.0174604
0.3 0.0131539 0.0203822 -0.032722 -0.0180559
0.3 0.0131539 0.0203822 -0.032722 -0.0180559
0.3 0.0131659 0.0203297 -0.0326418 -0.0182497
0.3 0.0131774 0.0202779 -0.0325608 -0.0184412
0.3 0.0131885 0.020227 -0.0324791 -0.0186304
0.3 0.0131991 0.0201772 -0.0323967 -0.0188174
0.3 0.0132093 0.0201283 -0.0323137 -0.0190021
0.3 0.013219 0.0200803 -0.0322301 -0.0191846
0.3 0.0132283 0.020033 -0.0321457 -0.0193648
0.3 0.0132372 0.0199863 -0.0320608 -0.0195429
0.3 0.0132457 0.0199399 -0.0319753 -0.0197188
0.3 0.0132537 0.0198936 -0.0318893 -0.0198925
0.3 0.0132614 0.0198473 -0.0318027 -0.0200641
0.3 0.0132687 0.0198008 -0.0317156 -0.0202336
0.3 0.0132757 0.0197541 -0.031628 -0.020401
0.3 0.0132885 0.0196605 -0.0314514 -0.0207297
0.3 0.0132885 0.0196605 -0.0314514 -0.0207297
0.3 0.0132943 0.0196134 -0.0313624 -0.0208909
0.3 0.0132998 0.0195663 -0.031273 -0.0210502
0.3 0.013305 0.0195191 -0.0311832 -0.0212074
0.3 0.0133099 0.0194718 -0.0310931 -0.0213627
0.3 0.0133144 0.0194244 -0.0310025 -0.021516
0.3 0.0133187 0.0193769 -0.0309116 -0.0216673
0.3 0.0133226 0.0193291 -0.0308203 -0.0218168
0.3 0.0133262 0.0192812 -0.0307287 -0.0219643
0.3 0.0133296 0.0192333 -0.0306367 -0.0221099
0.3 0.0133326 0.0191854 -0.0305444 -0.0222536
0.3 0.0133354 0.0191376 -0.0304519 -0.0223955
0.3 0.013338 0.0190899 -0.030359 -0.0225356
0.3 0.0133402 0.0190421 -0.0302659 -0.0226738
0.3 0.0133422 0.0189944 -0.0301726 -0.0228102
0.3 0.0133439 0.0189466 -0.030079 -0.0229448
0.3 0.0133454 0.0188541 -0.0299964 -0.023077
0.3 0.0133464 0.0187052 -0.0299251 -0.0232073
0.3 0.0133468 0.0185006 -0.029865 -0.0233355
0.3 0.0133466 0.0182472 -0.0298165 -0.0234613
0.3 0.0133456 0.0179503 -0.0297799 -0.0235847
0.3 0.013344 0.017615 -0.029755 -0.0237051
0.3 0.0133416 0.0172411 -0.0297422 -0.0238229
0.3 0.0133384 0.0168333 -0.0297419 -0.0239378
0.3 0.0133341 0.0163897 -0.0297552 -0.0240496
0.3 0.0133289 0.0159152 -0.0297822 -0.0241582
0.3 0.0133225 0.015416 -0.0298232 -0.0242635
0.3 0.013315 0.0148985 -0.0298778 -0.0243656
0.3 0.0133065 0.0143643 -0.0299464 -0.0244642
0.3 0.0132968 0.0138133 -0.0300289 -0.0245594
0.3 0.013286 0.0132464 -0.0301256 -0.0246511
0.3 0.013274 0.0126579 -0.0302376 -0.024739
0.3 0.0132608 0.0120522 -0.0303645 -0.0248233
0.3 0.0132464 0.0114308 -0.0305061 -0.0249038
0.3 0.0132309 0.010796 -0.030663 -0.0249807
0.3 0.0132141 0.0101483 -0.030835 -0.0250538
0.3 0.0131772 0.00881543 -0.0312245 -0.0251889
0.3 0.0131772 0.00881543 -0.0312245 -0.0251889
0.3 0.013157 0.00813113 -0.0314421 -0.0252509
0.3 0.0131356 0.00743095 -0.0316757 -0.0253089
0.3 0.013113 0.00671555 -0.0319247 -0.0253629
0.3 0.0130893 0.00599118 -0.0321889 -0.0254132
0.3 0.0130646 0.00526051 -0.0324677 -0.0254597
0.3 0.0130646 0.00526051 -0.0324677 -0.0254597
0.3 0.0130122 0.00378343 -0.0330696 -0.0255416
0.3 0.0129845 0.00303423 -0.0333923 -0.0255768
0.3 0.0129559 0.00228074 -0.0337291 -0.0256083
0.3 0.0129265 0.00152382 -0.0340795 -0.025636
0.3 0.0128964 0.000764623 -0.0344434 -0.0256602
0.3 0.0128654 3.09327e-06 -0.0348205 -0.0256807
0.3 0.0128338 -0.000760244 -0.0352106 -0.0256976
0.3 0.0128015 -0.00152513 -0.0356133 -0.0257109
0.3 0.0127685 -0.00229546 -0.0360285 -0.0257204
0.3 0.0127349 -0.00307043 -0.0364557 -0.025726
0.3 0.0127007 -0.00384917 -0.0368944 -0.0257278
0.3 0.0126661 -0.00462499 -0.0373441 -0.0257264
0.3 0.0125959 -0.00616618 -0.0382754 -0.0257136
0.3 0.0125959 -0.00616618 -0.0382754 -0.0257136
0.3 0.0125603 -0.00692925 -0.0387553 -0.0257021
0.3 0.0125245 -0.0076903 -0.0392439 -0.025687
0.3 0.0124887 -0.00844461 -0.0397401 -0.0256687
0.3 0.0124528 -0.00919265 -0.0402435 -0.0256472
0.3 0.0124169 -0.00993453 -0.0407535 -0.0256224
0.3 0.0123811 -0.0106718 -0.0412699 -0.0255946
0.3 0.0123454 -0.0114027 -0.0417925 -0.0255636
0.3 0.0123098 -0.0121273 -0.0423205 -0.0255295
0.3 0.0122744 -0.0128478 -0.0428531 -0.0254922
0.3 0.0122393 -0.0135634 -0.0433898 -0.0254516
0.3 0.0122046 -0.0142702 -0.0439298 -0.0254081
0.3 0.0121703 -0.014968 -0.0444724 -0.0253618
0.3 0.0121365 -0.0156584 -0.0450176 -0.0253127
0.3 0.0121032 -0.0163393 -0.0455648 -0.0252609
0.3 0.0120704 -0.0170107 -0.0461135 -0.0252063
0.3 0.0120383 -0.0176733 -0.0466626 -0.025149
0.3 0.0120068 -0.0183276 -0.0472118 -0.0250889
0.3 0.0119761 -0.0189713 -0.0477602 -0.0250264
0.3 0.0119462 -0.019604 -0.0483075 -0.0249615
0.3 0.0119172 -0.0202255 -0.048853 -0.0248942
0.3 0.0119172 -0.0202255 -0.048853 -0.0248942
0.3 0.0118618 -0.0214395 -0.0499387 -0.0247528
0.3 0.0118356 -0.0220285 -0.0504769 -0.0246786
0.3 0.0118104 -0.022606 -0.0510113 -0.0246021
0.3 0.0117862 -0.0231715 -0.0515414 -0.0245235
0.3 0.0117632 -0.0237261 -0.0520673 -0.0244427
0.3 0.0117413 -0.0242698 -0.0525884 -0.02436
0.3 0.0117205 -0.0248049 -0.053105 -0.0242753
0.3 0.0117009 -0.0253292 -0.0536166 -0.0241886
0.3 0.0116824 -0.0258431 -0.0541229 -0.0240999
0.3 0.0116652 -0.0263439 -0.0546226 -0.0240093
0.3 0.0116494 -0.0268313 -0.0551153 -0.0239166
0.3 0.0116348 -0.0273074 -0.0556014 -0.023822
0.3 0.0116216 -0.0277734 -0.0560806 -0.0237255
0.3 0.0116097 -0.0282293 -0.0565528 -0.0236271
0.3 0.011599 -0.0286754 -0.0570179 -0.0235267
0.3 0.0115898 -0.0291118 -0.0574759 -0.0234244
0.3 0.011582 -0.029535 -0.0579253 -0.02332
0.3 0.0115756 -0.0299442 -0.0583658 -0.0232136
0.3 0.0115708 -0.0303397 -0.0587971 -0.0231051
0.3 0.0115674 -0.0307255 -0.0592201 -0.0229945
0.3 0.0115655 -0.0311029 -0.0596347 -0.0228818
0.3 0.0115649 -0.0314732 -0.0600412 -0.0227668
0.3 0.0115658 -0.0318361 -0.0604395 -0.0226495
0.3 0.011568 -0.0321924 -0.0608296 -0.0225297
0.3 0.0115717 -0.0325385 -0.0612104 -0.0224074
0.3 0.0115769 -0.0328753 -0.061582 -0.0222823
0.3 0.0115834 -0.0332101 -0.0619462 -0.0221545
0.3 0.0115911 -0.0335462 -0.0623033 -0.0220238
0.3 0.0116 -0.0338842 -0.0626534 -0.02189
0.3 0.0116 -0.0338842 -0.0626534 -0.02189
0.3 0.0116212 -0.0345698 -0.0633341 -0.0216129
0.3 0.0116336 -0.0349144 -0.0636641 -0.0214692
0.3 0.0116471 -0.0352602 -0.0639877 -0.0213219
0.3 0.0116615 -0.0356136 -0.0643067 -0.021171
0.3 0.0116766 -0.0359761 -0.0646219 -0.0210162
0.3 0.0116925 -0.0363486 -0.0649336 -0.0208577
0.3 0.0117092 -0.0367308 -0.0652418 -0.0206951
0.3 0.0117266 -0.0371229 -0.0655472 -0.0205285
0.3 0.0117446 -0.0375251 -0.0658502 -0.0203578
0.3 0.0117632 -0.0379339 -0.0661505 -0.0201828
0.3 0.0117824 -0.0383496 -0.0664486 -0.0200037
0.3 0.0118022 -0.0387722 -0.0667452 -0.0198202
0.3 0.0118222 -0.0392069 -0.0670423 -0.0196326
0.3 0.0118425 -0.0396548 -0.0673405 -0.0194408
0.3 0.0118425 -0.0396548 -0.0673405 -0.0194408
0.3 0.0118836 -0.0405888 -0.0679408 -0.0190443
0.3 0.0119044 -0.0410723 -0.0682432 -0.0188397
0.3 0.0119253 -0.0415621 -0.0685477 -0.0186311
0.3 0.0119462 -0.0420644 -0.0688561 -0.0184186
0.3 0.0119669 -0.0425802 -0.0691693 -0.0182021
0.3 0.0119873 -0.0431095 -0.0694876 -0.0179819
0.3 0.0120076 -0.0436517 -0.069811 -0.0177579
0.3 0.0120276 -0.0442068 -0.0701402 -0.0175302
0.3 0.0120472 -0.0447743 -0.0704756 -0.017299
0.3 0.0120666 -0.0453525 -0.0708176 -0.0170644
0.3 0.0120855 -0.0459413 -0.0711665 -0.0168264
0.3 0.012104 -0.0465404 -0.071523 -0.0165854
0.3 0.012122 -0.0471515 -0.0718884 -0.0163416
0.3 0.0121392 -0.0477735 -0.0722633 -0.0160953
0.3 0.0121718 -0.0490496 -0.0730419 -0.0155953
0.3 0.0121718 -0.0490496 -0.0730419 -0.0155953
0.3 0.0121869 -0.0497036 -0.0734467 -0.0153419
0.3 0.0122013 -0.0503684 -0.0738623 -0.0150864
0.3 0.0122149 -0.0510432 -0.07429 -0.0148294
0.3 0.0122274 -0.051728 -0.0747301 -0.0145709
0.3 0.0122391 -0.0524228 -0.0751828 -0.0143112
0.3 0.0122497 -0.0531273 -0.0756486 -0.0140505
0.3 0.0122593 -0.0538411 -0.0761273 -0.0137889
0.3 0.0122679 -0.0545647 -0.0766195 -0.0135265
0.3 0.0122755 -0.0552999 -0.0771259 -0.0132635
0.3 0.0122819 -0.056047 -0.0776468 -0.0130001
0.3 0.0122871 -0.0568057 -0.0781823 -0.0127366
0.3 0.0122912 -0.0575718 -0.0787342 -0.0124736
0.3 0.012294 -0.0583471 -0.0793016 -0.0122111
0.3 0.012294 -0.0583471 -0.0793016 -0.0122111
0.3 0.012296 -0.0599232 -0.0804826 -0.0116876
0.3 0.012295 -0.0607274 -0.0810975 -0.0114271
0.3 0.0122926 -0.0615424 -0.0817306 -0.011168
0.3 0.0122889 -0.0623678 -0.0823808 -0.0109102
0.3 0.0122967 -0.0630115 -0.0829521 -0.0106469
0.3 0.012304 -0.0636404 -0.0835347 -0.0103921
0.3 0.0123115 -0.0642015 -0.0841207 -0.010139
0.3 0.0123115 -0.0642015 -0.0841207 -0.010139
0.3 0.0123296 -0.0650892 -0.0852818 -0.00963
0.3 0.0123412 -0.0654241 -0.0858484 -0.00937294
0.3 0.0123543 -0.0657207 -0.0864068 -0.00911439
0.3 0.0123688 -0.0660092 -0.0869573 -0.0088543
0.3 0.0123843 -0.0663095 -0.0875004 -0.00859283
0.3 0.0124009 -0.0666294 -0.0880364 -0.00833014
0.3 0.0124009 -0.0666294 -0.0880364 -0.00833014
0.3 0.012437 -0.067332 -0.0890879 -0.00780098
0.3 0.0124562 -0.0677246 -0.0896058 -0.00753465
0.3 0.0124758 -0.0681437 -0.0901202 -0.0072674
0.3 0.0124957 -0.0685889 -0.0906322 -0.00699931
0.3 0.0125158 -0.0690599 -0.091143 -0.00673049
0.3 0.0125359 -0.0695565 -0.0916539 -0.00646107
0.3 0.0125561 -0.0700791 -0.0921649 -0.00619101
0.3 0.0125757 -0.0704855 -0.0926564 -0.00592422
0.3 0.0125946 -0.0707725 -0.0931285 -0.00565959
0.3 0.0126128 -0.0709442 -0.093582 -0.00539722
0.3 0.0126303 -0.0710288 -0.0940166 -0.00513719
0.3 0.0126636 -0.0709984 -0.094831 -0.00462457
0.3 0.0126636 -0.0709984 -0.094831 -0.00462457
0.3 0.0126793 -0.0709023 -0.0952112 -0.00437199
0.3 0.0126945 -0.070775 -0.0955738 -0.00412187
0.3 0.0127092 -0.0706331 -0.0959194 -0.00387429
0.3 0.0127234 -0.0704923 -0.0962487 -0.0036291
0.3 0.0127371 -0.0703564 -0.096562 -0.00338634
0.3 0.0127504 -0.0702262 -0.0968598 -0.00314599
0.3 0.0127632 -0.0701026 -0.097142 -0.00290803
0.3 0.0127756 -0.0699853 -0.0974091 -0.00267243
0.3 0.0127875 -0.0698734 -0.0976615 -0.00243918
0.3 0.012799 -0.0697647 -0.0979 -0.00220824
0.3 0.01281 -0.069658 -0.0981248 -0.00197957
0.3 0.0128206 -0.0695527 -0.0983363 -0.00175316
0.3 0.0128308 -0.0694479 -0.098535 -0.001529
0.3 0.0128406 -0.069344 -0.0987208 -0.00130707
0.3 0.0128499 -0.0692403 -0.0988941 -0.00108737
0.3 0.0128588 -0.0691368 -0.0990553 -0.00086987
0.3 0.0128673 -0.0690335 -0.0992047 -0.000654561
0.3 0.0128755 -0.06893 -0.0993428 -0.000441432
0.3 0.0128833 -0.0688259 -0.0994699 -0.000230444
0.3 0.0128906 -0.068721 -0.0995864 -2.15797e-05
0.3 0.0128906 -0.068721 -0.0995864 -2.15797e-05
0.3 0.0129043 -0.0685092 -0.0997878 0.000389833
0.3 0.0129106 -0.0684023 -0.0998733 0.000592402
0.3 0.0129165 -0.068295 -0.099949 0.000792903
0.3 0.0129221 -0.0681873 -0.100015 0.000991371
0.3 0.0129273 -0.0680791 -0.100073 0.0011878
0.3 0.0129323 -0.0679706 -0.100121 0.00138222
0.3 0.0129369 -0.0678621 -0.100161 0.00157469
0.3 0.0129412 -0.0677533 -0.100193 0.00176518
0.3 0.0129451 -0.0676442 -0.100216 0.0019537
0.3 0.0129488 -0.0675351 -0.100231 0.00214027
0.3 0.0129522 -0.067426 -0.100239 0.00232492
0.3 0.0129552 -0.0673169 -0.100239 0.00250768
0.3 0.012958 -0.0672084 -0.100232 0.00268906
0.3 0.0129626 -0.0669732 -0.100194 0.00304527
0.3 0.0129626 -0.0669732 -0.100194 0.00304527
0.3 0.0129643 -0.0668448 -0.100164 0.00322025
0.3 0.0129655 -0.0666978 -0.100125 0.00339294
0.3 0.012966 -0.0665276 -0.100075 0.00356331
0.3 0.0129658 -0.0663323 -0.100014 0.00373137
0.3 0.0129646 -0.0661106 -0.0999412 0.00389713
0.3 0.0129626 -0.0658626 -0.0998573 0.00406058
0.3 0.0129597 -0.0655881 -0.0997614 0.00422176
0.3 0.0129557 -0.0652842 -0.0996525 0.00438056
0.3 0.0129506 -0.0649564 -0.0995312 0.0045372
0.3 0.0129445 -0.0646068 -0.0993975 0.00469175
0.3 0.0129372 -0.0642369 -0.0992514 0.00484426
0.3 0.0129287 -0.0638483 -0.0990929 0.00499481
0.3 0.0129287 -0.0638483 -0.0990929 0.00499481
0.3 0.0129082 -0.063016 -0.0987391 0.00529007
0.3 0.0128961 -0.0625702 -0.0985429 0.00543478
0.3 0.0128827 -0.0621046 -0.0983337 0.00557762
0.3 0.012868 -0.0616244 -0.098113 0.00571885
0.3 0.0128521 -0.0611316 -0.0978812 0.00585854
0.3 0.012835 -0.0606305 -0.0976385 0.00599681
0.3 0.0128167 -0.0601218 -0.0973852 0.00613372
0.3 0.0127971 -0.0596056 -0.0971214 0.00626925
0.3 0.0127764 -0.0590824 -0.0968473 0.00640347
0.3 0.0127544 -0.0585483 -0.0965621 0.00653629
0.3 0.0127311 -0.0580057 -0.0962653 0.00666751
0.3 0.0127067 -0.0574587 -0.0959594 0.00679764
0.3 0.0126813 -0.0569086 -0.095645 0.00692677
0.3 0.0126547 -0.0563547 -0.0953221 0.00705494
0.3 0.0126271 -0.0557986 -0.094991 0.00718215
0.3 0.0125985 -0.055241 -0.094652 0.00730846
0.3 0.0125688 -0.0546789 -0.0943045 0.00743374
0.3 0.0125381 -0.0541126 -0.0939488 0.00755802
0.3 0.0125065 -0.0535482 -0.0935867 0.00768153
0.3 0.012474 -0.0529875 -0.0932185 0.0078043
0.3 0.0124068 -0.0518761 -0.0924646 0.00804785
0.3 0.0124068 -0.0518761 -0.0924646 0.00804785
0.3 0.012372 -0.0513277 -0.0920795 0.00816858
0.3 0.0123367 -0.0507868 -0.0916896 0.00828865
0.3 0.0123007 -0.0502538 -0.0912953 0.00840807
0.3 0.0122642 -0.0497272 -0.0908968 0.00852684
0.3 0.0122273 -0.0492071 -0.0904946 0.00864497
0.3 0.01219 -0.0486939 -0.0900889 0.00876247
0.3 0.0121141 -0.047689 -0.0892676 0.00899562
0.3 0.0121141 -0.047689 -0.0892676 0.00899562
0.3 0.0120758 -0.0471985 -0.0888525 0.00911128
0.3 0.0120372 -0.0467149 -0.0884342 0.00922618
0.3 0.0119984 -0.0462379 -0.088013 0.00934034
0.3 0.0119596 -0.0457731 -0.0875905 0.00945393
0.3 0.0119209 -0.0453221 -0.0871672 0.00956696
0.3 0.0118823 -0.0448854 -0.0867434 0.0096795
0.3 0.0118439 -0.0444631 -0.086319 0.00979151
0.3 0.0118056 -0.0440546 -0.0858939 0.00990286
0.3 0.0117676 -0.04366 -0.0854682 0.0100136
0.3 0.0117301 -0.0432823 -0.0850434 0.0101237
0.3 0.0116929 -0.04292 -0.0846198 0.0102334
0.3 0.0116563 -0.0425732 -0.0841976 0.0103425
0.3 0.0116203 -0.0422421 -0.0837772 0.0104511
0.3 0.0115848 -0.0419265 -0.0833584 0.0105592
0.3 0.01155 -0.0416264 -0.0829418 0.0106668
0.3 0.0115159 -0.0413423 -0.082527 0.0107738
0.3 0.0114825 -0.0410727 -0.0821145 0.0108802
0.3 0.0114501 -0.04082 -0.0817052 0.0109861
0.3 0.0114186 -0.0405842 -0.0812995 0.0110914
0.3 0.011388 -0.0403655 -0.0808977 0.0111962
0.3 0.0113585 -0.0401638 -0.0804996 0.0113006
0.3 0.0113299 -0.0399789 -0.0801055 0.0114043
0.3 0.0113025 -0.0398119 -0.0797156 0.0115075
0.3 0.0112763 -0.0396629 -0.07933 0.01161
0.3 0.0112513 -0.0395327 -0.0789493 0.0117118
0.3 0.0112275 -0.0394189 -0.0785739 0.0118131
0.3 0.0112051 -0.0393212 -0.0782041 0.0119136
0.3 0.0111643 -0.0391788 -0.0774818 0.0121128
0.3 0.0111643 -0.0391788 -0.0774818 0.0121128
0.3 0.011146 -0.0391312 -0.0771294 0.0122114
0.3 0.0111292 -0.0391008 -0.0767832 0.0123091
0.3 0.0111138 -0.0390873 -0.076444 0.0124061
0.3 0.0111 -0.0390893 -0.0761115 0.0125023
0.3 0.0110877 -0.0391058 -0.0757858 0.0125975
0.3 0.0110877 -0.0391058 -0.0757858 0.0125975
0.3 0.0110678 -0.0391854 -0.0751556 0.0127852
0.3 0.0110605 -0.0392531 -0.0748519 0.0128775
0.3 0.0110549 -0.0393411 -0.0745568 0.0129687
0.3 0.0110509 -0.0394448 -0.0742698 0.0130588
0.3 0.0110487 -0.0395608 -0.0739906 0.0131476
0.3 0.0110481 -0.0396878 -0.0737193 0.013235
0.3 0.0110492 -0.0398264 -0.0734557 0.013321
0.3 0.011052 -0.0399747 -0.0732 0.0134056
0.3 0.0110565 -0.0401314 -0.0729519 0.0134885
0.3 0.0110625 -0.0402945 -0.0727105 0.0135696
0.3 0.0110702 -0.0404616 -0.0724756 0.0136487
0.3 0.0110794 -0.040631 -0.0722479 0.0137261
0.3 0.0110901 -0.0408031 -0.0720271 0.0138016
0.3 0.0111022 -0.0409772 -0.0718132 0.0138751
0.3 0.0111158 -0.041153 -0.0716061 0.0139465
0.3 0.0111308 -0.0413295 -0.0714057 0.0140158
0.3 0.0111473 -0.0415107 -0.0712121 0.0140828
0.3 0.0111652 -0.0416966 -0.0710251 0.0141475
0.3 0.0111845 -0.0418858 -0.0708445 0.0142097
0.3 0.0112049 -0.0420675 -0.0706676 0.0142692
0.3 0.0112263 -0.0422386 -0.0704952 0.0143262
0.3 0.0112487 -0.0423983 -0.0703269 0.0143807
0.3 0.0112487 -0.0423983 -0.0703269 0.0143807
0.3 0.011296 -0.0426808 -0.0700023 0.0144819
0.3 0.0113211 -0.0428095 -0.0698461 0.0145285
0.3 0.011347 -0.0429318 -0.0696938 0.0145723
0.3 0.0113735 -0.0430408 -0.0695441 0.0146136
0.3 0.0114005 -0.0431376 -0.0693968 0.0146522
0.3 0.011428 -0.0432225 -0.0692516 0.0146881
0.3 0.011428 -0.0432225 -0.0692516 0.0146881
0.3 0.0114843 -0.0433538 -0.0689673 0.0147519
0.3 0.011513 -0.0434051 -0.0688281 0.0147796
0.3 0.0115421 -0.0434504 -0.0686909 0.0148045
0.3 0.0115715 -0.0434897 -0.0685553 0.0148267
0.3 0.0116011 -0.0435217 -0.068421 0.0148461
0.3 0.0116306 -0.0435377 -0.0682868 0.0148631
0.3 0.01166 -0.043536 -0.0681526 0.0148775
0.3 0.0116893 -0.0435167 -0.0680182 0.0148895
0.3 0.0117183 -0.0434823 -0.0678836 0.0148991
0.3 0.0117472 -0.043435 -0.0677487 0.0149064
0.3 0.0117756 -0.0433706 -0.0676128 0.0149116
0.3 0.0118036 -0.0432901 -0.0674756 0.0149148
0.3 0.011831 -0.0431938 -0.0673371 0.0149161
0.3 0.0118578 -0.0430814 -0.0671971 0.0149155
0.3 0.011884 -0.0429538 -0.0670554 0.014913
0.3 0.0119096 -0.0428128 -0.0669123 0.0149089
0.3 0.0119345 -0.0426599 -0.0667695 0.0149037
0.3 0.0119586 -0.042497 -0.0666269 0.0148974
0.3 0.0119818 -0.0423194 -0.066482 0.01489
0.3 0.012004 -0.0421259 -0.0663343 0.0148815
0.3 0.0120253 -0.0419149 -0.0661837 0.0148721
0.3 0.0120455 -0.0416878 -0.0660302 0.0148617
0.3 0.0120646 -0.0414448 -0.0658735 0.0148507
0.3 0.0120826 -0.0411881 -0.0657138 0.014839
0.3 0.0120995 -0.040916 -0.0655487 0.0148266
0.3 0.012115 -0.0406296 -0.0653803 0.0148141
0.3 0.0121293 -0.0403288 -0.0652084 0.0148017
0.3 0.0121293 -0.0403288 -0.0652084 0.0148017
0.3 0.012154 -0.0396856 -0.0648547 0.0147776
0.3 0.0121643 -0.0393426 -0.0646727 0.0147663
0.3 0.0121731 -0.038984 -0.0644874 0.0147559
0.3 0.0121804 -0.0386102 -0.0642985 0.0147465
0.3 0.0121862 -0.0382235 -0.0641063 0.0147385
0.3 0.0121906 -0.0378245 -0.0639107 0.0147319
0.3 0.0122082 -0.0372194 -0.0636109 0.0147662
0.3 0.0122082 -0.0372194 -0.0636109 0.0147662
0.3 0.0122259 -0.0370924 -0.0635373 0.014818
0.3 0.012241 -0.0369147 -0.0634534 0.0148698
0.3 0.0122553 -0.0367404 -0.0633649 0.0149197
0.3 0.0122706 -0.0366252 -0.0632859 0.0149688
0.3 0.012287 -0.036565 -0.0632125 0.0150169
0.3 0.012287 -0.036565 -0.0632125 0.0150169
0.3 0.0123228 -0.0365763 -0.0630801 0.0151111
0.3 0.012342 -0.0366228 -0.0630197 0.0151573
0.3 0.0123617 -0.0366702 -0.0629616 0.0152028
0.3 0.0123819 -0.0367058 -0.062905 0.0152479
0.3 0.0124023 -0.0367219 -0.0628492 0.015293
0.3 0.0124229 -0.0367136 -0.0627935 0.015338
0.3 0.0124435 -0.0366768 -0.0627371 0.015383
0.3 0.0124641 -0.0366126 -0.0626799 0.0154281
0.3 0.0124841 -0.0365377 -0.0626208 0.0154715
0.3 0.0125036 -0.036458 -0.0625579 0.0155139
0.3 0.0125224 -0.0363788 -0.0624913 0.0155553
0.3 0.0125407 -0.036302 -0.0624215 0.0155954
0.3 0.0125585 -0.0362285 -0.0623488 0.0156342
0.3 0.0125757 -0.0361582 -0.062273 0.0156717
0.3 0.0125924 -0.0360909 -0.0621944 0.015708
0.3 0.0126086 -0.0360263 -0.062113 0.0157429
0.3 0.0126242 -0.0359638 -0.062029 0.0157767
0.3 0.0126394 -0.0359026 -0.0619423 0.0158092
0.3 0.012654 -0.0358423 -0.0618533 0.0158405
0.3 0.0126683 -0.0357824 -0.0617619 0.0158706
0.3 0.012682 -0.035723 -0.0616682 0.0158995
0.3 0.0126953 -0.0356639 -0.0615722 0.0159272
0.3 0.0127081 -0.0356051 -0.061474 0.0159538
0.3 0.0127204 -0.0355464 -0.0613737 0.0159792
0.3 0.0127324 -0.0354878 -0.0612714 0.0160035
0.3 0.0127439 -0.0354291 -0.061167 0.0160266
0.3 0.012755 -0.0353704 -0.0610609 0.0160486
0.3 0.0127657 -0.0353117 -0.0609529 0.0160696
0.3 0.012776 -0.0352532 -0.0608431 0.0160894
0.3 0.0127859 -0.0351947 -0.0607316 0.0161081
0.3 0.0127954 -0.0351363 -0.0606184 0.0161257
0.3 0.0128045 -0.035078 -0.0605036 0.0161423
0.3 0.0128133 -0.0350197 -0.0603872 0.0161578
0.3 0.0128217 -0.0349615 -0.0602694 0.0161723
0.3 0.0128297 -0.0349033 -0.0601502 0.0161858
0.3 0.0128375 -0.0348452 -0.0600295 0.0161982
0.3 0.0128448 -0.0347872 -0.0599075 0.0162097
0.3 0.0128518 -0.0347292 -0.0597842 0.0162201
0.3 0.0128586 -0.0346714 -0.0596596 0.0162295
0.3 0.0128649 -0.0346136 -0.0595338 0.016238
0.3 0.012871 -0.0345559 -0.0594068 0.0162454
0.3 0.0128768 -0.0344982 -0.0592787 0.016252
0.3 0.0128822 -0.0344407 -0.0591496 0.0162576
0.3 0.0128874 -0.0343834 -0.0590194 0.0162622
0.3 0.0128923 -0.0343262 -0.0588882 0.0162659
0.3 0.0128969 -0.034269 -0.058756 0.0162687
0.3 0.0129013 -0.0342119 -0.0586228 0.0162706
0.3 0.0129053 -0.0341546 -0.0584891 0.0162709
0.3 0.0129089 -0.0341036 -0.0583532 0.0162708
0.3 0.0129089 -0.0341036 -0.0583532 0.0162708
0.3 0.0129152 -0.0340299 -0.0580732 0.0162691
0.3 0.0129176 -0.034017 -0.057927 0.0162675
0.3 0.0129192 -0.0340273 -0.057775 0.0162655
0.3 0.0129202 -0.0340631 -0.0576166 0.0162631
0.3 0.0129203 -0.0341231 -0.057451 0.0162604
0.3 0.0129196 -0.034207 -0.0572778 0.0162575
0.3 0.0129179 -0.0343137 -0.0570964 0.0162543
0.3 0.0129152 -0.0344435 -0.0569069 0.0162509
0.3 0.0129115 -0.034595 -0.0567089 0.0162473
0.3 0.0129068 -0.0347666 -0.0565025 0.0162435
0.3 0.012901 -0.0349611 -0.0562862 0.0162396
0.3 0.0128941 -0.0351727 -0.0560615 0.0162351
0.3 0.012886 -0.0353987 -0.0558285 0.0162301
0.3 0.0128768 -0.035637 -0.0555869 0.0162248
0.3 0.0128664 -0.0358879 -0.0553367 0.0162192
0.3 0.0128548 -0.0361487 -0.0550779 0.0162132
0.3 0.0128421 -0.0364185 -0.0548108 0.0162069
0.3 0.0128282 -0.0367005 -0.0545343 0.0162003
0.3 0.012813 -0.0369908 -0.0542506 0.0161931
0.3 0.0127968 -0.037287 -0.0539592 0.0161854
0.3 0.0127794 -0.0375877 -0.0536605 0.0161771
0.3 0.0127609 -0.0378919 -0.0533549 0.0161683
0.3 0.0127412 -0.0382003 -0.0530425 0.0161588
0.3 0.0127205 -0.0385118 -0.0527234 0.0161488
0.3 0.0126987 -0.0388259 -0.0523979 0.0161381
0.3 0.0126758 -0.0391455 -0.0520652 0.0161269
0.3 0.0126519 -0.0394665 -0.0517277 0.0161147
0.3 0.012627 -0.0397871 -0.0513851 0.0161018
0.3 0.0126012 -0.0401063 -0.0510377 0.0160881
0.3 0.0125746 -0.0404236 -0.050686 0.0160736
0.3 0.012547 -0.0407389 -0.0503299 0.0160584
0.3 0.0125187 -0.0410515 -0.0499697 0.0160423
0.3 0.0124894 -0.0413639 -0.0496046 0.0160256
0.3 0.0124594 -0.0416763 -0.0492351 0.0160083
0.3 0.0124287 -0.0419876 -0.0488609 0.0159905
0.3 0.0123975 -0.0422918 -0.0484844 0.0159718
0.3 0.0123657 -0.0425874 -0.0481063 0.0159522
0.3 0.0123006 -0.0431536 -0.0473454 0.0159103
0.3 0.0123006 -0.0431536 -0.0473454 0.0159103
0.3 0.0122674 -0.0434225 -0.0469633 0.015888
0.3 0.0122339 -0.0436839 -0.0465797 0.015865
0.3 0.0122001 -0.0439336 -0.0461964 0.015841
0.3 0.0121662 -0.0441727 -0.0458139 0.015816
0.3 0.0121322 -0.0444016 -0.0454318 0.0157901
0.3 0.0120299 -0.0450268 -0.0442897 0.0157072
0.3 0.0120299 -0.0450268 -0.0442897 0.0157072
0.3 0.0120299 -0.0450268 -0.0442897 0.0157072
0.3 0.0119958 -0.0452148 -0.0439108 0.0156778
0.3 0.0119618 -0.045395 -0.043532 0.0156478
0.3 0.011928 -0.0455675 -0.0431538 0.015617
0.3 0.0118945 -0.045732 -0.0427766 0.0155857
0.3 0.0118614 -0.0458832 -0.0424019 0.0155535
0.3 0.0118288 -0.0460195 -0.04203 0.0155205
0.3 0.0117966 -0.046141 -0.0416611 0.0154867
0.3 0.011765 -0.0462475 -0.0412954 0.015452
0.3 0.0117339 -0.0463394 -0.0409327 0.0154168
0.3 0.0117036 -0.0464146 -0.0405739 0.0153808
0.3 0.011674 -0.0464743 -0.0402193 0.0153443
0.3 0.0116453 -0.0465199 -0.039869 0.015307
0.3 0.0116174 -0.0465504 -0.0395232 0.015269
0.3 0.0115904 -0.0465669 -0.0391819 0.0152303
0.3 0.0115642 -0.0465697 -0.0388453 0.015191
0.3 0.0115391 -0.0465581 -0.0385134 0.0151511
0.3 0.0115149 -0.0465326 -0.0381865 0.0151107
0.3 0.0114918 -0.0464935 -0.037865 0.0150697
0.3 0.0114699 -0.0464398 -0.0375494 0.0150282
0.3 0.0114492 -0.0463699 -0.0372397 0.0149862
0.3 0.0114296 -0.046285 -0.036936 0.0149437
0.3 0.0114113 -0.0461852 -0.0366386 0.0149009
0.3 0.0113943 -0.0460674 -0.0363477 0.0148577
0.3 0.0113786 -0.0459329 -0.0360638 0.0148144
0.3 0.0113642 -0.0457835 -0.0357871 0.0147709
0.3 0.0113513 -0.0456201 -0.0355176 0.0147272
0.3 0.0113295 -0.045249 -0.0350002 0.0146395
0.3 0.0113295 -0.045249 -0.0350002 0.0146395
0.3 0.0113208 -0.045043 -0.0347527 0.0145956
0.3 0.0113136 -0.0448192 -0.0345134 0.0145519
0.3 0.0113079 -0.0445803 -0.0342818 0.0145085
0.3 0.0113038 -0.0443277 -0.0340587 0.0144654
0.3 0.0113012 -0.0440613 -0.0338443 0.0144226
0.3 0.0113012 -0.0440613 -0.0338443 0.0144226
0.3 0.0113009 -0.0434879 -0.0334412 0.0143381
0.3 0.0113032 -0.0431758 -0.0332536 0.0142968
0.3 0.0113073 -0.0428473 -0.0330762 0.014256
0.3 0.0113129 -0.0425103 -0.0329076 0.0142159
0.3 0.0113202 -0.0421675 -0.0327474 0.0141767
0.3 0.0113289 -0.0418216 -0.0325953 0.0141383
0.3 0.0113509 -0.0411248 -0.0323147 0.0140647
0.3 0.0113509 -0.0411248 -0.0323147 0.0140647
0.3 0.0113641 -0.0407751 -0.032186 0.0140296
0.3 0.0113786 -0.0404278 -0.0320634 0.0139959
0.3 0.0113945 -0.0400843 -0.0319466 0.0139637
0.3 0.0114117 -0.0397439 -0.0318365 0.0139328
0.3 0.0114301 -0.0394069 -0.0317328 0.0139034
0.3 0.0114496 -0.039074 -0.0316352 0.0138753
0.3 0.0114704 -0.0387454 -0.0315437 0.0138488
0.3 0.0114922 -0.0384218 -0.031458 0.0138238
0.3 0.0115152 -0.038099 -0.0313795 0.0138003
0.3 0.0115393 -0.0377766 -0.031308 0.0137782
0.3 0.0115642 -0.0374646 -0.0312406 0.0137578
0.3 0.0115899 -0.0371655 -0.031177 0.0137389
0.3 0.0116162 -0.0368801 -0.0311166 0.0137217
0.3 0.0116433 -0.0366087 -0.0310594 0.0137061
0.3 0.011671 -0.036351 -0.0310051 0.0136922
0.3 0.0116993 -0.0361028 -0.030954 0.01368
0.3 0.0117281 -0.035864 -0.0309058 0.0136695
0.3 0.0117574 -0.0356417 -0.0308577 0.0136607
0.3 0.0117868 -0.0354339 -0.030811 0.0136534
0.3 0.0118165 -0.0352397 -0.0307656 0.0136475
0.3 0.0118463 -0.0350596 -0.0307213 0.0136431
0.3 0.0118763 -0.0348927 -0.0306781 0.0136401
0.3 0.0119064 -0.0347357 -0.0306362 0.0136385
0.3 0.0119366 -0.0345845 -0.030597 0.0136379
0.3 0.0119667 -0.0344473 -0.0305579 0.0136384
0.3 0.0119965 -0.0343251 -0.0305186 0.0136399
0.3 0.012026 -0.0342189 -0.0304786 0.0136425
0.3 0.0120552 -0.0341282 -0.0304381 0.0136459
0.3 0.0120841 -0.0340528 -0.0303967 0.0136502
0.3 0.0121126 -0.0339901 -0.0303546 0.0136554
0.3 0.0121406 -0.0339454 -0.0303092 0.0136614
0.3 0.012168 -0.0339178 -0.0302603 0.0136682
0.3 0.0121947 -0.0339031 -0.03021 0.0136754
0.3 0.0122207 -0.0339 -0.0301583 0.0136827
0.3 0.0122461 -0.0339094 -0.0301051 0.0136903
0.3 0.0122706 -0.0339301 -0.0300503 0.0136979
0.3 0.0122944 -0.0339612 -0.0299941 0.0137054
0.3 0.0123173 -0.0340018 -0.0299382 0.0137123
0.3 0.0123393 -0.034055 -0.0298801 0.0137187
0.3 0.0123602 -0.034122 -0.0298196 0.0137245
0.3 0.0123801 -0.0342027 -0.0297566 0.0137296
0.3 0.0123989 -0.0342973 -0.029691 0.0137339
0.3 0.0124166 -0.0344055 -0.0296227 0.0137374
0.3 0.0124332 -0.0345278 -0.0295515 0.0137398
0.3 0.0124486 -0.0346636 -0.0294773 0.013741
0.3 0.0124627 -0.0348136 -0.0293982 0.0137413
0.3 0.0124755 -0.0349771 -0.0293142 0.0137404
0.3 0.0124869 -0.035153 -0.029227 0.0137377
0.3 0.0124971 -0.0353425 -0.0291369 0.0137333
0.3 0.0125059 -0.0355438 -0.0290437 0.0137268
0.3 0.0125133 -0.0357566 -0.0289476 0.0137182
0.3 0.0125193 -0.0359823 -0.0288483 0.0137071
0.3 0.0125238 -0.0362193 -0.0287472 0.0136931
0.3 0.0125268 -0.0364676 -0.0286443 0.0136759
0.3 0.0125414 -0.0365037 -0.028642 0.0136145
0.3 0.0125571 -0.0365034 -0.028655 0.0135441
0.3 0.0125874 -0.0363544 -0.0286793 0.0134109
0.3 0.0125874 -0.0363544 -0.0286793 0.0134109
0.3 0.0126035 -0.0361922 -0.0287011 0.0133466
0.3 0.0126206 -0.0359822 -0.0287319 0.0132825
0.3 0.0126388 -0.0357497 -0.0287687 0.0132184
0.3 0.0126577 -0.0355165 -0.0288101 0.0131542
0.3 0.0126773 -0.0352955 -0.0288549 0.0130896
0.3 0.0126974 -0.0350925 -0.0289022 0.0130244
0.3 0.0127182 -0.0349088 -0.0289521 0.0129586
0.3 0.0127394 -0.0347488 -0.0290035 0.0128921
0.3 0.0127608 -0.0346208 -0.0290549 0.0128247
0.3 0.0127822 -0.034526 -0.0291051 0.0127563
0.3 0.0128032 -0.0344494 -0.0291512 0.012689
0.3 0.0128032 -0.0344494 -0.0291512 0.012689
0.3 0.0128435 -0.0343448 -0.029227 0.0125561
0.3 0.0128627 -0.0343057 -0.0292573 0.0124907
0.3 0.0128814 -0.0342689 -0.0292828 0.012426
0.3 0.0128995 -0.0342313 -0.0293036 0.0123621
0.3 0.0129171 -0.0341916 -0.02932 0.012299
0.3 0.0129342 -0.034149 -0.0293321 0.0122367
0.3 0.0129507 -0.0341038 -0.0293402 0.0121752
0.3 0.0129668 -0.0340562 -0.0293443 0.0121145
0.3 0.0129823 -0.0340065 -0.0293446 0.0120546
0.3 0.0129973 -0.033955 -0.0293411 0.0119954
0.3 0.0130119 -0.033902 -0.0293339 0.011937
0.3 0.013026 -0.0338479 -0.0293231 0.0118793
0.3 0.0130395 -0.0337934 -0.0293089 0.0118224
0.3 0.0130527 -0.0337388 -0.0292915 0.0117662
0.3 0.0130654 -0.0336843 -0.0292709 0.0117107
0.3 0.0130777 -0.0336299 -0.0292474 0.0116559
0.3 0.0131009 -0.0335221 -0.0291912 0.0115485
0.3 0.0131009 -0.0335221 -0.0291912 0.0115485
0.3 0.0131119 -0.0334684 -0.0291589 0.0114959
0.3 0.0131225 -0.0334148 -0.0291238 0.011444
0.3 0.0131327 -0.0333613 -0.0290861 0.0113927
0.3 0.0131425 -0.0333078 -0.029046 0.0113422
0.3 0.0131519 -0.0332543 -0.0290035 0.0112923
0.3 0.0131696 -0.0331482 -0.0289115 0.0111946
0.3 0.0131696 -0.0331482 -0.0289115 0.0111946
0.3 0.0131779 -0.0330953 -0.0288621 0.0111467
0.3 0.0131858 -0.0330425 -0.0288105 0.0110996
0.3 0.0131934 -0.0329896 -0.0287569 0.011053
0.3 0.0132007 -0.0329369 -0.0287013 0.0110072
0.3 0.0132076 -0.0328843 -0.0286439 0.0109619
0.3 0.0132142 -0.0328317 -0.0285846 0.0109174
0.3 0.0132142 -0.0328317 -0.0285846 0.0109174
0.3 0.0132264 -0.0327268 -0.0284606 0.0108301
0.3 0.013232 -0.0326745 -0.0283961 0.0107875
0.3 0.0132374 -0.0326223 -0.0283299 0.0107454
0.3 0.0132424 -0.0325702 -0.0282623 0.010704
0.3 0.0132472 -0.0325181 -0.0281931 0.0106632
0.3 0.0132516 -0.0324662 -0.0281226 0.010623
0.3 0.0132558 -0.0324144 -0.0280506 0.0105834
0.3 0.0132596 -0.0323335 -0.0279825 0.0105438
0.3 0.0132629 -0.0322135 -0.0279195 0.0105049
0.3 0.0132656 -0.0320534 -0.0278619 0.0104665
0.3 0.0132676 -0.0318538 -0.0278092 0.0104284
0.3 0.0132689 -0.0316202 -0.0277618 0.0103901
0.3 0.0132689 -0.0316202 -0.0277618 0.0103901
0.3 0.0132693 -0.0310608 -0.0276833 0.0103126
0.3 0.0132681 -0.0307292 -0.0276535 0.010273
0.3 0.0132658 -0.0303646 -0.0276307 0.0102323
0.3 0.0132624 -0.0299705 -0.0276149 0.0101905
0.3 0.0132579 -0.029554 -0.0276067 0.0101477
0.3 0.0132455 -0.02866 -0.027614 0.0100583
0.3 0.0132455 -0.02866 -0.027614 0.0100583
0.3 0.0132375 -0.0281838 -0.0276298 0.0100117
0.3 0.0132283 -0.0276863 -0.0276542 0.00996342
0.3 0.0132178 -0.027168 -0.0276871 0.00991326
0.3 0.0132061 -0.0266345 -0.0277293 0.00986156
0.3 0.0131931 -0.0260871 -0.027781 0.00980828
0.3 0.013179 -0.0255258 -0.0278423 0.00975339
0.3 0.0131635 -0.0249517 -0.0279132 0.00969688
0.3 0.0131468 -0.0243598 -0.0279945 0.00963844
0.3 0.0131288 -0.0237561 -0.0280867 0.00957855
0.3 0.0131096 -0.023143 -0.0281897 0.00951712
0.3 0.0130893 -0.0225221 -0.0283023 0.00945392
0.3 0.0130452 -0.0212609 -0.0285568 0.00932205
0.3 0.0130452 -0.0212609 -0.0285568 0.00932205
0.3 0.0130214 -0.0206205 -0.0286983 0.00925334
0.3 0.0129966 -0.0199694 -0.0288495 0.00918246
0.3 0.0129707 -0.0193131 -0.0290098 0.0091097
0.3 0.0129438 -0.0186532 -0.0291788 0.00903504
0.3 0.0129161 -0.0179915 -0.0293565 0.00895846
0.3 0.0128874 -0.0173278 -0.0295428 0.00887999
0.3 0.0128579 -0.016663 -0.0297372 0.00879962
0.3 0.0128275 -0.015993 -0.0299397 0.0087171
0.3 0.0127963 -0.0153195 -0.030149 0.00863226
0.3 0.0127644 -0.0146433 -0.0303647 0.00854515
0.3 0.0127319 -0.013971 -0.0305868 0.00845621
0.3 0.0126989 -0.0133045 -0.0308151 0.00836546
0.3 0.0126653 -0.0126436 -0.0310495 0.00827291
0.3 0.0126313 -0.0119889 -0.0312894 0.00817857
0.3 0.0125969 -0.0113363 -0.0315343 0.00808221
0.3 0.0125622 -0.0106903 -0.031784 0.00798421
0.3 0.0125273 -0.0100515 -0.0320379 0.00788459
0.3 0.0124922 -0.00942041 -0.0322948 0.00778323
0.3 0.012457 -0.00879654 -0.0325548 0.00768016
0.3 0.0124217 -0.00818069 -0.0328174 0.00757535
0.3 0.0123864 -0.00757298 -0.0330819 0.00746881
0.3 0.0123511 -0.0069715 -0.0333475 0.00736034
0.3 0.012316 -0.00638068 -0.0336134 0.00725021
0.3 0.0122812 -0.00580065 -0.0338791 0.00713844
0.3 0.0122467 -0.00523131 -0.0341438 0.00702504
0.3 0.0121786 -0.00412239 -0.0346702 0.00679361
0.3 0.0121786 -0.00412239 -0.0346702 0.00679361
0.3 0.0121451 -0.00358457 -0.0349307 0.00667555
0.3 0.0121122 -0.00305599 -0.0351882 0.00655574
0.3 0.0120798 -0.00253732 -0.035442 0.00643424
0.3 0.0120481 -0.00203273 -0.0356916 0.0063113


==> Simulation_results/plots/vary_plots_data/6kg_back_adap.txt <==
0.3 0.0286135 -0.0347517 -0.122334 -0.0362194
0.3 0.028606 -0.0341748 -0.122286 -0.0363235
0.3 0.0285985 -0.0336036 -0.122237 -0.0364229
0.3 0.0285912 -0.0330359 -0.122187 -0.0365195
0.3 0.0285841 -0.0324709 -0.122136 -0.0366128
0.3 0.0285772 -0.0319094 -0.122084 -0.0367027
0.3 0.0285704 -0.0313519 -0.122031 -0.0367889
0.3 0.0285536 -0.0302243 -0.121957 -0.0369714
0.3 0.0285536 -0.0302243 -0.121957 -0.0369714
0.3 0.0285417 -0.0296355 -0.12195 -0.0370759
0.3 0.0285301 -0.0290503 -0.12194 -0.0371772
0.3 0.0285078 -0.0278994 -0.121912 -0.0373699
0.3 0.0285078 -0.0278994 -0.121912 -0.0373699
0.3 0.028497 -0.0273319 -0.121895 -0.0374624
0.3 0.0284864 -0.0267695 -0.121877 -0.0375524
0.3 0.0284758 -0.0262122 -0.121858 -0.0376402
0.3 0.0284655 -0.0256597 -0.121837 -0.0377256
0.3 0.0284552 -0.0251123 -0.121815 -0.0378087
0.3 0.0284451 -0.0245698 -0.121792 -0.0378895
0.3 0.0284352 -0.0240324 -0.121767 -0.037968
0.3 0.0284253 -0.0235002 -0.121741 -0.0380443
0.3 0.0284155 -0.0229729 -0.121715 -0.0381183
0.3 0.0284059 -0.0224508 -0.121687 -0.0381901
0.3 0.0283964 -0.0219337 -0.121658 -0.0382596
0.3 0.0283869 -0.0214219 -0.121628 -0.038327
0.3 0.0283776 -0.0209153 -0.121597 -0.0383922
0.3 0.0283684 -0.0204402 -0.121567 -0.0384559
0.3 0.0283597 -0.019929 -0.121544 -0.0385208
0.3 0.0283511 -0.0193735 -0.121533 -0.038585
0.3 0.0283425 -0.0187717 -0.121531 -0.0386497
0.3 0.0283343 -0.0181192 -0.121541 -0.0387155
0.3 0.0283266 -0.0174172 -0.121561 -0.0387829
0.3 0.0283195 -0.0166603 -0.121593 -0.0388522
0.3 0.0283131 -0.0158415 -0.121638 -0.0389244
0.3 0.0283077 -0.0149597 -0.121697 -0.0389996
0.3 0.0283033 -0.0140141 -0.12177 -0.039078
0.3 0.0282974 -0.0119408 -0.121953 -0.0392435
0.3 0.0282974 -0.0119408 -0.121953 -0.0392435
0.3 0.0282959 -0.0108141 -0.122065 -0.0393307
0.3 0.0282953 -0.00962726 -0.122192 -0.0394211
0.3 0.0282958 -0.00838219 -0.12233 -0.0395148
0.3 0.0282973 -0.00707857 -0.12248 -0.0396119
0.3 0.0282997 -0.00572274 -0.122642 -0.0397114
0.3 0.028303 -0.00431502 -0.122817 -0.0398137
0.3 0.028307 -0.00285917 -0.123004 -0.0399184
0.3 0.0283119 -0.0013549 -0.123201 -0.0400255
0.3 0.0283175 0.000190042 -0.123408 -0.0401342
0.3 0.0283235 0.00177404 -0.123625 -0.0402447
0.3 0.0283301 0.00338932 -0.12385 -0.0403562
0.3 0.0283369 0.00503626 -0.124083 -0.0404686
0.3 0.0283441 0.00671147 -0.124323 -0.0405817
0.3 0.0283514 0.00841277 -0.12457 -0.040696
0.3 0.0283587 0.0101334 -0.124821 -0.0408104
0.3 0.028366 0.0118706 -0.125076 -0.0409249
0.3 0.0283732 0.0136245 -0.125336 -0.0410394
0.3 0.0283803 0.0153923 -0.125598 -0.0411537
0.3 0.0283869 0.0171713 -0.125862 -0.041268
0.3 0.0283933 0.0189544 -0.126126 -0.0413816
0.3 0.028399 0.0207395 -0.126389 -0.0414943
0.3 0.0284043 0.0225268 -0.12665 -0.0416062
0.3 0.0284088 0.0243133 -0.12691 -0.0417171
0.3 0.0284126 0.0260953 -0.127167 -0.0418269
0.3 0.0284156 0.0278689 -0.127417 -0.0419354
0.3 0.0284176 0.0296298 -0.127662 -0.0420422
0.3 0.0284186 0.0313782 -0.1279 -0.0421472
0.3 0.0284185 0.0331114 -0.128131 -0.0422503
0.3 0.0284171 0.0348241 -0.128354 -0.0423512
0.3 0.0284145 0.0365115 -0.128565 -0.0424494
0.3 0.0284105 0.0381739 -0.128766 -0.0425449
0.3 0.0284052 0.0398099 -0.128955 -0.0426377
0.3 0.0283982 0.0414137 -0.129132 -0.0427274
0.3 0.0283982 0.0414137 -0.129132 -0.0427274
0.3 0.0283797 0.0445192 -0.129443 -0.0428965
0.3 0.0283679 0.0460125 -0.129575 -0.0429755
0.3 0.0283543 0.0474658 -0.129691 -0.0430506
0.3 0.028339 0.0488769 -0.129791 -0.0431215
0.3 0.0283219 0.0502458 -0.129874 -0.0431884
0.3 0.0283031 0.0515708 -0.129939 -0.043251
0.3 0.0282822 0.0528469 -0.129987 -0.0433089
0.3 0.0282595 0.0540756 -0.130016 -0.0433623
0.3 0.028235 0.0552567 -0.130027 -0.043411
0.3 0.0282085 0.056387 -0.130018 -0.0434548
0.3 0.0281801 0.0574668 -0.129991 -0.0434937
0.3 0.0281502 0.0585043 -0.129946 -0.0435283
0.3 0.0281186 0.0594994 -0.129885 -0.0435586
0.3 0.0280855 0.060452 -0.129806 -0.0435845
0.3 0.0280508 0.0613648 -0.12971 -0.0436063
0.3 0.0280146 0.0622445 -0.129599 -0.0436237
0.3 0.0279773 0.0630939 -0.129473 -0.0436378
0.3 0.027939 0.0639221 -0.129337 -0.0436492
0.3 0.0278998 0.0647326 -0.12919 -0.0436585
0.3 0.0278598 0.0655256 -0.129032 -0.0436656
0.3 0.0278191 0.0663045 -0.128865 -0.0436711
0.3 0.0277776 0.0670707 -0.128689 -0.0436751
0.3 0.0277358 0.0678339 -0.128506 -0.0436785
0.3 0.0276937 0.0685982 -0.128318 -0.043682
0.3 0.0276514 0.0693638 -0.128125 -0.0436857
0.3 0.0276088 0.0701344 -0.127927 -0.04369
0.3 0.0275662 0.0709117 -0.127725 -0.0436953
0.3 0.0275237 0.0717043 -0.127522 -0.0437025
0.3 0.0274814 0.0725156 -0.127318 -0.043712
0.3 0.0274393 0.0733457 -0.127114 -0.043724
0.3 0.0273976 0.0741977 -0.126911 -0.043739
0.3 0.0273562 0.0750738 -0.126709 -0.0437572
0.3 0.0273154 0.0759799 -0.12651 -0.0437793
0.3 0.0272753 0.0769186 -0.126316 -0.0438054
0.3 0.0272357 0.0778902 -0.126127 -0.0438358
0.3 0.0271969 0.0788965 -0.125942 -0.0438706
0.3 0.0271589 0.0799403 -0.125764 -0.0439101
0.3 0.0271218 0.0810243 -0.125595 -0.0439542
0.3 0.0270857 0.0821502 -0.125435 -0.0440031
0.3 0.0270857 0.0821502 -0.125435 -0.0440031
0.3 0.0270164 0.0845277 -0.125144 -0.0441153
0.3 0.0269835 0.0857849 -0.125016 -0.0441785
0.3 0.0269516 0.08709 -0.124901 -0.0442464
0.3 0.0268918 0.0898406 -0.124716 -0.0443943
0.3 0.0268918 0.0898406 -0.124716 -0.0443943
0.3 0.0268638 0.0912867 -0.124647 -0.044474
0.3 0.0268372 0.0927844 -0.124597 -0.0445572
0.3 0.0268121 0.0943307 -0.124566 -0.0446431
0.3 0.0267885 0.0959257 -0.124555 -0.0447313
0.3 0.0267663 0.0975696 -0.124565 -0.0448217
0.3 0.0267456 0.0992623 -0.124597 -0.0449138
0.3 0.0267265 0.10101 -0.124655 -0.0450075
0.3 0.0267092 0.102807 -0.124738 -0.0451016
0.3 0.0266937 0.104653 -0.124847 -0.0451956
0.3 0.0266797 0.106549 -0.124984 -0.0452894
0.3 0.0266656 0.108412 -0.125093 -0.0454143
0.3 0.026652 0.110216 -0.125202 -0.045529
0.3 0.0266394 0.111972 -0.125314 -0.0456371
0.3 0.0266394 0.111972 -0.125314 -0.0456371
0.3 0.0266171 0.115344 -0.125538 -0.0458428
0.3 0.0266075 0.116963 -0.125651 -0.0459416
0.3 0.0265988 0.118534 -0.125762 -0.0460353
0.3 0.0265908 0.120056 -0.125871 -0.0461224
0.3 0.0265835 0.121529 -0.125978 -0.0462029
0.3 0.0265769 0.122952 -0.126082 -0.0462769
0.3 0.0265712 0.124329 -0.126185 -0.0463443
0.3 0.0265664 0.125658 -0.126285 -0.0464053
0.3 0.0265625 0.12694 -0.126383 -0.0464597
0.3 0.0265595 0.128176 -0.126479 -0.0465078
0.3 0.0265574 0.129367 -0.126572 -0.0465495
0.3 0.0265563 0.130514 -0.126664 -0.046585
0.3 0.0265562 0.131616 -0.126753 -0.0466142
0.3 0.0265562 0.131616 -0.126753 -0.0466142
0.3 0.0265589 0.13369 -0.126925 -0.0466538
0.3 0.0265618 0.134662 -0.127008 -0.0466644
0.3 0.0265656 0.135593 -0.127089 -0.0466689
0.3 0.0265704 0.136483 -0.127167 -0.0466675
0.3 0.0265704 0.136483 -0.127167 -0.0466675
0.3 0.0265828 0.13814 -0.127319 -0.0466466
0.3 0.0265904 0.138879 -0.127399 -0.0466224
0.3 0.0265993 0.139546 -0.127483 -0.0465896
0.3 0.0266096 0.140139 -0.127573 -0.0465478
0.3 0.0266213 0.140657 -0.127669 -0.0464961
0.3 0.0266348 0.141093 -0.127774 -0.0464333
0.3 0.0266502 0.141447 -0.127886 -0.0463593
0.3 0.0266674 0.141721 -0.128005 -0.0462741
0.3 0.0266866 0.141913 -0.128133 -0.0461776
0.3 0.0267078 0.14202 -0.128271 -0.0460691
0.3 0.0267312 0.142043 -0.128416 -0.0459488
0.3 0.0267567 0.141988 -0.128571 -0.0458174
0.3 0.0267842 0.141857 -0.128734 -0.0456749
0.3 0.0268137 0.141648 -0.128905 -0.0455214
0.3 0.0268453 0.14136 -0.129085 -0.0453564
0.3 0.0268789 0.140994 -0.129274 -0.0451801
0.3 0.0269145 0.14056 -0.12947 -0.0449938
0.3 0.0269518 0.140057 -0.129674 -0.0447973
0.3 0.0269909 0.139487 -0.129885 -0.0445912
0.3 0.0270318 0.138851 -0.130103 -0.0443751
0.3 0.0270744 0.13815 -0.130328 -0.0441493
0.3 0.0271186 0.137385 -0.130558 -0.0439138
0.3 0.0271641 0.136564 -0.130793 -0.0436699
0.3 0.0272111 0.135688 -0.131034 -0.0434177
0.3 0.0272593 0.134759 -0.131279 -0.0431576
0.3 0.0273588 0.132771 -0.131777 -0.0426174
0.3 0.0273588 0.132771 -0.131777 -0.0426174
0.3 0.0274098 0.131716 -0.132029 -0.0423379
0.3 0.0274615 0.130623 -0.132282 -0.0420525
0.3 0.0275138 0.129495 -0.132535 -0.0417614
0.3 0.0275664 0.128341 -0.132786 -0.0414661
0.3 0.0276193 0.12716 -0.133035 -0.0411664
0.3 0.0276724 0.125957 -0.133282 -0.040863
0.3 0.0277255 0.124733 -0.133524 -0.0405558
0.3 0.0277786 0.12349 -0.13376 -0.0402454
0.3 0.0278316 0.122232 -0.133992 -0.0399321
0.3 0.0278842 0.120964 -0.134217 -0.0396167
0.3 0.0279364 0.119689 -0.134433 -0.0392996
0.3 0.0279879 0.118414 -0.134639 -0.0389819
0.3 0.0280387 0.11714 -0.134835 -0.0386635
0.3 0.0280887 0.11587 -0.13502 -0.0383449
0.3 0.0281377 0.11461 -0.135192 -0.038027
0.3 0.0281855 0.113364 -0.13535 -0.0377102
0.3 0.0282776 0.110922 -0.135622 -0.0370811
0.3 0.0282776 0.110922 -0.135622 -0.0370811
0.3 0.0283217 0.109728 -0.135734 -0.0367692
0.3 0.0283643 0.10856 -0.135829 -0.0364599
0.3 0.0284052 0.107421 -0.135906 -0.0361534
0.3 0.0284445 0.106313 -0.135962 -0.0358503
0.3 0.0284821 0.105238 -0.135999 -0.0355505
0.3 0.028518 0.104197 -0.136016 -0.0352541
0.3 0.0285519 0.103197 -0.13601 -0.034962
0.3 0.0285838 0.102239 -0.13598 -0.034674
0.3 0.0286137 0.101323 -0.135929 -0.0343903
0.3 0.0286416 0.100452 -0.135853 -0.0341108
0.3 0.0286674 0.0996272 -0.135753 -0.0338355
0.3 0.0286913 0.0988492 -0.135629 -0.0335644
0.3 0.028713 0.0981171 -0.135481 -0.0332974
0.3 0.0287328 0.0974313 -0.135308 -0.0330341
0.3 0.0287505 0.0967943 -0.13511 -0.0327745
0.3 0.0287663 0.0962 -0.134889 -0.0325179
0.3 0.0287804 0.0956458 -0.134645 -0.0322636
0.3 0.0287928 0.0951294 -0.134378 -0.0320112
0.3 0.0288035 0.0946508 -0.134089 -0.0317602
0.3 0.0288126 0.0942073 -0.133779 -0.0315102
0.3 0.0288204 0.0937927 -0.133448 -0.0312602
0.3 0.0288268 0.0934042 -0.133098 -0.0310096
0.3 0.0288321 0.0930399 -0.132728 -0.0307578
0.3 0.0288361 0.0926998 -0.13234 -0.0305046
0.3 0.0288391 0.0923801 -0.131933 -0.0302491
0.3 0.0288412 0.0920723 -0.13151 -0.0299903
0.3 0.0288424 0.0917739 -0.131072 -0.0297276
0.3 0.0288429 0.0914837 -0.13062 -0.0294607
0.3 0.0288427 0.0911991 -0.130154 -0.029189
0.3 0.0288418 0.0909181 -0.129674 -0.0289122
0.3 0.0288405 0.0906323 -0.129185 -0.0286294
0.3 0.0288388 0.0903415 -0.128685 -0.0283403
0.3 0.0288368 0.090042 -0.128176 -0.0280443
0.3 0.0288346 0.0897314 -0.12766 -0.0277413
0.3 0.0288324 0.0894029 -0.127138 -0.0274308
0.3 0.0288283 0.0886829 -0.126084 -0.0267862
0.3 0.0288283 0.0886829 -0.126084 -0.0267862
0.3 0.0288264 0.088289 -0.125553 -0.0264519
0.3 0.0288248 0.0878691 -0.125023 -0.0261099
0.3 0.0288235 0.0874188 -0.124495 -0.0257601
0.3 0.0288228 0.086938 -0.12397 -0.0254024
0.3 0.0288225 0.0864247 -0.123448 -0.025037
0.3 0.0288228 0.0858758 -0.122932 -0.0246642
0.3 0.0288238 0.0852917 -0.122425 -0.024285
0.3 0.0288256 0.0846683 -0.121928 -0.0238994
0.3 0.0288282 0.0840048 -0.121441 -0.0235072
0.3 0.0288316 0.0833003 -0.120966 -0.0231092
0.3 0.028836 0.0825507 -0.120506 -0.0227058
0.3 0.0288415 0.0817545 -0.120064 -0.0222978
0.3 0.0288481 0.0809121 -0.119639 -0.021886
0.3 0.0288481 0.0809121 -0.119639 -0.021886
0.3 0.0288647 0.0790856 -0.118851 -0.021053
0.3 0.028875 0.0780959 -0.11849 -0.0206326
0.3 0.0288866 0.077056 -0.118154 -0.0202109
0.3 0.0288994 0.0759655 -0.117844 -0.0197882
0.3 0.0289137 0.0748235 -0.117559 -0.0193652
0.3 0.0289297 0.0735286 -0.117299 -0.0189364
0.3 0.028945 0.0722401 -0.117037 -0.0185084
0.3 0.0289601 0.0709649 -0.116776 -0.0180819
0.3 0.0289748 0.0697025 -0.116516 -0.0176571
0.3 0.0289891 0.0684525 -0.116257 -0.0172343
0.3 0.029003 0.0672145 -0.115998 -0.0168134
0.3 0.029016 0.0659836 -0.115724 -0.0163699
0.3 0.0290284 0.0647636 -0.115448 -0.0159212
0.3 0.0290407 0.0635522 -0.115177 -0.0154758
0.3 0.0290532 0.0623466 -0.114912 -0.0150322
0.3 0.0290657 0.0611468 -0.114652 -0.0145899
0.3 0.0290783 0.0599526 -0.114397 -0.0141486
0.3 0.0290908 0.0587665 -0.114146 -0.0137101
0.3 0.0291031 0.0575896 -0.113898 -0.0132749
0.3 0.0291152 0.0564219 -0.113655 -0.012843
0.3 0.0291152 0.0564219 -0.113655 -0.012843
0.3 0.0291391 0.0541134 -0.113178 -0.0119889
0.3 0.0291508 0.052973 -0.112946 -0.0115667
0.3 0.0291623 0.0518417 -0.112716 -0.0111477
0.3 0.0291737 0.0507198 -0.11249 -0.010732
0.3 0.0291849 0.0496075 -0.112268 -0.0103195
0.3 0.0291959 0.0485045 -0.112049 -0.00991032
0.3 0.0292068 0.0474109 -0.111833 -0.00950435
0.3 0.0292175 0.0463264 -0.111621 -0.00910161
0.3 0.029228 0.0452513 -0.111412 -0.00870216
0.3 0.0292365 0.0443127 -0.111191 -0.00831461
0.3 0.0292451 0.0434183 -0.110966 -0.00793098
0.3 0.0292541 0.042578 -0.110735 -0.00755278
0.3 0.0292636 0.041795 -0.110492 -0.00718071
0.3 0.029274 0.0410718 -0.110237 -0.00681521
0.3 0.0292853 0.0404113 -0.109969 -0.00645656
0.3 0.0292977 0.039811 -0.109687 -0.00610453
0.3 0.0293111 0.0392713 -0.109392 -0.00575934
0.3 0.0293258 0.0387948 -0.10908 -0.00542141
0.3 0.0293419 0.038381 -0.108752 -0.00509104
0.3 0.0293593 0.0380274 -0.108409 -0.00476792
0.3 0.029378 0.0377324 -0.10805 -0.00445214
0.3 0.029398 0.0374941 -0.107676 -0.00414352
0.3 0.0294194 0.0373135 -0.107287 -0.0038423
0.3 0.0294421 0.037189 -0.10688 -0.00354865
0.3 0.0294421 0.037189 -0.10688 -0.00354865
0.3 0.029491 0.0370923 -0.106028 -0.0029822
0.3 0.0295173 0.03712 -0.10558 -0.00270955
0.3 0.0295446 0.0371953 -0.105119 -0.00244372
0.3 0.0295728 0.0373156 -0.104645 -0.00218475
0.3 0.0296019 0.0374737 -0.104162 -0.00193178
0.3 0.0296316 0.0376695 -0.10367 -0.0016848
0.3 0.029662 0.0378997 -0.103169 -0.00144351
0.3 0.029693 0.0381631 -0.10266 -0.00120788
0.3 0.0297244 0.0384564 -0.102143 -0.000977816
0.3 0.0297562 0.0387797 -0.101619 -0.000753297
0.3 0.0297882 0.0391259 -0.10109 -0.000533427
0.3 0.0298204 0.0394924 -0.100558 -0.000318063
0.3 0.0298523 0.0398724 -0.100025 -0.000106473
0.3 0.0298839 0.0402657 -0.0994909 0.000101383
0.3 0.0299153 0.0406695 -0.0989576 0.000305835
0.3 0.0299462 0.041082 -0.0984249 0.00050701
0.3 0.0299764 0.0414974 -0.0978951 0.000705534
0.3 0.030006 0.0419155 -0.0973685 0.000901463
0.3 0.0300347 0.0423337 -0.096846 0.00109511
0.3 0.0300624 0.0427496 -0.0963277 0.00128668
0.3 0.030089 0.0431582 -0.095816 0.00147674
0.3 0.0301143 0.0435572 -0.0953115 0.00166555
0.3 0.0301382 0.0439445 -0.0948151 0.00185337
0.3 0.0301607 0.0443201 -0.0943268 0.00204026
0.3 0.0301817 0.0446818 -0.0938472 0.00222648
0.3 0.030201 0.045026 -0.093377 0.00241226
0.3 0.0302186 0.0453506 -0.0929171 0.00259789
0.3 0.0302186 0.0453506 -0.0929171 0.00259789
0.3 0.0302481 0.0459306 -0.0920315 0.00296971
0.3 0.0302597 0.0461805 -0.0916075 0.00315634
0.3 0.0302693 0.0464014 -0.091197 0.00334365
0.3 0.0302765 0.0465918 -0.0908006 0.0035319
0.3 0.0302816 0.0467517 -0.0904183 0.00372108
0.3 0.0302842 0.0468759 -0.0900517 0.00391146
0.3 0.0302845 0.0469645 -0.0897009 0.0041031
0.3 0.0302822 0.0470162 -0.0893664 0.00429605
0.3 0.0302774 0.0470297 -0.0890485 0.00449035
0.3 0.0302701 0.0470054 -0.0887468 0.00468587
0.3 0.0302603 0.0469393 -0.0884629 0.00488271
0.3 0.0302479 0.0468357 -0.0881946 0.00508046
0.3 0.0302331 0.0466962 -0.087942 0.00527906
0.3 0.0302159 0.0465206 -0.0877046 0.00547859
0.3 0.0301964 0.0463108 -0.0874823 0.0056786
0.3 0.0301746 0.0460654 -0.0872754 0.00587903
0.3 0.0301507 0.0457919 -0.0870817 0.00607938
0.3 0.0301248 0.045493 -0.0869 0.00627938
0.3 0.030097 0.0451689 -0.0867303 0.00647888
0.3 0.0300673 0.0448221 -0.0865717 0.00667759
0.3 0.030036 0.0444578 -0.0864217 0.00687491
0.3 0.0300032 0.0440785 -0.0862804 0.00707085
0.3 0.0299336 0.0432824 -0.0860214 0.00745768
0.3 0.0299336 0.0432824 -0.0860214 0.00745768
0.3 0.0298968 0.0428678 -0.085903 0.00764823
0.3 0.0298591 0.0424472 -0.0857894 0.00783623
0.3 0.0298204 0.0420229 -0.0856808 0.00802176
0.3 0.029781 0.0415969 -0.0855767 0.00820461
0.3 0.0297408 0.0411692 -0.0854771 0.00838471
0.3 0.0297 0.0407394 -0.0853823 0.00856207
0.3 0.0296588 0.0403136 -0.0852903 0.00873632
0.3 0.0295755 0.0394811 -0.0851126 0.0090749
0.3 0.0295755 0.0394811 -0.0851126 0.0090749
0.3 0.0295336 0.0390763 -0.0850263 0.00923906
0.3 0.0294916 0.0386782 -0.0849433 0.00940011
0.3 0.0294083 0.0379236 -0.0847771 0.0097111
0.3 0.0294083 0.0379236 -0.0847771 0.0097111
0.3 0.029367 0.0375692 -0.0846932 0.00986091
0.3 0.0293263 0.0372319 -0.0846096 0.0100073
0.3 0.0292862 0.0369121 -0.084526 0.0101503
0.3 0.0292469 0.036615 -0.0844397 0.0102893
0.3 0.0292086 0.0363431 -0.08435 0.0104244
0.3 0.0291712 0.0360958 -0.0842568 0.0105555
0.3 0.029135 0.0358775 -0.0841578 0.0106824
0.3 0.0291 0.035688 -0.0840545 0.0108055
0.3 0.0290665 0.0355283 -0.0839467 0.0109248
0.3 0.0290342 0.0354002 -0.0838347 0.0110407
0.3 0.0290035 0.035303 -0.083718 0.0111531
0.3 0.0289743 0.0352412 -0.0835954 0.0112621
0.3 0.0289743 0.0352412 -0.0835954 0.0112621
0.3 0.0289211 0.0352245 -0.0833336 0.0114706
0.3 0.0288974 0.0352756 -0.0831929 0.0115702
0.3 0.0288756 0.0353696 -0.0830457 0.0116674
0.3 0.0288558 0.0355058 -0.0828923 0.0117621
0.3 0.028838 0.035684 -0.0827325 0.0118545
0.3 0.0288224 0.0359111 -0.0825645 0.0119448
0.3 0.0287966 0.0362745 -0.0822904 0.0121077
0.3 0.0287966 0.0362745 -0.0822904 0.0121077
0.3 0.0287873 0.0363892 -0.0821889 0.0121991
0.3 0.0287792 0.0364763 -0.0821006 0.012291
0.3 0.0287725 0.0365354 -0.0820258 0.012384
0.3 0.0287605 0.0365384 -0.0820101 0.0124961
0.3 0.0287605 0.0365384 -0.0820101 0.0124961
0.3 0.0287339 0.0364749 -0.0820088 0.0127247
0.3 0.0287211 0.0364338 -0.0820068 0.012835
0.3 0.0287086 0.0363863 -0.0820054 0.0129434
0.3 0.0286963 0.0363312 -0.0820052 0.0130502
0.3 0.0286842 0.0362685 -0.0820065 0.0131556
0.3 0.0286722 0.0361981 -0.0820093 0.0132596
0.3 0.0286603 0.0361201 -0.0820138 0.0133622
0.3 0.0286486 0.0360349 -0.0820199 0.0134634
0.3 0.0286371 0.0359426 -0.0820274 0.0135633
0.3 0.0286256 0.0358434 -0.0820366 0.0136618
0.3 0.0286144 0.0357372 -0.0820473 0.0137591
0.3 0.0286032 0.0356241 -0.0820596 0.0138551
0.3 0.0285922 0.0355046 -0.0820734 0.0139497
0.3 0.0285813 0.0353788 -0.0820887 0.0140432
0.3 0.0285705 0.0352467 -0.0821054 0.0141354
0.3 0.0285599 0.0351084 -0.0821237 0.0142263
0.3 0.0285493 0.034964 -0.0821435 0.014316
0.3 0.0285388 0.0348138 -0.0821647 0.0144045
0.3 0.0285284 0.0346571 -0.0821887 0.0144914
0.3 0.0285181 0.0344973 -0.0822142 0.0145776
0.3 0.0285079 0.0343291 -0.0822399 0.0146632
0.3 0.0284984 0.0341401 -0.0822614 0.0147493
0.3 0.0284897 0.0339237 -0.0822762 0.0148365
0.3 0.0284819 0.0336753 -0.0822839 0.0149249
0.3 0.028475 0.0333943 -0.0822831 0.015015
0.3 0.0284696 0.0330712 -0.08227 0.0151077
0.3 0.0284655 0.0327048 -0.0822447 0.0152029
0.3 0.0284628 0.0322935 -0.0822064 0.015301
0.3 0.0284617 0.0318361 -0.0821544 0.015402
0.3 0.028462 0.0313326 -0.0820889 0.0155061
0.3 0.0284639 0.0307825 -0.0820095 0.0156132
0.3 0.0284673 0.0301823 -0.0819146 0.0157238
0.3 0.0284723 0.0295333 -0.0818043 0.0158379
0.3 0.0284787 0.0288402 -0.0816808 0.0159549
0.3 0.0284864 0.0281039 -0.0815449 0.0160747
0.3 0.0284954 0.0273251 -0.0813965 0.0161973
0.3 0.0285056 0.0265057 -0.081236 0.0163224
0.3 0.0285171 0.0256453 -0.0810626 0.0164503
0.3 0.0285297 0.024747 -0.0808765 0.016581
0.3 0.0285431 0.023817 -0.0806811 0.0167135
0.3 0.0285573 0.0228548 -0.080477 0.0168478
0.3 0.0285722 0.0218638 -0.0802647 0.0169836
0.3 0.0285877 0.0208456 -0.080044 0.017121
0.3 0.0286038 0.0198033 -0.0798159 0.0172595
0.3 0.02862 0.0187439 -0.0795833 0.0173984
0.3 0.0286364 0.0176697 -0.0793475 0.0175375
0.3 0.0286528 0.0165816 -0.0791084 0.0176766
0.3 0.0286692 0.0154827 -0.0788669 0.0178155
0.3 0.0286852 0.0143793 -0.0786249 0.0179537
0.3 0.0287008 0.0132749 -0.0783836 0.0180908
0.3 0.0287159 0.0121719 -0.0781436 0.0182265
0.3 0.0287159 0.0121719 -0.0781436 0.0182265
0.3 0.0287441 0.00997246 -0.0776693 0.0184931
0.3 0.028757 0.00888407 -0.0774365 0.0186237
0.3 0.0287688 0.00781044 -0.0772094 0.0187516
0.3 0.0287794 0.00675403 -0.0769887 0.0188767
0.3 0.0287886 0.00571799 -0.0767755 0.0189985
0.3 0.0287966 0.00470235 -0.0765697 0.019117
0.3 0.0288031 0.00370996 -0.0763725 0.0192319
0.3 0.0288079 0.00274785 -0.0761858 0.0193428
0.3 0.0288122 0.000921508 -0.0758463 0.0195514
0.3 0.0288122 0.000921508 -0.0758463 0.0195514
0.3 0.0288117 5.99436e-05 -0.0756944 0.0196489
0.3 0.028809 -0.000759569 -0.0755568 0.0197414
0.3 0.0288042 -0.00153395 -0.0754344 0.0198286
0.3 0.0287972 -0.00226196 -0.0753276 0.0199104
0.3 0.0287879 -0.00294351 -0.0752364 0.0199869
0.3 0.0287764 -0.00357694 -0.0751615 0.0200579
0.3 0.0287625 -0.00415813 -0.0751039 0.0201235
0.3 0.0287461 -0.00468704 -0.075064 0.0201835
0.3 0.0287272 -0.00516295 -0.0750422 0.0202379
0.3 0.0287059 -0.00558593 -0.0750382 0.0202869
0.3 0.028682 -0.0059563 -0.0750522 0.0203306
0.3 0.0286557 -0.00627472 -0.0750829 0.0203695
0.3 0.0286271 -0.00654269 -0.075131 0.0204036
0.3 0.0285962 -0.0067631 -0.0751958 0.0204331
0.3 0.0285631 -0.00693598 -0.0752768 0.0204583
0.3 0.0285279 -0.00706396 -0.0753731 0.0204795
0.3 0.0284905 -0.0071461 -0.0754853 0.0204969
0.3 0.0284513 -0.00719121 -0.0756104 0.0205111
0.3 0.0284105 -0.00720298 -0.0757473 0.0205224
0.3 0.0284105 -0.00720298 -0.0757473 0.0205224
0.3 0.0283242 -0.00713466 -0.0760528 0.0205371
0.3 0.0282789 -0.0070558 -0.0762213 0.0205412
0.3 0.0282325 -0.00695728 -0.0763974 0.0205437
0.3 0.0281852 -0.00684233 -0.07658 0.0205449
0.3 0.028137 -0.00671102 -0.0767688 0.020545
0.3 0.028088 -0.00656362 -0.076964 0.0205442
0.3 0.0280385 -0.00640897 -0.0771629 0.020543
0.3 0.0279887 -0.00625038 -0.0773644 0.0205414
0.3 0.0279386 -0.00608787 -0.0775687 0.0205397
0.3 0.0278882 -0.00592415 -0.0777748 0.0205381
0.3 0.0278377 -0.00575932 -0.0779842 0.0205362
0.3 0.0277875 -0.00560224 -0.0781929 0.0205347
0.3 0.0277376 -0.00545447 -0.0784006 0.0205337
0.3 0.027688 -0.00531806 -0.0786072 0.0205333
0.3 0.0276389 -0.00519302 -0.0788121 0.0205336
0.3 0.0275903 -0.00507992 -0.0790153 0.0205345
0.3 0.0275425 -0.00498403 -0.0792153 0.0205362
0.3 0.0274956 -0.0049074 -0.0794116 0.0205387
0.3 0.0274496 -0.00485011 -0.0796042 0.0205421
0.3 0.0274046 -0.0048134 -0.0797929 0.0205463
0.3 0.0273608 -0.00480133 -0.0799767 0.0205513
0.3 0.0273608 -0.00480133 -0.0799767 0.0205513
0.3 0.0272768 -0.00485742 -0.0803294 0.0205636
0.3 0.0272369 -0.0049305 -0.0804965 0.020571
0.3 0.0271985 -0.00503507 -0.0806569 0.0205792
0.3 0.0271618 -0.00517523 -0.08081 0.0205879
0.3 0.0271267 -0.00535291 -0.0809556 0.0205972
0.3 0.0270935 -0.00556818 -0.0810936 0.0206071
0.3 0.027062 -0.0058226 -0.0812239 0.0206172
0.3 0.0270324 -0.00612131 -0.081345 0.0206275
0.3 0.0270049 -0.00646447 -0.0814574 0.0206379
0.3 0.0269795 -0.00685419 -0.0815613 0.0206481
0.3 0.0269561 -0.0072898 -0.0816564 0.020658
0.3 0.0269349 -0.00777727 -0.0817413 0.0206673
0.3 0.0269161 -0.00831669 -0.0818159 0.0206759
0.3 0.0268995 -0.0089075 -0.0818812 0.0206834
0.3 0.0268852 -0.00954981 -0.0819375 0.0206897
0.3 0.0268713 -0.0101807 -0.0819921 0.0206982
0.3 0.0268577 -0.0108027 -0.0820454 0.0207074
0.3 0.0268444 -0.0114163 -0.0820973 0.0207178
0.3 0.0268316 -0.0120214 -0.0821474 0.0207294
0.3 0.0268127 -0.0125703 -0.0822567 0.020719
0.3 0.0267929 -0.0130943 -0.082373 0.0207056
0.3 0.0267739 -0.0136117 -0.0824836 0.0206939
0.3 0.0267555 -0.0141238 -0.0825903 0.0206832
0.3 0.0267375 -0.0146282 -0.0826952 0.0206725
0.3 0.0267198 -0.015124 -0.0827994 0.0206615
0.3 0.0267023 -0.0156111 -0.0829032 0.02065
0.3 0.026685 -0.0160894 -0.0830065 0.020638
0.3 0.026668 -0.0165587 -0.0831094 0.0206255
0.3 0.026668 -0.0165587 -0.0831094 0.0206255
0.3 0.0266347 -0.0174709 -0.0833139 0.0205987
0.3 0.0266183 -0.0179139 -0.0834157 0.0205844
0.3 0.0266022 -0.0183485 -0.0835171 0.0205696
0.3 0.0265863 -0.0187745 -0.0836182 0.0205543
0.3 0.0265706 -0.0191922 -0.083719 0.0205383
0.3 0.0265551 -0.0196014 -0.0838195 0.0205217
0.3 0.0265398 -0.0200024 -0.0839196 0.0205046
0.3 0.0265247 -0.0203953 -0.0840195 0.0204868
0.3 0.0265097 -0.0207802 -0.0841191 0.0204685
0.3 0.026495 -0.021157 -0.0842184 0.0204495
0.3 0.02648 -0.0215771 -0.0843192 0.020428
0.3 0.0264656 -0.02197 -0.0844207 0.020402
0.3 0.0264517 -0.0223256 -0.0845269 0.0203739
0.3 0.0264383 -0.02264 -0.0846389 0.0203421
0.3 0.0264256 -0.0229137 -0.0847563 0.0203064
0.3 0.0264137 -0.023142 -0.0848801 0.0202661
0.3 0.0264029 -0.0233182 -0.0850114 0.0202201
0.3 0.0263933 -0.0234407 -0.0851508 0.0201681
0.3 0.026385 -0.0235105 -0.085299 0.0201102
0.3 0.0263778 -0.0235274 -0.0854556 0.0200465
0.3 0.0263719 -0.023492 -0.0856209 0.0199768
0.3 0.0263673 -0.0234016 -0.0857956 0.0199006
0.3 0.0263642 -0.0232583 -0.0859786 0.0198179
0.3 0.0263623 -0.0230657 -0.0861708 0.0197295
0.3 0.0263615 -0.0228249 -0.086372 0.0196355
0.3 0.026362 -0.0225357 -0.0865821 0.0195359
0.3 0.0263637 -0.0221962 -0.0868015 0.0194302
0.3 0.0263667 -0.0218093 -0.0870288 0.0193187
0.3 0.0263755 -0.0209096 -0.087508 0.0190812
0.3 0.0263755 -0.0209096 -0.087508 0.0190812
0.3 0.0263812 -0.0203992 -0.0877593 0.0189555
0.3 0.0263879 -0.0198496 -0.0880171 0.0188248
0.3 0.0263954 -0.0192636 -0.0882805 0.0186896
0.3 0.0264034 -0.018648 -0.0885493 0.018551
0.3 0.026412 -0.0180025 -0.0888234 0.0184089
0.3 0.0264211 -0.0173287 -0.0891016 0.0182634
0.3 0.0264306 -0.0166298 -0.0893825 0.0181145
0.3 0.0264501 -0.0151782 -0.0899503 0.0178105
0.3 0.0264501 -0.0151782 -0.0899503 0.0178105
0.3 0.02646 -0.0144287 -0.0902361 0.0176556
0.3 0.0264699 -0.0136667 -0.0905212 0.017499
0.3 0.0264795 -0.0128994 -0.0908042 0.0173417
0.3 0.0264889 -0.0121267 -0.0910854 0.0171836
0.3 0.0264979 -0.0113518 -0.0913633 0.0170251
0.3 0.0265066 -0.0105774 -0.0916369 0.0168664
0.3 0.0265147 -0.00980743 -0.0919038 0.0167079
0.3 0.026522 -0.00904801 -0.0921629 0.0165503
0.3 0.0265286 -0.00830208 -0.092413 0.0163939
0.3 0.0265343 -0.00756944 -0.0926544 0.0162388
0.3 0.0265391 -0.00685315 -0.0928857 0.0160853
0.3 0.0265429 -0.00615786 -0.0931044 0.0159338
0.3 0.0265455 -0.00548882 -0.0933095 0.0157849
0.3 0.0265469 -0.00484825 -0.0935003 0.0156389
0.3 0.0265469 -0.00484825 -0.0935003 0.0156389
0.3 0.026546 -0.0036543 -0.093838 0.0153557
0.3 0.0265434 -0.00311046 -0.093981 0.0152195
0.3 0.0265393 -0.00260656 -0.0941051 0.0150871
0.3 0.0265336 -0.00214517 -0.0942098 0.014959
0.3 0.0265262 -0.0017281 -0.0942946 0.0148353
0.3 0.0265173 -0.00135539 -0.0943596 0.0147159
0.3 0.0265065 -0.00103243 -0.0944022 0.0146013
0.3 0.026494 -0.000759453 -0.0944222 0.0144913
0.3 0.0264797 -0.000537183 -0.0944196 0.0143859
0.3 0.0264636 -0.000365619 -0.0943946 0.0142851
0.3 0.0264456 -0.000248471 -0.0943453 0.0141889
0.3 0.0264259 -0.000181853 -0.0942723 0.0140969
0.3 0.0264044 -0.00016416 -0.0941765 0.0140086
0.3 0.0263812 -0.000195409 -0.0940579 0.0139238
0.3 0.0263564 -0.000273689 -0.0939168 0.0138422
0.3 0.02633 -0.000394688 -0.093753 0.0137628
0.3 0.0263022 -0.000556174 -0.0935673 0.0136852
0.3 0.026273 -0.000755763 -0.0933608 0.013609
0.3 0.0262425 -0.000993403 -0.0931336 0.0135338
0.3 0.0262106 -0.00126611 -0.0928861 0.013459
0.3 0.0261775 -0.00157366 -0.092618 0.0133842
0.3 0.0261434 -0.00190608 -0.0923313 0.013308
0.3 0.0261085 -0.00226041 -0.0920277 0.0132299
0.3 0.0260726 -0.00263593 -0.091707 0.0131495
0.3 0.0260359 -0.00303002 -0.0913699 0.0130663
0.3 0.0259987 -0.00343485 -0.0910176 0.012979
0.3 0.0259229 -0.00426649 -0.0902703 0.01279
0.3 0.0259229 -0.00426649 -0.0902703 0.01279
0.3 0.0258843 -0.00469181 -0.0898769 0.0126877
0.3 0.0258456 -0.0051155 -0.0894721 0.0125793
0.3 0.0258456 -0.0051155 -0.0894721 0.0125793
0.3 0.0257679 -0.00595397 -0.0886344 0.0123437
0.3 0.0257288 -0.00636625 -0.0882026 0.012216
0.3 0.0256899 -0.00677116 -0.0877652 0.0120817
0.3 0.0256512 -0.00716141 -0.0873237 0.0119404
0.3 0.0256127 -0.00753679 -0.0868781 0.0117918
0.3 0.0255746 -0.00789452 -0.0864298 0.0116359
0.3 0.0255369 -0.00823203 -0.0859808 0.0114728
0.3 0.0254997 -0.00854887 -0.0855336 0.0113033
0.3 0.0254274 -0.00909995 -0.0846496 0.0109437
0.3 0.0254274 -0.00909995 -0.0846496 0.0109437
0.3 0.0253924 -0.009332 -0.0842145 0.0107539
0.3 0.0253583 -0.00953155 -0.0837885 0.0105584
0.3 0.0253252 -0.00969571 -0.0833725 0.0103575
0.3 0.0252931 -0.0098222 -0.0829677 0.0101511
0.3 0.0252621 -0.0099118 -0.0825748 0.00993999
0.3 0.0252323 -0.00996091 -0.0821965 0.00972468
0.3 0.0252038 -0.00997005 -0.0818354 0.00950643
0.3 0.0251767 -0.00993705 -0.0814928 0.00928564
0.3 0.0251509 -0.00986211 -0.0811687 0.00906251
0.3 0.0251264 -0.00974401 -0.0808648 0.00883773
0.3 0.0251036 -0.00957797 -0.0805845 0.00861205
0.3 0.0250824 -0.00936523 -0.0803293 0.00838656
0.3 0.0250448 -0.00879392 -0.0799006 0.00793786
0.3 0.0250448 -0.00879392 -0.0799006 0.00793786
0.3 0.0250285 -0.00843611 -0.0797282 0.00771601
0.3 0.0250122 -0.00808356 -0.0795568 0.00749574
0.3 0.0249963 -0.00773835 -0.07939 0.00727605
0.3 0.0249805 -0.00740059 -0.0792269 0.00705715
0.3 0.0249649 -0.00706962 -0.0790672 0.00683916
0.3 0.0249495 -0.00674529 -0.078911 0.00662215
0.3 0.024936 -0.00641223 -0.0787776 0.00641399
0.3 0.0249225 -0.00607207 -0.0786389 0.00618587
0.3 0.0249086 -0.00574685 -0.0785 0.00596141
0.3 0.0248949 -0.00542891 -0.0783671 0.00574105
0.3 0.0248816 -0.00511448 -0.0782402 0.00552213
0.3 0.0248686 -0.00480524 -0.0781182 0.00530522
0.3 0.0248556 -0.00450216 -0.0780004 0.00509067
0.3 0.0248428 -0.00420554 -0.0778866 0.00487847
0.3 0.02483 -0.0039152 -0.0777767 0.00466855
0.3 0.0248173 -0.00363115 -0.0776705 0.00446092
0.3 0.0248048 -0.00335335 -0.0775681 0.00425554
0.3 0.0247923 -0.0030817 -0.0774694 0.00405241
0.3 0.0247799 -0.00281629 -0.0773743 0.0038515
0.3 0.0247676 -0.00255691 -0.0772829 0.00365279
0.3 0.0247553 -0.00230335 -0.0771949 0.00345625
0.3 0.0247432 -0.00205567 -0.0771105 0.00326189
0.3 0.0247311 -0.00181385 -0.0770295 0.0030697
0.3 0.024719 -0.00157778 -0.0769519 0.00287966
0.3 0.0247071 -0.0013473 -0.0768777 0.00269172
0.3 0.0246953 -0.00112246 -0.0768067 0.00250587
0.3 0.0246837 -0.000859604 -0.0767375 0.00232334
0.3 0.0246715 -0.00066078 -0.0766873 0.00214894
0.3 0.0246596 -0.000536997 -0.0766589 0.00198137
0.3 0.0246482 -0.000493481 -0.0766538 0.00182198
0.3 0.0246372 -0.00052997 -0.0766713 0.00167108
0.3 0.0246265 -0.000648528 -0.0767122 0.00152919
0.3 0.0246168 -0.000853687 -0.0767762 0.00139717
0.3 0.0246078 -0.00114482 -0.0768636 0.00127499
0.3 0.0245998 -0.00152064 -0.0769737 0.0011627
0.3 0.0245927 -0.00197766 -0.0771064 0.00106045
0.3 0.0245865 -0.00251605 -0.0772613 0.00096767
0.3 0.0245812 -0.00313461 -0.0774395 0.000884241
0.3 0.0245769 -0.00383182 -0.0776402 0.000810031
0.3 0.0245736 -0.0046 -0.0778628 0.000745333
0.3 0.0245711 -0.00544302 -0.0781063 0.000689531
0.3 0.0245695 -0.00635834 -0.0783721 0.000642215
0.3 0.0245688 -0.00734181 -0.0786573 0.000602905
0.3 0.0245689 -0.00839086 -0.0789617 0.000571676
0.3 0.0245698 -0.009506 -0.0792853 0.000548334
0.3 0.0245713 -0.0106886 -0.0796286 0.000533197
0.3 0.0245736 -0.0119302 -0.0799885 0.000525024
0.3 0.0245736 -0.0119302 -0.0799885 0.000525024
0.3 0.0245798 -0.0145879 -0.0807602 0.000529584
0.3 0.0245836 -0.0160028 -0.0811705 0.000542203
0.3 0.0245878 -0.0174707 -0.0815959 0.000561206
0.3 0.0245923 -0.0189846 -0.082034 0.000585516
0.3 0.0245968 -0.0205417 -0.0824852 0.00061482
0.3 0.0246015 -0.0221421 -0.0829491 0.000649109
0.3 0.0246062 -0.0237832 -0.083425 0.000688025
0.3 0.0246107 -0.0254647 -0.0839123 0.000731722
0.3 0.0246151 -0.0271792 -0.0844085 0.000778969
0.3 0.0246193 -0.0289236 -0.084912 0.00082945
0.3 0.0246231 -0.030698 -0.0854238 0.000883168
0.3 0.0246265 -0.0324999 -0.0859428 0.000939746
0.3 0.0246294 -0.0343283 -0.086468 0.000999165
0.3 0.0246317 -0.0361767 -0.0869974 0.00106042
0.3 0.0246333 -0.0380426 -0.0875298 0.00112315
0.3 0.0246342 -0.0399261 -0.0880654 0.00118733
0.3 0.0246344 -0.0418238 -0.0886025 0.00125254
0.3 0.0246336 -0.0437337 -0.0891409 0.0013186
0.3 0.0246319 -0.0456497 -0.0896777 0.00138459
0.3 0.0246293 -0.047572 -0.0902139 0.00145056
0.3 0.0246256 -0.049498 -0.0907485 0.00151615
0.3 0.0246207 -0.0514249 -0.0912801 0.00158107
0.3 0.0246147 -0.0533481 -0.0918063 0.00164469
0.3 0.0246075 -0.0552687 -0.0923283 0.00170709
0.3 0.024599 -0.0571832 -0.0928451 0.00176791
0.3 0.0245891 -0.0590862 -0.0933553 0.00182656
0.3 0.0245653 -0.0628532 -0.0943511 0.00193704
0.3 0.0245653 -0.0628532 -0.0943511 0.00193704
0.3 0.0245513 -0.0647157 -0.094837 0.00198888
0.3 0.0245358 -0.0665616 -0.0953136 0.00203844
0.3 0.0245189 -0.0683872 -0.095779 0.0020853
0.3 0.0245004 -0.0701929 -0.0962343 0.00212975
0.3 0.0244805 -0.0719779 -0.0966789 0.0021719
0.3 0.0244591 -0.0737447 -0.0971127 0.00221235
0.3 0.0244364 -0.0754934 -0.0975351 0.00225139
0.3 0.0244123 -0.0772226 -0.097946 0.00228902
0.3 0.0243868 -0.0789325 -0.098346 0.00232562
0.3 0.02436 -0.0806244 -0.0987349 0.00236162
0.3 0.0243318 -0.0822987 -0.0991125 0.00239748
0.3 0.0243025 -0.0839609 -0.0994795 0.00243413
0.3 0.0242407 -0.0872548 -0.100184 0.00251169
0.3 0.0242407 -0.0872548 -0.100184 0.00251169
0.3 0.0241746 -0.0905187 -0.100851 0.00259825
0.3 0.0241746 -0.0905187 -0.100851 0.00259825
0.3 0.0241746 -0.0905187 -0.100851 0.00259825
0.3 0.0241047 -0.0937663 -0.101481 0.00269794
0.3 0.0240685 -0.0953907 -0.101783 0.00275457
0.3 0.0240316 -0.0970192 -0.102079 0.00281627
0.3 0.0239941 -0.0986513 -0.102369 0.00288326
0.3 0.023956 -0.100293 -0.102653 0.00295637
0.3 0.0239175 -0.101947 -0.102933 0.00303598
0.3 0.0238786 -0.103615 -0.103209 0.00312251
0.3 0.0238395 -0.1053 -0.103482 0.0032162
0.3 0.0238002 -0.107008 -0.103754 0.00331794
0.3 0.0237608 -0.108741 -0.104023 0.00342794
0.3 0.0237213 -0.110493 -0.104291 0.0035453
0.3 0.0236817 -0.112267 -0.10456 0.00367004
0.3 0.0236423 -0.114064 -0.10483 0.00380194
0.3 0.0236029 -0.115885 -0.105103 0.00394135
0.3 0.0235637 -0.117733 -0.105379 0.00408795
0.3 0.0235248 -0.119604 -0.105659 0.00424083
0.3 0.0234864 -0.121499 -0.105945 0.00439957
0.3 0.0234484 -0.123418 -0.106237 0.00456416
0.3 0.0234111 -0.125358 -0.106536 0.00473337
0.3 0.0233746 -0.127322 -0.106844 0.00490681
0.3 0.0233391 -0.129309 -0.107164 0.00508376
0.3 0.0233047 -0.13132 -0.107496 0.00526321
0.3 0.0232715 -0.133354 -0.107842 0.00544505
0.3 0.0232397 -0.135408 -0.108201 0.00562815
0.3 0.0232094 -0.137485 -0.108577 0.00581197
0.3 0.0231807 -0.139585 -0.108971 0.00599575
0.3 0.0231539 -0.141708 -0.109386 0.00617834
0.3 0.023129 -0.143853 -0.109821 0.0063596
0.3 0.0231059 -0.146015 -0.110276 0.00653825
0.3 0.023085 -0.148201 -0.110756 0.00671371
0.3 0.0230663 -0.150404 -0.11126 0.0068846
0.3 0.0230663 -0.150404 -0.11126 0.0068846
0.3 0.0230354 -0.154863 -0.112346 0.00721138
0.3 0.023019 -0.157026 -0.112832 0.007395
0.3 0.0230029 -0.1591 -0.113297 0.00756065
0.3 0.022989 -0.16111 -0.113757 0.00771691
0.3 0.0229776 -0.163065 -0.114213 0.00786806
0.3 0.0229617 -0.166809 -0.115107 0.00815769
0.3 0.0229617 -0.166809 -0.115107 0.00815769
0.3 0.022957 -0.168595 -0.115545 0.00829348
0.3 0.0229541 -0.170323 -0.115975 0.00842207
0.3 0.0229531 -0.171995 -0.116398 0.00854346
0.3 0.0229538 -0.173609 -0.116814 0.00865764
0.3 0.0229564 -0.175168 -0.117224 0.00876462
0.3 0.0229609 -0.17667 -0.117626 0.00886447
0.3 0.022967 -0.178119 -0.118022 0.00895734
0.3 0.0229747 -0.179514 -0.118411 0.00904317
0.3 0.0229842 -0.180857 -0.118793 0.00912202
0.3 0.0229952 -0.182147 -0.119168 0.00919381
0.3 0.0230079 -0.183385 -0.119538 0.00925866
0.3 0.023022 -0.184573 -0.1199 0.00931671
0.3 0.0230377 -0.18571 -0.120257 0.00936796
0.3 0.0230548 -0.186799 -0.120607 0.00941245
0.3 0.0230734 -0.187838 -0.120952 0.00945017
0.3 0.0230934 -0.188829 -0.12129 0.00948119
0.3 0.0231148 -0.189772 -0.121623 0.00950557
0.3 0.0231375 -0.190669 -0.121949 0.00952347
0.3 0.0231615 -0.191519 -0.12227 0.00953486
0.3 0.0231615 -0.191519 -0.12227 0.00953486
0.3 0.0232176 -0.192903 -0.122875 0.00953462
0.3 0.0232487 -0.193482 -0.12316 0.00952258
0.3 0.0232822 -0.193984 -0.12343 0.00950169
0.3 0.023318 -0.194408 -0.123685 0.00947159
0.3 0.0233563 -0.194752 -0.123923 0.00943198
0.3 0.023397 -0.195018 -0.124144 0.00938286
0.3 0.0234403 -0.195205 -0.124348 0.00932405
0.3 0.0234862 -0.195314 -0.124533 0.00925531
0.3 0.0235347 -0.195344 -0.124699 0.0091765
0.3 0.0236394 -0.195176 -0.124974 0.00898872
0.3 0.0236394 -0.195176 -0.124974 0.00898872
0.3 0.0236956 -0.194979 -0.125083 0.00887976
0.3 0.0237542 -0.19471 -0.125173 0.00876103
0.3 0.0238152 -0.194373 -0.125245 0.00863262
0.3 0.0238784 -0.193968 -0.125299 0.00849474
0.3 0.0238784 -0.193968 -0.125299 0.00849474
0.3 0.0240115 -0.192962 -0.125356 0.00819069
0.3 0.0240814 -0.192362 -0.125357 0.00802438
0.3 0.0241531 -0.191705 -0.125343 0.00784954
0.3 0.0242264 -0.190994 -0.125315 0.00766649
0.3 0.0243013 -0.190234 -0.125274 0.00747554
0.3 0.0243013 -0.190234 -0.125274 0.00747554
0.3 0.0244554 -0.188567 -0.125152 0.00707016
0.3 0.0245345 -0.187665 -0.125072 0.00685597
0.3 0.0246144 -0.186726 -0.124983 0.00663556
0.3 0.0246951 -0.185754 -0.124885 0.00640902
0.3 0.0247763 -0.184751 -0.124779 0.00617653
0.3 0.0248581 -0.183719 -0.124667 0.0059383
0.3 0.0249402 -0.182661 -0.124546 0.00569453
0.3 0.0250225 -0.181581 -0.12442 0.00544571
0.3 0.0251046 -0.180486 -0.12429 0.00519278
0.3 0.0251866 -0.179376 -0.124157 0.00493576
0.3 0.0252681 -0.178254 -0.124023 0.00467515
0.3 0.0253489 -0.17713 -0.123888 0.00441192
0.3 0.0254288 -0.176006 -0.123756 0.0041464
0.3 0.0254288 -0.176006 -0.123756 0.0041464
0.3 0.0255852 -0.173766 -0.123497 0.00360961
0.3 0.0256614 -0.172658 -0.123373 0.00333886
0.3 0.0257361 -0.171564 -0.123255 0.00306751
0.3 0.0258089 -0.170487 -0.123143 0.002796
0.3 0.0258089 -0.170487 -0.123143 0.002796
0.3 0.0259487 -0.168397 -0.122943 0.00225394
0.3 0.0260153 -0.167391 -0.122856 0.00198381
0.3 0.0260794 -0.166419 -0.122781 0.00171505
0.3 0.026141 -0.165483 -0.122718 0.00144802
0.3 0.0261999 -0.164584 -0.122668 0.00118302
0.3 0.0262561 -0.163724 -0.12263 0.000919964
0.3 0.0263096 -0.162903 -0.122607 0.000659135
0.3 0.02636 -0.16213 -0.1226 0.000401106
0.3 0.0264071 -0.161407 -0.122609 0.000146141
0.3 0.0264511 -0.160737 -0.122636 -0.000105606
0.3 0.0264918 -0.160119 -0.122681 -0.000354292
0.3 0.0265294 -0.159552 -0.122742 -0.000599894
0.3 0.0265636 -0.15904 -0.122822 -0.000842423
0.3 0.0265945 -0.158582 -0.12292 -0.00108193
0.3 0.0266223 -0.158175 -0.123035 -0.00131842
0.3 0.0266471 -0.157818 -0.123167 -0.00155211
0.3 0.0266688 -0.157508 -0.123316 -0.00178328
0.3 0.0266875 -0.15725 -0.123483 -0.00201192
0.3 0.0267035 -0.157035 -0.123664 -0.00223884
0.3 0.026717 -0.156858 -0.123859 -0.0024641
0.3 0.0267282 -0.156714 -0.124067 -0.00268799
0.3 0.0267371 -0.156604 -0.124287 -0.00291082
0.3 0.0267437 -0.156528 -0.12452 -0.00313276
0.3 0.0267483 -0.156482 -0.124764 -0.00335412
0.3 0.0267515 -0.156453 -0.125014 -0.00357577
0.3 0.0267533 -0.156437 -0.125272 -0.00379774
0.3 0.0267538 -0.156434 -0.125535 -0.00402026
0.3 0.0267531 -0.156439 -0.125804 -0.0042436
0.3 0.0267515 -0.156451 -0.126078 -0.00446791
0.3 0.0267493 -0.15646 -0.126353 -0.00469394
0.3 0.0267493 -0.15646 -0.126353 -0.00469394
0.3 0.0267438 -0.156451 -0.126905 -0.005151
0.3 0.0267405 -0.156431 -0.127182 -0.00538228
0.3 0.0267372 -0.156396 -0.127458 -0.00561553
0.3 0.0267343 -0.156338 -0.127731 -0.00585105
0.3 0.0267316 -0.156254 -0.128001 -0.00608889
0.3 0.0267294 -0.156144 -0.128267 -0.00632908
0.3 0.026728 -0.155997 -0.128526 -0.00657214
0.3 0.0267275 -0.155811 -0.128779 -0.00681771
0.3 0.026728 -0.155584 -0.129024 -0.00706581
0.3 0.0267295 -0.155315 -0.129263 -0.00731648
0.3 0.0267321 -0.155002 -0.129494 -0.00756961
0.3 0.0267362 -0.15464 -0.129715 -0.00782559
0.3 0.0267417 -0.154225 -0.129926 -0.00808395
0.3 0.0267576 -0.153233 -0.130321 -0.00860763
0.3 0.0267576 -0.153233 -0.130321 -0.00860763
0.3 0.026768 -0.152654 -0.130503 -0.00887272
0.3 0.0267803 -0.152014 -0.130674 -0.00914006
0.3 0.0267945 -0.151311 -0.130832 -0.00940959
0.3 0.0268105 -0.150546 -0.130979 -0.0096808
0.3 0.0268287 -0.149716 -0.131113 -0.00995365
0.3 0.0268491 -0.148817 -0.131236 -0.0102276
0.3 0.0268716 -0.14785 -0.131347 -0.0105024
0.3 0.0268963 -0.146814 -0.131446 -0.010778
0.3 0.0269233 -0.145708 -0.131533 -0.0110541
0.3 0.0269526 -0.14453 -0.131608 -0.0113302
0.3 0.0269844 -0.143277 -0.13167 -0.011606
0.3 0.0270185 -0.14195 -0.13172 -0.0118815
0.3 0.027055 -0.140547 -0.131757 -0.0121564
0.3 0.0270915 -0.139143 -0.131793 -0.0124335
0.3 0.0271279 -0.137738 -0.131825 -0.0127121
0.3 0.0271642 -0.136332 -0.131855 -0.0129923
0.3 0.0272004 -0.134927 -0.131881 -0.0132743
0.3 0.0272329 -0.13355 -0.131936 -0.0135427
0.3 0.0272632 -0.132193 -0.132005 -0.0138055
0.3 0.0272936 -0.130835 -0.132067 -0.0140702
0.3 0.0273243 -0.129473 -0.132124 -0.0143364
0.3 0.027355 -0.128112 -0.132177 -0.0146032
0.3 0.0273856 -0.126751 -0.132226 -0.0148702
0.3 0.0274161 -0.125392 -0.132273 -0.0151373
0.3 0.0274464 -0.124036 -0.132318 -0.0154043
0.3 0.0274765 -0.122681 -0.13236 -0.0156713
0.3 0.0275064 -0.121329 -0.1324 -0.015938
0.3 0.0275361 -0.11998 -0.132437 -0.0162043
0.3 0.0275656 -0.118634 -0.132473 -0.0164704
0.3 0.0275949 -0.11729 -0.132506 -0.0167362
0.3 0.027624 -0.115949 -0.132537 -0.0170015
0.3 0.0276528 -0.114612 -0.132566 -0.0172663
0.3 0.0276814 -0.113278 -0.132593 -0.0175306
0.3 0.0277098 -0.111948 -0.132617 -0.0177942
0.3 0.027738 -0.110621 -0.13264 -0.0180572
0.3 0.0277659 -0.109298 -0.13266 -0.0183196
0.3 0.0277936 -0.107979 -0.132679 -0.0185813
0.3 0.0278212 -0.106688 -0.132695 -0.0188436
0.3 0.0278489 -0.105434 -0.132704 -0.0191036
0.3 0.0278771 -0.104224 -0.132702 -0.0193607
0.3 0.0279055 -0.103059 -0.13269 -0.0196155
0.3 0.0279346 -0.101941 -0.132666 -0.0198673
0.3 0.0279646 -0.100879 -0.132627 -0.0201155
0.3 0.0279955 -0.0998746 -0.132572 -0.0203594
0.3 0.0280276 -0.0989265 -0.1325 -0.0205988
0.3 0.0280607 -0.098035 -0.13241 -0.0208338
0.3 0.0280949 -0.0971998 -0.132304 -0.0210641
0.3 0.0281303 -0.0964219 -0.13218 -0.0212896
0.3 0.0281669 -0.0956985 -0.132037 -0.02151
0.3 0.0282047 -0.0950301 -0.131877 -0.0217253
0.3 0.0282436 -0.0944145 -0.1317 -0.0219354
0.3 0.0282837 -0.0938504 -0.131505 -0.0221407
0.3 0.0283249 -0.0933345 -0.131295 -0.022341
0.3 0.0283671 -0.0928643 -0.131069 -0.0225362
0.3 0.0284103 -0.09244 -0.130827 -0.0227263
0.3 0.0284545 -0.0920591 -0.130569 -0.0229114
0.3 0.0284996 -0.0917213 -0.130296 -0.0230913
0.3 0.0285454 -0.0914199 -0.13001 -0.0232667
0.3 0.0285918 -0.091152 -0.129711 -0.0234378
0.3 0.0286389 -0.0909171 -0.129401 -0.0236043
0.3 0.0286864 -0.0907127 -0.129079 -0.0237667
0.3 0.0287342 -0.090534 -0.128749 -0.0239254
0.3 0.0288304 -0.0902442 -0.128064 -0.0242324
0.3 0.0288304 -0.0902442 -0.128064 -0.0242324
0.3 0.0288787 -0.09013 -0.127711 -0.0243809
0.3 0.0289269 -0.0900327 -0.12735 -0.0245261
0.3 0.0289748 -0.0899464 -0.126985 -0.0246686
0.3 0.0290693 -0.0897976 -0.126245 -0.0249468
0.3 0.0290693 -0.0897976 -0.126245 -0.0249468
0.3 0.0291158 -0.0897318 -0.125871 -0.0250828
0.3 0.0291616 -0.0896672 -0.125495 -0.025217
0.3 0.0292064 -0.0895983 -0.125121 -0.0253502
0.3 0.0292502 -0.0895219 -0.124749 -0.0254827
0.3 0.0292929 -0.0894379 -0.124379 -0.0256144
0.3 0.0293344 -0.0893435 -0.124013 -0.0257459
0.3 0.0293745 -0.0892345 -0.123651 -0.0258772
0.3 0.029413 -0.089106 -0.123296 -0.0260093
0.3 0.02945 -0.0889582 -0.122947 -0.0261419
0.3 0.0294852 -0.0887854 -0.122606 -0.0262755
0.3 0.0295186 -0.0885848 -0.122275 -0.0264105
0.3 0.0295499 -0.0883534 -0.121954 -0.0265472
0.3 0.0295499 -0.0883534 -0.121954 -0.0265472
0.3 0.0296063 -0.0877893 -0.121347 -0.0268271
0.3 0.029631 -0.0874499 -0.121064 -0.0269706
0.3 0.0296534 -0.0870679 -0.120795 -0.0271168
0.3 0.0296732 -0.086641 -0.120542 -0.0272661
0.3 0.0296905 -0.0861684 -0.120305 -0.0274185
0.3 0.0297053 -0.0856498 -0.120084 -0.027574
0.3 0.0297174 -0.0850834 -0.11988 -0.0277326
0.3 0.0297268 -0.0844626 -0.119696 -0.0278949
0.3 0.0297334 -0.0837887 -0.11953 -0.0280607
0.3 0.0297373 -0.0830616 -0.119383 -0.0282299
0.3 0.0297384 -0.0822813 -0.119254 -0.0284025
0.3 0.0297366 -0.0814437 -0.119146 -0.0285786
0.3 0.029732 -0.0805499 -0.119058 -0.0287582
0.3 0.0297249 -0.0796068 -0.118988 -0.0289406
0.3 0.0297152 -0.0786144 -0.118936 -0.0291258
0.3 0.0297031 -0.0775751 -0.1189 -0.0293135
0.3 0.0296884 -0.0764874 -0.118882 -0.0295035
0.3 0.0296715 -0.0753543 -0.118881 -0.0296959
0.3 0.0296525 -0.0741847 -0.118893 -0.0298897
0.3 0.0296315 -0.0729804 -0.118918 -0.030085
0.3 0.0296087 -0.0717432 -0.118956 -0.0302813
0.3 0.0295841 -0.0704734 -0.119006 -0.0304784
0.3 0.0295578 -0.069174 -0.119068 -0.0306762
0.3 0.0295297 -0.067845 -0.119142 -0.0308747
0.3 0.0295003 -0.0664962 -0.119225 -0.0310729
0.3 0.0294697 -0.0651292 -0.119317 -0.0312709
0.3 0.0294381 -0.0637539 -0.119413 -0.0314676
0.3 0.0294057 -0.0623699 -0.119514 -0.0316632
0.3 0.0293725 -0.0609809 -0.119619 -0.0318572
0.3 0.0293387 -0.0595881 -0.119726 -0.0320493
0.3 0.0293045 -0.0581991 -0.119835 -0.0322391
0.3 0.0292352 -0.0554378 -0.120054 -0.0326112
0.3 0.0292352 -0.0554378 -0.120054 -0.0326112
0.3 0.0292004 -0.0540697 -0.120163 -0.0327931
0.3 0.0291657 -0.052717 -0.120269 -0.0329713
0.3 0.0291312 -0.0513816 -0.120371 -0.0331461
0.3 0.0291312 -0.0513816 -0.120371 -0.0331461
0.3 0.0290633 -0.0487659 -0.120568 -0.0334851
0.3 0.0290301 -0.0474905 -0.120661 -0.033649
0.3 0.0289976 -0.0462422 -0.120747 -0.0338085
0.3 0.0289659 -0.0450222 -0.120828 -0.0339638
0.3 0.028935 -0.04383 -0.120903 -0.0341151
0.3 0.0289051 -0.042668 -0.120973 -0.0342622
0.3 0.0288762 -0.0415399 -0.121035 -0.034405
0.3 0.0288485 -0.0404488 -0.121089 -0.0345432
0.3 0.0288223 -0.0393967 -0.121135 -0.0346772
0.3 0.0287974 -0.0383855 -0.121174 -0.0348069
0.3 0.028774 -0.0374151 -0.121204 -0.0349325
0.3 0.0287521 -0.0364903 -0.121225 -0.0350539
0.3 0.028732 -0.0356127 -0.121236 -0.0351712
0.3 0.0287137 -0.034784 -0.121238 -0.0352845
0.3 0.028697 -0.0340057 -0.121231 -0.0353942
0.3 0.0286822 -0.033278 -0.121215 -0.0355002
0.3 0.0286696 -0.0326074 -0.121187 -0.0356028
0.3 0.0286589 -0.0319938 -0.121149 -0.0357021
0.3 0.0286504 -0.0314373 -0.1211 -0.0357983
0.3 0.0286417 -0.0308867 -0.121051 -0.0358898
0.3 0.0286333 -0.0303386 -0.121 -0.0359786
0.3 0.0286251 -0.0297937 -0.120949 -0.0360641
0.3 0.028617 -0.0292524 -0.120897 -0.0361461
0.3 0.0286091 -0.0287152 -0.120843 -0.0362247
0.3 0.0286014 -0.0281823 -0.120788 -0.0362995
0.3 0.0285878 -0.0276103 -0.120789 -0.0363978
0.3 0.0285723 -0.02702 -0.120805 -0.0365013
0.3 0.0285572 -0.0264339 -0.120817 -0.0366013
0.3 0.0285425 -0.0258559 -0.120824 -0.0366975
0.3 0.0285282 -0.0252843 -0.12083 -0.0367908
0.3 0.0285003 -0.024158 -0.120835 -0.03697
0.3 0.0285003 -0.024158 -0.120835 -0.03697
0.3 0.0284867 -0.0236028 -0.120835 -0.037056
0.3 0.0284733 -0.0230531 -0.120834 -0.0371396
0.3 0.0284601 -0.0225088 -0.120831 -0.0372208
0.3 0.0284471 -0.0219699 -0.120826 -0.0372998
0.3 0.0284343 -0.0214364 -0.12082 -0.0373764
0.3 0.0284217 -0.0209083 -0.120813 -0.0374508
0.3 0.0284093 -0.0203855 -0.120804 -0.0375228
0.3 0.0283971 -0.0198683 -0.120794 -0.0375926
0.3 0.0283851 -0.0193564 -0.120783 -0.0376601
0.3 0.0283732 -0.01885 -0.12077 -0.0377254
0.3 0.0283614 -0.018349 -0.120756 -0.0377885
0.3 0.02835 -0.0178131 -0.120752 -0.0378525
0.3 0.0283384 -0.0172448 -0.120756 -0.0379147
0.3 0.0283269 -0.0166382 -0.120768 -0.0379763
0.3 0.0283155 -0.0159845 -0.120791 -0.0380389
0.3 0.0283046 -0.0152797 -0.120824 -0.0381029
0.3 0.0282944 -0.0145207 -0.120869 -0.0381688
0.3 0.028285 -0.0137054 -0.120926 -0.038237
0.3 0.0282763 -0.0128337 -0.120994 -0.0383074
0.3 0.0282684 -0.0119038 -0.121075 -0.0383804
0.3 0.0282614 -0.0109237 -0.121168 -0.0384566
0.3 0.0282553 -0.00988246 -0.121276 -0.0385357
0.3 0.0282504 -0.00878252 -0.121396 -0.0386178
0.3 0.0282464 -0.00762263 -0.121529 -0.038703
0.3 0.0282435 -0.00640096 -0.121677 -0.0387918
0.3 0.0282416 -0.00512285 -0.121838 -0.0388832
0.3 0.0282408 -0.00379017 -0.122012 -0.0389776
0.3 0.0282409 -0.00240406 -0.122197 -0.0390747
0.3 0.0282418 -0.000964676 -0.122396 -0.0391749
0.3 0.0282437 0.000520927 -0.122605 -0.0392773
0.3 0.0282464 0.00205325 -0.122824 -0.039382
0.3 0.0282498 0.00362827 -0.123054 -0.0394887
0.3 0.0282537 0.00524441 -0.123293 -0.0395975
0.3 0.0282583 0.00689434 -0.12354 -0.0397076
0.3 0.0282632 0.00857844 -0.123795 -0.0398191
0.3 0.0282686 0.0102933 -0.124058 -0.0399317
0.3 0.0282742 0.0120361 -0.124326 -0.0400457
0.3 0.02828 0.0138039 -0.124599 -0.0401607
0.3 0.0282861 0.0155969 -0.124876 -0.0402768
0.3 0.0282921 0.0174083 -0.125158 -0.0403932
0.3 0.0282979 0.0192357 -0.125443 -0.04051
0.3 0.0283036 0.0210749 -0.125728 -0.0406267
0.3 0.028309 0.0229202 -0.126014 -0.0407425
0.3 0.028314 0.0247711 -0.126301 -0.0408576
0.3 0.0283184 0.0266238 -0.126587 -0.0409722
0.3 0.028322 0.0284728 -0.126869 -0.0410855
0.3 0.0283249 0.0303184 -0.127149 -0.0411977
0.3 0.0283271 0.0321571 -0.127423 -0.0413084
0.3 0.0283283 0.0339849 -0.127693 -0.0414175
0.3 0.0283284 0.0358015 -0.127956 -0.0415251
0.3 0.0283276 0.0376029 -0.128211 -0.0416305
0.3 0.0283255 0.0393842 -0.128457 -0.0417338
0.3 0.0283222 0.0411419 -0.128693 -0.0418344
0.3 0.0283174 0.0428736 -0.128917 -0.0419322
0.3 0.0283113 0.0445793 -0.129131 -0.0420272
0.3 0.0283038 0.0462568 -0.129333 -0.0421191
0.3 0.0282945 0.0479005 -0.129521 -0.0422077
0.3 0.0282838 0.049509 -0.129694 -0.0422927
0.3 0.0282838 0.049509 -0.129694 -0.0422927
0.3 0.0282572 0.0526154 -0.129995 -0.0424514
0.3 0.0282413 0.0541043 -0.130121 -0.0425245
0.3 0.0282235 0.0555488 -0.130228 -0.0425931
0.3 0.0282039 0.0569492 -0.130318 -0.0426573
0.3 0.0281825 0.0583054 -0.130391 -0.0427172
0.3 0.0281593 0.059617 -0.130447 -0.0427725
0.3 0.0281342 0.0608793 -0.130483 -0.0428229
0.3 0.0281073 0.062093 -0.130501 -0.0428684
0.3 0.0280787 0.063264 -0.130501 -0.0429095
0.3 0.0280485 0.0643921 -0.130484 -0.0429462
0.3 0.0280168 0.06548 -0.130451 -0.0429786
0.3 0.0279834 0.0665272 -0.130402 -0.0430067
0.3 0.0279485 0.0675398 -0.130336 -0.0430301
0.3 0.0279125 0.068519 -0.130256 -0.0430498
0.3 0.027875 0.0694659 -0.130161 -0.043066
0.3 0.0278367 0.0703909 -0.130054 -0.0430799
0.3 0.0277576 0.072187 -0.129808 -0.0431011
0.3 0.0277576 0.072187 -0.129808 -0.0431011
0.3 0.0277169 0.0730622 -0.129671 -0.043109
0.3 0.0276757 0.0739309 -0.129524 -0.0431162
0.3 0.0276342 0.0747971 -0.129372 -0.0431229
0.3 0.0275923 0.0756645 -0.129213 -0.04313
0.3 0.0275501 0.0765326 -0.129049 -0.0431373
0.3 0.0275077 0.0774033 -0.12888 -0.0431451
0.3 0.0274654 0.0782862 -0.128708 -0.0431546
0.3 0.0274232 0.0791838 -0.128534 -0.043166
0.3 0.0274232 0.0791838 -0.128534 -0.043166
0.3 0.0273393 0.0810281 -0.128182 -0.0431955
0.3 0.0272977 0.0819792 -0.128005 -0.0432143
0.3 0.0272564 0.0829536 -0.127832 -0.0432361
0.3 0.0272158 0.0839576 -0.127661 -0.0432616
0.3 0.0271758 0.0849937 -0.127495 -0.0432912
0.3 0.0271364 0.086062 -0.127333 -0.0433249
0.3 0.0270977 0.0871646 -0.127176 -0.043363
0.3 0.0270598 0.0883043 -0.127026 -0.0434057
0.3 0.0270227 0.0894806 -0.126885 -0.0434525
0.3 0.0269866 0.0906981 -0.126752 -0.0435039
0.3 0.0269515 0.0919564 -0.126629 -0.0435601
0.3 0.0269174 0.0932576 -0.126516 -0.0436209
0.3 0.0268843 0.094605 -0.126417 -0.0436861
0.3 0.0268524 0.095997 -0.126333 -0.0437551
0.3 0.0268219 0.0974354 -0.126262 -0.0438281
0.3 0.0267926 0.0989206 -0.126206 -0.0439051
0.3 0.0267646 0.100453 -0.126166 -0.0439856
0.3 0.0267379 0.102037 -0.126145 -0.0440698
0.3 0.0267127 0.10367 -0.126144 -0.0441564
0.3 0.0266892 0.105352 -0.126162 -0.0442451
0.3 0.0266671 0.107082 -0.126201 -0.0443359
0.3 0.0266466 0.10886 -0.126262 -0.0444284
0.3 0.0266278 0.110693 -0.12635 -0.0445221
0.3 0.0266108 0.112576 -0.126462 -0.0446161
0.3 0.0265958 0.114507 -0.126601 -0.0447098
0.3 0.0265819 0.116494 -0.126746 -0.0448272
0.3 0.0265683 0.118425 -0.126884 -0.0449408
0.3 0.026556 0.120304 -0.127022 -0.0450496
0.3 0.026545 0.122133 -0.12716 -0.0451549
0.3 0.0265354 0.123913 -0.127297 -0.0452571
0.3 0.0265271 0.125645 -0.127434 -0.0453563
0.3 0.0265202 0.127329 -0.127569 -0.0454526
0.3 0.0265145 0.128963 -0.127703 -0.0455433
0.3 0.0265098 0.130544 -0.127834 -0.0456271
0.3 0.0265062 0.132074 -0.127962 -0.0457039
0.3 0.0265036 0.133552 -0.128088 -0.0457738
0.3 0.0265022 0.13498 -0.12821 -0.0458368
0.3 0.0265019 0.136358 -0.12833 -0.0458929
0.3 0.0265027 0.137688 -0.128447 -0.0459423
0.3 0.0265046 0.138968 -0.128561 -0.045985
0.3 0.0265076 0.1402 -0.128672 -0.0460209
0.3 0.0265118 0.141385 -0.128781 -0.0460502
0.3 0.026517 0.142524 -0.128888 -0.046073
0.3 0.0265233 0.143616 -0.128991 -0.0460893
0.3 0.0265307 0.144663 -0.129093 -0.046099
0.3 0.0265392 0.145665 -0.129191 -0.0461023
0.3 0.0265487 0.146623 -0.129288 -0.0460992
0.3 0.0265592 0.147537 -0.129381 -0.0460898
0.3 0.0265708 0.148409 -0.129473 -0.0460742
0.3 0.0265833 0.149238 -0.129562 -0.0460523
0.3 0.0265969 0.150025 -0.129649 -0.0460244
0.3 0.0266115 0.15074 -0.129741 -0.0459851
0.3 0.0266274 0.151386 -0.129836 -0.0459376
0.3 0.026645 0.151954 -0.129936 -0.0458801
0.3 0.0266643 0.152441 -0.130043 -0.0458113
0.3 0.0266856 0.152844 -0.130157 -0.0457309
0.3 0.0267087 0.153166 -0.130278 -0.0456388
0.3 0.0267339 0.153405 -0.130406 -0.0455352
0.3 0.0267612 0.153557 -0.130543 -0.0454192
0.3 0.0267905 0.153629 -0.130687 -0.0452916
0.3 0.026822 0.153619 -0.130839 -0.0451525
0.3 0.0268555 0.15353 -0.130998 -0.0450018
0.3 0.0268911 0.15336 -0.131166 -0.0448393
0.3 0.0269289 0.153108 -0.131342 -0.044665
0.3 0.0269685 0.152784 -0.131525 -0.0444802
0.3 0.0270101 0.152385 -0.131716 -0.0442846
0.3 0.0270535 0.151915 -0.131915 -0.0440787
0.3 0.0270988 0.151373 -0.132121 -0.0438621
0.3 0.0271458 0.150761 -0.132335 -0.0436353
0.3 0.0271945 0.150082 -0.132555 -0.0433986
0.3 0.0271945 0.150082 -0.132555 -0.0433986
0.3 0.0272965 0.148531 -0.133013 -0.0428966
0.3 0.0273495 0.147668 -0.13325 -0.0426327
0.3 0.0274038 0.146751 -0.133491 -0.0423607
0.3 0.0274591 0.145786 -0.133735 -0.0420811
0.3 0.0275152 0.144779 -0.13398 -0.0417954
0.3 0.027572 0.143732 -0.134227 -0.0415035
0.3 0.0276295 0.142645 -0.134474 -0.0412054
0.3 0.0276875 0.141524 -0.13472 -0.0409018
0.3 0.0277459 0.140375 -0.134965 -0.0405936
0.3 0.0278046 0.139198 -0.135208 -0.040281
0.3 0.0278634 0.137998 -0.135448 -0.0399645
0.3 0.0279222 0.136779 -0.135682 -0.0396444
0.3 0.0279808 0.135547 -0.135911 -0.0393219
0.3 0.0280391 0.134303 -0.136132 -0.038997
0.3 0.028097 0.133051 -0.136346 -0.03867
0.3 0.0281543 0.131794 -0.136551 -0.0383414
0.3 0.0282109 0.130539 -0.136744 -0.0380121
0.3 0.0282667 0.129289 -0.136926 -0.0376826
0.3 0.0283216 0.128044 -0.137096 -0.037353
0.3 0.0283755 0.126808 -0.137252 -0.0370235
0.3 0.0284283 0.125583 -0.137394 -0.0366947
0.3 0.0284798 0.124377 -0.13752 -0.0363674
0.3 0.02853 0.123191 -0.137629 -0.0360419
0.3 0.0285787 0.122026 -0.137722 -0.0357184
0.3 0.028626 0.120884 -0.137797 -0.035397
0.3 0.0286716 0.119773 -0.137851 -0.0350784
0.3 0.0287154 0.118696 -0.137885 -0.0347633
0.3 0.0287574 0.117653 -0.137899 -0.0344519
0.3 0.0287976 0.116648 -0.13789 -0.034144
0.3 0.0288357 0.115685 -0.137858 -0.0338404
0.3 0.0288716 0.114769 -0.137801 -0.0335414
0.3 0.0289055 0.113899 -0.13772 -0.033247
0.3 0.0289373 0.113076 -0.137615 -0.0329569
0.3 0.0289669 0.1123 -0.137485 -0.0326711
0.3 0.0289943 0.111575 -0.137328 -0.0323901
0.3 0.0290196 0.110899 -0.137146 -0.0321131
0.3 0.0290641 0.109685 -0.136708 -0.0315702
0.3 0.0290641 0.109685 -0.136708 -0.0315702
0.3 0.0290833 0.109146 -0.136452 -0.0313036
0.3 0.0291006 0.108654 -0.136171 -0.0310401
0.3 0.0291159 0.108207 -0.135865 -0.0307793
0.3 0.0291293 0.107804 -0.135536 -0.0305208
0.3 0.029141 0.107435 -0.135184 -0.0302634
0.3 0.0291512 0.107101 -0.13481 -0.0300066
0.3 0.0291598 0.106797 -0.134415 -0.0297497
0.3 0.0291672 0.106514 -0.134001 -0.0294913
0.3 0.0291733 0.106249 -0.133569 -0.029231
0.3 0.0291784 0.106002 -0.13312 -0.0289684
0.3 0.0291824 0.105769 -0.132653 -0.0287028
0.3 0.0291857 0.105539 -0.132173 -0.028433
0.3 0.0291883 0.105312 -0.13168 -0.0281585
0.3 0.0291903 0.105084 -0.131173 -0.0278787
0.3 0.0291917 0.104854 -0.130655 -0.0275933
0.3 0.0291926 0.104617 -0.130126 -0.0273018
0.3 0.0291933 0.104367 -0.12959 -0.0270033
0.3 0.0291933 0.104367 -0.12959 -0.0270033
0.3 0.0291941 0.10382 -0.128494 -0.026384
0.3 0.0291944 0.103518 -0.127937 -0.0260626
0.3 0.0291947 0.103194 -0.127376 -0.0257332
0.3 0.0291952 0.102845 -0.126813 -0.0253956
0.3 0.0291958 0.10247 -0.126248 -0.0250498
0.3 0.0291967 0.102066 -0.125683 -0.0246955
0.3 0.029198 0.101627 -0.12512 -0.0243328
0.3 0.0291999 0.101153 -0.124561 -0.0239618
0.3 0.0292023 0.100641 -0.124007 -0.0235829
0.3 0.0292089 0.0995007 -0.122918 -0.0228015
0.3 0.0292089 0.0995007 -0.122918 -0.0228015
0.3 0.0292134 0.098868 -0.122386 -0.0223998
0.3 0.0292187 0.0981896 -0.121868 -0.0219913
0.3 0.029225 0.0974636 -0.121363 -0.0215766
0.3 0.0292323 0.0966899 -0.120874 -0.0211565
0.3 0.0292407 0.0958682 -0.120401 -0.0207312
0.3 0.02925 0.0949979 -0.119946 -0.0203013
0.3 0.0292607 0.0940744 -0.119513 -0.0198674
0.3 0.0292725 0.0930968 -0.119102 -0.0194303
0.3 0.0293001 0.0909829 -0.118354 -0.0185498
0.3 0.0293001 0.0909829 -0.118354 -0.0185498
0.3 0.0293158 0.0898459 -0.118018 -0.0181073
0.3 0.0293331 0.0886491 -0.117712 -0.0176642
0.3 0.0293518 0.0873923 -0.117435 -0.0172207
0.3 0.0293701 0.0861423 -0.117157 -0.0167786
0.3 0.0293701 0.0861423 -0.117157 -0.0167786
0.3 0.0294055 0.0836711 -0.116605 -0.0158986
0.3 0.0294226 0.0824491 -0.116331 -0.0154607
0.3 0.0294393 0.0812356 -0.116058 -0.0150244
0.3 0.029455 0.0800221 -0.115769 -0.0145587
0.3 0.0294701 0.0788204 -0.11548 -0.0140936
0.3 0.0294851 0.077624 -0.115197 -0.0136322
0.3 0.0295002 0.0764302 -0.11492 -0.0131728
0.3 0.0295153 0.0752395 -0.114649 -0.0127145
0.3 0.0295153 0.0752395 -0.114649 -0.0127145
0.3 0.0295455 0.0728684 -0.11412 -0.011801
0.3 0.0295604 0.0716907 -0.113862 -0.0113478
0.3 0.0295751 0.0705196 -0.113608 -0.0108978
0.3 0.0295896 0.0693554 -0.113358 -0.0104509
0.3 0.0296039 0.0681978 -0.113111 -0.0100072
0.3 0.029618 0.0670471 -0.112869 -0.00956669
0.3 0.0296318 0.0659031 -0.11263 -0.00912927
0.3 0.0296455 0.0647664 -0.112394 -0.00869503
0.3 0.0296589 0.0636369 -0.112162 -0.00826397
0.3 0.0296721 0.0625143 -0.111934 -0.00783608
0.3 0.0296851 0.0613988 -0.111709 -0.00741135
0.3 0.0296979 0.0602905 -0.111488 -0.00698981
0.3 0.0297104 0.0591895 -0.11127 -0.0065715
0.3 0.0297228 0.0580959 -0.111055 -0.00615639
0.3 0.0297354 0.057057 -0.110837 -0.00574577
0.3 0.0297481 0.0560713 -0.110613 -0.00534052
0.3 0.0297614 0.055149 -0.110376 -0.00494182
0.3 0.0297753 0.0542936 -0.110124 -0.00454997
0.3 0.0297902 0.0535063 -0.109858 -0.00416522
0.3 0.0298062 0.0527872 -0.109575 -0.00378779
0.3 0.0298231 0.0521365 -0.109277 -0.00341769
0.3 0.0298412 0.0515533 -0.108962 -0.00305499
0.3 0.0298606 0.0510383 -0.108629 -0.00270001
0.3 0.0298812 0.0505863 -0.10828 -0.00235255
0.3 0.0299031 0.0501954 -0.107915 -0.00201264
0.3 0.0299261 0.0498649 -0.107533 -0.00168035
0.3 0.0299504 0.0495934 -0.107136 -0.00135551
0.3 0.029976 0.0493816 -0.106722 -0.0010383
0.3 0.0300026 0.0492228 -0.106294 -0.000728285
0.3 0.0300303 0.0491158 -0.105852 -0.000425435
0.3 0.0300591 0.0490594 -0.105397 -0.000129627
0.3 0.0300888 0.0490532 -0.104926 0.000158855
0.3 0.0301194 0.0490906 -0.104444 0.000440754
0.3 0.0301507 0.0491718 -0.103951 0.000716058
0.3 0.0301828 0.0492935 -0.103447 0.000985064
0.3 0.0302155 0.0494536 -0.102933 0.00124764
0.3 0.0302486 0.0496453 -0.102411 0.0015046
0.3 0.0302819 0.0498652 -0.101883 0.00175626
0.3 0.0303155 0.0501133 -0.101349 0.00200262
0.3 0.0303493 0.0503865 -0.100811 0.00224401
0.3 0.030383 0.0506789 -0.10027 0.00248104
0.3 0.0304165 0.0509878 -0.0997267 0.00271386
0.3 0.0304497 0.0513104 -0.0991827 0.00294273
0.3 0.0304826 0.0516468 -0.0986378 0.00316772
0.3 0.0305151 0.0519947 -0.0980921 0.00338898
0.3 0.030547 0.0523512 -0.0975466 0.00360682
0.3 0.0305781 0.0527108 -0.0970039 0.00382187
0.3 0.0306084 0.0530735 -0.096464 0.00403419
0.3 0.0306377 0.0534362 -0.0959275 0.00424405
0.3 0.030666 0.0537961 -0.0953954 0.00445178
0.3 0.0307186 0.0544932 -0.0943508 0.00486256
0.3 0.0307186 0.0544932 -0.0943508 0.00486256
0.3 0.0307429 0.0548277 -0.0938394 0.00506596
0.3 0.0307656 0.0551485 -0.0933363 0.00526842
0.3 0.0307866 0.0554517 -0.092843 0.0054704
0.3 0.0308057 0.0557352 -0.0923605 0.00567214
0.3 0.030823 0.0559989 -0.0918888 0.00587369
0.3 0.0308384 0.0562408 -0.0914285 0.00607524
0.3 0.0308516 0.0564565 -0.0909808 0.00627712
0.3 0.0308627 0.0566435 -0.0905465 0.00647957
0.3 0.0308714 0.0568 -0.0901261 0.00668268
0.3 0.0308714 0.0568 -0.0901261 0.00668268
0.3 0.0308819 0.0570159 -0.0893302 0.00709162
0.3 0.0308834 0.0570698 -0.0889562 0.00729769
0.3 0.0308823 0.057085 -0.0885992 0.00750495
0.3 0.0308785 0.0570604 -0.0882599 0.00771356
0.3 0.0308722 0.0569985 -0.0879371 0.00792327
0.3 0.0308633 0.0568997 -0.0876305 0.00813392
0.3 0.0308518 0.0567611 -0.0873411 0.00834556
0.3 0.0308379 0.056588 -0.0870673 0.00855787
0.3 0.0308379 0.056588 -0.0870673 0.00855787
0.3 0.0308029 0.0561429 -0.0865633 0.00898353
0.3 0.0307817 0.0558692 -0.0863339 0.00919677
0.3 0.0307583 0.0555637 -0.0861191 0.00940999
0.3 0.0307327 0.055228 -0.0859188 0.00962312
0.3 0.0307053 0.0548714 -0.0857294 0.00983541
0.3 0.030676 0.0544939 -0.0855506 0.0100467
0.3 0.0306449 0.0540987 -0.0853816 0.0102567
0.3 0.0306122 0.0536858 -0.0852222 0.0104654
0.3 0.0305779 0.0532578 -0.0850716 0.0106723
0.3 0.0305424 0.0528226 -0.0849273 0.0108772
0.3 0.0305056 0.0523824 -0.0847889 0.0110798
0.3 0.0304678 0.0519377 -0.0846559 0.0112799
0.3 0.0304289 0.0514875 -0.0845285 0.0114774
0.3 0.0303892 0.0510344 -0.0844061 0.0116723
0.3 0.0303489 0.0505866 -0.084285 0.0118637
0.3 0.0303079 0.0501443 -0.0841651 0.0120516
0.3 0.0302665 0.0497074 -0.0840475 0.0122361
0.3 0.0302248 0.0492752 -0.0839324 0.0124172
0.3 0.0302248 0.0492752 -0.0839324 0.0124172
0.3 0.0301407 0.0484395 -0.0837056 0.0127684
0.3 0.0300985 0.0480376 -0.0835934 0.0129384
0.3 0.0300566 0.0476498 -0.0834808 0.0131044
0.3 0.0300149 0.0472764 -0.0833679 0.0132664
0.3 0.0299734 0.0469191 -0.0832542 0.0134244
0.3 0.0299326 0.0465829 -0.0831368 0.0135779
0.3 0.0299326 0.0465829 -0.0831368 0.0135779
0.3 0.0298529 0.0459725 -0.0828955 0.0138724
0.3 0.0298142 0.045701 -0.0827709 0.0140134
0.3 0.0297764 0.0454534 -0.0826432 0.0141504
0.3 0.0297398 0.0452316 -0.0825122 0.0142834
0.3 0.0297042 0.0450356 -0.0823778 0.0144123
0.3 0.0296699 0.0448685 -0.0822392 0.0145374
0.3 0.0296369 0.0447314 -0.0820963 0.0146588
0.3 0.0296054 0.0446259 -0.0819487 0.0147765
0.3 0.0295754 0.044552 -0.0817966 0.0148907
0.3 0.029547 0.0445113 -0.0816396 0.0150014
0.3 0.0295204 0.0445088 -0.0814763 0.0151089
0.3 0.0294955 0.044545 -0.0813062 0.0152131
0.3 0.0294726 0.0446212 -0.0811301 0.0153145
0.3 0.0294516 0.0447375 -0.0809482 0.0154132
0.3 0.0294326 0.0448954 -0.0807601 0.0155095
0.3 0.0294158 0.0451021 -0.080564 0.0156035
0.3 0.0294004 0.0452761 -0.0803839 0.0156995
0.3 0.0293747 0.0455115 -0.0800797 0.0159032
0.3 0.0293747 0.0455115 -0.0800797 0.0159032
0.3 0.0293642 0.0455779 -0.0799528 0.0160093
0.3 0.0293542 0.0456275 -0.0798316 0.0161134
0.3 0.0293398 0.0456383 -0.0797568 0.0162357
0.3 0.0293252 0.0456279 -0.0796861 0.0163557
0.3 0.029311 0.0456093 -0.0796138 0.0164722
0.3 0.0292973 0.0455836 -0.0795415 0.016586
0.3 0.0292839 0.0455493 -0.0794709 0.0166979
0.3 0.0292706 0.0455054 -0.0794028 0.0168082
0.3 0.0292575 0.045452 -0.0793375 0.0169172
0.3 0.0292445 0.0453894 -0.0792748 0.0170247
0.3 0.029219 0.0452369 -0.0791576 0.0172357
0.3 0.029219 0.0452369 -0.0791576 0.0172357
0.3 0.0292064 0.0451471 -0.0791031 0.0173392
0.3 0.0291939 0.0450488 -0.0790512 0.0174414
0.3 0.0291815 0.0449421 -0.0790019 0.0175423
0.3 0.0291692 0.0448269 -0.0789553 0.0176419
0.3 0.0291571 0.0447034 -0.0789113 0.0177402
0.3 0.0291451 0.0445721 -0.0788698 0.0178373
0.3 0.0291331 0.044433 -0.0788309 0.0179331
0.3 0.0291213 0.0442863 -0.0787945 0.0180277
0.3 0.0290978 0.0439706 -0.0787289 0.0182132
0.3 0.0290978 0.0439706 -0.0787289 0.0182132
0.3 0.0290862 0.0438018 -0.0786998 0.0183041
0.3 0.0290749 0.0436187 -0.0786721 0.0183942
0.3 0.029064 0.0434199 -0.078643 0.0184845
0.3 0.0290536 0.0432004 -0.0786109 0.0185753
0.3 0.0290438 0.0429597 -0.0785757 0.0186665
0.3 0.0290348 0.0426918 -0.0785352 0.0187587
0.3 0.029027 0.0423857 -0.0784853 0.0188529
0.3 0.0290205 0.0420384 -0.0784252 0.0189494
0.3 0.0290153 0.0416471 -0.0783537 0.0190484
0.3 0.0290114 0.0412099 -0.078271 0.0191501
0.3 0.029009 0.0407269 -0.0781764 0.0192545
0.3 0.0290082 0.0401929 -0.0780675 0.0193621
0.3 0.0290089 0.03961 -0.0779463 0.0194726
0.3 0.0290111 0.0389801 -0.0778122 0.0195859
0.3 0.0290146 0.0383034 -0.0776659 0.0197021
0.3 0.0290196 0.0375804 -0.077507 0.0198213
0.3 0.0290261 0.0368094 -0.0773343 0.0199436
0.3 0.0290338 0.0359965 -0.0771503 0.0200684
0.3 0.0290426 0.0351428 -0.0769558 0.0201957
0.3 0.0290526 0.0342492 -0.0767506 0.0203253
0.3 0.0290637 0.033316 -0.0765341 0.0204573
0.3 0.0290758 0.0323463 -0.0763065 0.0205918
0.3 0.0290758 0.0323463 -0.0763065 0.0205918
0.3 0.0291021 0.0303168 -0.0758286 0.0208652
0.3 0.0291163 0.0292585 -0.0755781 0.0210041
0.3 0.029131 0.0281753 -0.0753204 0.0211443
0.3 0.029146 0.0270705 -0.0750567 0.0212854
0.3 0.029146 0.0270705 -0.0750567 0.0212854
0.3 0.0291763 0.0248164 -0.074522 0.0215676
0.3 0.0291915 0.0236705 -0.0742513 0.0217085
0.3 0.0292064 0.0225164 -0.0739792 0.0218491
0.3 0.029221 0.0213573 -0.0737068 0.0219888
0.3 0.0292349 0.0201998 -0.0734372 0.0221268
0.3 0.0292483 0.0190436 -0.0731704 0.0222632
0.3 0.0292609 0.0178923 -0.0729076 0.0223975
0.3 0.0292726 0.0167505 -0.0726494 0.0225296
0.3 0.0292832 0.0156216 -0.0723971 0.0226591
0.3 0.0292926 0.0145106 -0.0721526 0.0227854
0.3 0.0292926 0.0145106 -0.0721526 0.0227854
0.3 0.0293073 0.0123508 -0.0716902 0.0230275
0.3 0.0293123 0.0113083 -0.0714737 0.0231429
0.3 0.0293156 0.0102964 -0.0712687 0.0232542
0.3 0.0293172 0.00931838 -0.0710762 0.023361
0.3 0.0293168 0.00837548 -0.0708968 0.023463
0.3 0.0293145 0.00746774 -0.0707306 0.0235604
0.3 0.0293103 0.00659748 -0.0705784 0.0236528
0.3 0.0293039 0.00577153 -0.0704419 0.02374
0.3 0.0292952 0.00499264 -0.0703218 0.0238219
0.3 0.0292844 0.00426191 -0.0702175 0.0238983
0.3 0.0292712 0.00357847 -0.0701302 0.0239693
0.3 0.0292556 0.0029475 -0.0700615 0.0240347
0.3 0.0292375 0.00236718 -0.070011 0.0240946
0.3 0.0292375 0.00236718 -0.070011 0.0240946
0.3 0.029194 0.00135993 -0.0699648 0.024198
0.3 0.0291683 0.000938543 -0.0699706 0.0242415
0.3 0.0291402 0.000567024 -0.0699934 0.0242804
0.3 0.0291099 0.000242745 -0.0700331 0.0243147
0.3 0.0291099 0.000242745 -0.0700331 0.0243147
0.3 0.0290425 -0.000270155 -0.0701606 0.0243706
0.3 0.0290054 -0.000456543 -0.0702494 0.0243924
0.3 0.0289665 -0.000604995 -0.0703514 0.024411
0.3 0.0289258 -0.000718824 -0.0704664 0.0244265
0.3 0.0289258 -0.000718824 -0.0704664 0.0244265
0.3 0.0288396 -0.000853089 -0.0707318 0.0244495
0.3 0.0287941 -0.000873083 -0.0708821 0.0244573
0.3 0.0287475 -0.000871596 -0.0710404 0.0244637
0.3 0.0286998 -0.000852259 -0.0712052 0.0244688
0.3 0.0286018 -0.000766315 -0.071555 0.0244755
0.3 0.0286018 -0.000766315 -0.071555 0.0244755
0.3 0.0285516 -0.000703789 -0.071739 0.0244775
0.3 0.0285009 -0.000635719 -0.0719259 0.0244792
0.3 0.02845 -0.00056529 -0.0721146 0.024481
0.3 0.0283988 -0.000494077 -0.0723059 0.0244826
0.3 0.0283474 -0.000422137 -0.0724996 0.0244842
0.3 0.0282959 -0.000351707 -0.0726953 0.0244859
0.3 0.0282446 -0.000288972 -0.0728899 0.0244882
0.3 0.0281937 -0.000236495 -0.0730841 0.0244909
0.3 0.0281431 -0.00019612 -0.0732774 0.0244943
0.3 0.0280929 -0.000166596 -0.07347 0.0244981
0.3 0.0280433 -0.000148605 -0.0736618 0.0245025
0.3 0.0279943 -0.000149115 -0.0738512 0.0245075
0.3 0.0279463 -0.000168593 -0.0740376 0.0245131
0.3 0.027899 -0.000207112 -0.0742213 0.0245194
0.3 0.0278527 -0.000266241 -0.0744018 0.0245264
0.3 0.0278076 -0.000349341 -0.0745781 0.024534
0.3 0.0277636 -0.000456665 -0.0747504 0.0245422
0.3 0.0277208 -0.00058994 -0.0749181 0.024551
0.3 0.0276794 -0.00075089 -0.0750819 0.0245599
0.3 0.0276396 -0.000944515 -0.0752394 0.0245693
0.3 0.0276012 -0.00117102 -0.0753909 0.0245792
0.3 0.0275646 -0.00143515 -0.0755349 0.0245894
0.3 0.0275298 -0.00173859 -0.0756701 0.0246001
0.3 0.0274968 -0.0020827 -0.0757967 0.0246114
0.3 0.0274657 -0.00246749 -0.0759157 0.0246228
0.3 0.0274366 -0.00289817 -0.0760256 0.024634
0.3 0.0273847 -0.00390184 -0.0762198 0.0246549
0.3 0.0273847 -0.00390184 -0.0762198 0.0246549
0.3 0.0273413 -0.00509301 -0.0763807 0.024673
0.3 0.0273413 -0.00509301 -0.0763807 0.024673
0.3 0.0273229 -0.00576262 -0.076448 0.0246804
0.3 0.0272874 -0.0070726 -0.0765778 0.0247005
0.3 0.0272874 -0.0070726 -0.0765778 0.0247005
0.3 0.0272704 -0.00771575 -0.0766407 0.024712
0.3 0.0272539 -0.00835093 -0.0767019 0.0247249
0.3 0.0272324 -0.00893899 -0.0768114 0.024721
0.3 0.0272093 -0.00949728 -0.0769353 0.0247108
0.3 0.0271868 -0.0100467 -0.0770565 0.024701
0.3 0.0271648 -0.0105899 -0.0771747 0.0246919
0.3 0.0271433 -0.0111258 -0.0772915 0.0246828
0.3 0.0271221 -0.0116534 -0.0774077 0.0246732
0.3 0.0271012 -0.0121722 -0.0775236 0.024663
0.3 0.0270806 -0.0126821 -0.0776393 0.0246522
0.3 0.0270603 -0.0131832 -0.0777547 0.0246408
0.3 0.0270403 -0.0136756 -0.07787 0.0246287
0.3 0.0270206 -0.0141595 -0.077985 0.024616
0.3 0.0270011 -0.0146346 -0.0780998 0.0246026
0.3 0.0269819 -0.0151013 -0.0782144 0.0245885
0.3 0.026963 -0.0155597 -0.0783288 0.0245738
0.3 0.0269443 -0.0160097 -0.0784431 0.0245584
0.3 0.0269259 -0.0164515 -0.0785572 0.0245424
0.3 0.0269077 -0.016885 -0.0786711 0.0245256
0.3 0.0268897 -0.0173105 -0.0787849 0.0245081
0.3 0.0268719 -0.017728 -0.0788985 0.02449
0.3 0.0268544 -0.0181376 -0.0790119 0.0244712
0.3 0.026837 -0.0185393 -0.0791251 0.0244517
0.3 0.0268173 -0.0190404 -0.0792567 0.0244348
0.3 0.0267975 -0.0195143 -0.0793932 0.0244134
0.3 0.0267784 -0.0199499 -0.0795335 0.0243895
0.3 0.02676 -0.0203418 -0.0796793 0.0243617
0.3 0.0267425 -0.0206858 -0.0798313 0.0243291
0.3 0.0267425 -0.0206858 -0.0798313 0.0243291
0.3 0.0267105 -0.0212267 -0.0801548 0.0242485
0.3 0.0266963 -0.0214136 -0.0803286 0.0241991
0.3 0.0266836 -0.0215463 -0.080511 0.0241435
0.3 0.0266721 -0.0216252 -0.0807019 0.0240819
0.3 0.0266721 -0.0216252 -0.0807019 0.0240819
0.3 0.0266533 -0.0216219 -0.0811096 0.0239401
0.3 0.0266461 -0.0215371 -0.081327 0.0238594
0.3 0.0266403 -0.0213978 -0.0815537 0.0237722
0.3 0.0266359 -0.0212094 -0.0817893 0.0236792
0.3 0.0266328 -0.020972 -0.0820337 0.0235803
0.3 0.0266309 -0.0206871 -0.0822868 0.0234759
0.3 0.0266303 -0.0203541 -0.0825486 0.0233656
0.3 0.0266307 -0.0199788 -0.0828184 0.0232504
0.3 0.0266323 -0.0195609 -0.0830961 0.0231302
0.3 0.0266348 -0.019103 -0.0833814 0.0230054
0.3 0.0266381 -0.0186088 -0.083674 0.0228764
0.3 0.0266422 -0.0180815 -0.0839725 0.0227434
0.3 0.026647 -0.0175228 -0.0842767 0.0226067
0.3 0.0266525 -0.0169336 -0.0845859 0.0224663
0.3 0.0266585 -0.0163146 -0.0848991 0.0223221
0.3 0.0266651 -0.0156689 -0.0852153 0.0221745
0.3 0.0266719 -0.0150039 -0.0855332 0.0220245
0.3 0.0266789 -0.01432 -0.085853 0.0218721
0.3 0.0266861 -0.01362 -0.0861735 0.0217176
0.3 0.0266934 -0.0129064 -0.0864931 0.0215611
0.3 0.0267007 -0.0121824 -0.0868103 0.021403
0.3 0.0267076 -0.0114552 -0.0871241 0.0212442
0.3 0.0267143 -0.0107245 -0.0874346 0.0210848
0.3 0.0267207 -0.009994 -0.0877395 0.0209249
0.3 0.0267265 -0.00926719 -0.0880377 0.0207651
0.3 0.0267265 -0.00926719 -0.0880377 0.0207651
0.3 0.0267362 -0.00784211 -0.0886107 0.0204478
0.3 0.0267399 -0.00714849 -0.0888829 0.0202907
0.3 0.0267427 -0.00647354 -0.089144 0.0201353
0.3 0.0267452 -0.00518899 -0.0896297 0.0198309
0.3 0.0267452 -0.00518899 -0.0896297 0.0198309
0.3 0.0267449 -0.00458214 -0.0898534 0.0196822
0.3 0.0267433 -0.00400473 -0.0900612 0.0195364
0.3 0.0267404 -0.00346102 -0.0902524 0.0193938
0.3 0.0267361 -0.00295327 -0.0904263 0.0192548
0.3 0.0267304 -0.00248155 -0.090583 0.0191194
0.3 0.0267232 -0.00204814 -0.0907216 0.0189877
0.3 0.0267145 -0.00165913 -0.0908394 0.0188603
0.3 0.0267041 -0.00131621 -0.0909363 0.0187373
0.3 0.0266921 -0.00101938 -0.0910126 0.0186185
0.3 0.0266784 -0.000770511 -0.0910672 0.0185042
0.3 0.0266629 -0.000575218 -0.0910978 0.0183946
0.3 0.0266456 -0.000431589 -0.0911053 0.0182896
0.3 0.0266056 -0.000298282 -0.0910504 0.0180921
0.3 0.0266056 -0.000298282 -0.0910504 0.0180921
0.3 0.0265831 -0.000307491 -0.0909881 0.0179991
0.3 0.0265587 -0.000368728 -0.090902 0.01791
0.3 0.0265327 -0.000475355 -0.0907934 0.0178236
0.3 0.0265053 -0.000624703 -0.0906628 0.0177395
0.3 0.0264763 -0.000816811 -0.0905102 0.0176573
0.3 0.0264459 -0.00104874 -0.090336 0.0175766
0.3 0.0264141 -0.00132118 -0.0901395 0.0174969
0.3 0.0263812 -0.00162471 -0.0899235 0.0174171
0.3 0.0263471 -0.00195574 -0.0896887 0.0173366
0.3 0.026312 -0.0023143 -0.0894352 0.0172549
0.3 0.026276 -0.00269693 -0.0891635 0.0171714
0.3 0.0262391 -0.00310301 -0.0888736 0.0170857
0.3 0.0262012 -0.00353046 -0.0885663 0.0169973
0.3 0.0261629 -0.00396857 -0.0882446 0.0169049
0.3 0.0261629 -0.00396857 -0.0882446 0.0169049
0.3 0.0260846 -0.004872 -0.0875582 0.0167066
0.3 0.0260449 -0.00533273 -0.0871948 0.0165996
0.3 0.0260048 -0.00579639 -0.0868206 0.0164872
0.3 0.0259648 -0.00625488 -0.0864369 0.0163684
0.3 0.0259246 -0.00670799 -0.0860437 0.0162429
0.3 0.0258845 -0.00715296 -0.0856421 0.0161105
0.3 0.0258445 -0.0075878 -0.0852335 0.0159709
0.3 0.0258047 -0.00800932 -0.0848191 0.0158241
0.3 0.0257653 -0.00841156 -0.0844017 0.0156698
0.3 0.0257264 -0.00879424 -0.0839811 0.0155079
0.3 0.0256879 -0.00915523 -0.083559 0.0153386
0.3 0.02565 -0.00949205 -0.0831373 0.0151619
0.3 0.0256128 -0.00980217 -0.0827174 0.0149781
0.3 0.0255763 -0.0100823 -0.0823021 0.0147876
0.3 0.0255061 -0.010547 -0.0814899 0.0143875
0.3 0.0255061 -0.010547 -0.0814899 0.0143875
0.3 0.0254724 -0.0107303 -0.0810946 0.0141785
0.3 0.0254397 -0.0108793 -0.0807096 0.0139645
0.3 0.0254082 -0.0109906 -0.0803373 0.0137461
0.3 0.0253778 -0.0110641 -0.0799776 0.0135235
0.3 0.0253487 -0.0110962 -0.0796339 0.0132973
0.3 0.025321 -0.0110865 -0.0793069 0.0130681
0.3 0.0252946 -0.0110343 -0.0789996 0.0128371
0.3 0.0252946 -0.0110343 -0.0789996 0.0128371
0.3 0.0252463 -0.0108014 -0.0784453 0.0123705
0.3 0.0252245 -0.0106142 -0.0782038 0.0121365
0.3 0.0252044 -0.0103773 -0.0779889 0.0119031
0.3 0.025186 -0.0100902 -0.0778022 0.0116711
0.3 0.0251694 -0.00975472 -0.0776451 0.0114415
0.3 0.0251544 -0.00937053 -0.0775177 0.0112146
0.3 0.0251396 -0.00899167 -0.0773906 0.0109892
0.3 0.025125 -0.00862011 -0.0772677 0.0107646
0.3 0.0251106 -0.00825675 -0.077148 0.0105409
0.3 0.0250963 -0.00790087 -0.0770312 0.0103182
0.3 0.0250821 -0.00755244 -0.0769174 0.0100968
0.3 0.0250654 -0.00722917 -0.0767747 0.00985907
0.3 0.0250479 -0.00692311 -0.0766257 0.00961857
0.3 0.0250307 -0.00662353 -0.0764823 0.00938076
0.3 0.0250139 -0.00632673 -0.0763452 0.00914423
0.3 0.0249973 -0.00603515 -0.0762132 0.00891005
0.3 0.024981 -0.00574958 -0.0760856 0.00867829
0.3 0.0249648 -0.00547008 -0.0759622 0.00844891
0.3 0.0249489 -0.00519659 -0.0758429 0.00822187
0.3 0.0249489 -0.00519659 -0.0758429 0.00822187
0.3 0.0249174 -0.00466737 -0.0756165 0.00777471
0.3 0.024902 -0.00441153 -0.0755092 0.00755458
0.3 0.0248868 -0.0041613 -0.0754058 0.0073367
0.3 0.0248868 -0.0041613 -0.0754058 0.0073367
0.3 0.0248568 -0.00367777 -0.0752103 0.00690773
0.3 0.0248568 -0.00367777 -0.0752103 0.00690773
0.3 0.0248274 -0.00321646 -0.0750298 0.00648775
0.3 0.0248129 -0.00299388 -0.074945 0.00628105
0.3 0.0247986 -0.00277655 -0.0748637 0.00607651
0.3 0.0247844 -0.00256447 -0.0747859 0.00587411
0.3 0.02477 -0.00232209 -0.074711 0.00567754
0.3 0.0247556 -0.00213507 -0.0746573 0.00548701
0.3 0.0247416 -0.00202341 -0.0746259 0.00530346
0.3 0.0247416 -0.00202341 -0.0746259 0.00530346
0.3 0.0247145 -0.00203964 -0.0746308 0.0049619
0.3 0.0247019 -0.00217611 -0.0746681 0.00480536
0.3 0.0246901 -0.00239593 -0.0747286 0.00465824
0.3 0.0246792 -0.00269878 -0.074812 0.00452062
0.3 0.0246692 -0.00308497 -0.0749181 0.00439256
0.3 0.0246602 -0.00355666 -0.0750478 0.00427457
0.3 0.0246522 -0.00411267 -0.0752003 0.00416658
0.3 0.0246453 -0.00474601 -0.0753742 0.00406761
0.3 0.0246394 -0.00545711 -0.0755702 0.0039778
0.3 0.0246344 -0.00624324 -0.075788 0.0038968
0.3 0.0246303 -0.00710603 -0.0760281 0.00382505
0.3 0.0246273 -0.00804214 -0.076289 0.00376209
0.3 0.0246252 -0.00904488 -0.0765691 0.00370697
0.3 0.0246239 -0.0101146 -0.0768694 0.00365981
0.3 0.0246234 -0.0112484 -0.0771893 0.00362022
0.3 0.0246235 -0.0124477 -0.0775292 0.00358859
0.3 0.0246244 -0.0137044 -0.077886 0.00356369
0.3 0.0246259 -0.0150173 -0.0782606 0.00354552
0.3 0.0246278 -0.0163852 -0.0786524 0.00353383
0.3 0.0246302 -0.017809 -0.0790613 0.00352889
0.3 0.0246331 -0.0192858 -0.0794854 0.0035303
0.3 0.0246363 -0.020816 -0.0799247 0.00353811
0.3 0.0246398 -0.0223909 -0.0803773 0.00355108
0.3 0.0246434 -0.0240104 -0.0808436 0.00356937
0.3 0.0246472 -0.0256705 -0.0813206 0.00359238
0.3 0.0246507 -0.0273636 -0.0818079 0.00361909
0.3 0.0246542 -0.0290899 -0.0823054 0.00364951
0.3 0.0246574 -0.0308465 -0.082812 0.00368323
0.3 0.0246602 -0.0326331 -0.083327 0.00372034
0.3 0.0246626 -0.0344466 -0.0838484 0.00376035
0.3 0.0246645 -0.0362802 -0.0843749 0.00380232
0.3 0.0246659 -0.038134 -0.0849066 0.00384628
0.3 0.0246667 -0.0400055 -0.0854417 0.00389183
0.3 0.0246668 -0.0418934 -0.0859804 0.00393893
0.3 0.024666 -0.0437945 -0.0865204 0.00398707
0.3 0.024666 -0.0437945 -0.0865204 0.00398707
0.3 0.024662 -0.047622 -0.0876028 0.00408443
0.3 0.0246587 -0.0495437 -0.0881416 0.0041332
0.3 0.0246541 -0.0514655 -0.0886787 0.00418139
0.3 0.0246485 -0.0533875 -0.089213 0.00422896
0.3 0.0246418 -0.0553078 -0.0897434 0.00427558
0.3 0.0246339 -0.0572218 -0.0902691 0.00432078
0.3 0.0246142 -0.0610244 -0.0913037 0.00440623
0.3 0.0246142 -0.0610244 -0.0913037 0.00440623
0.3 0.0246025 -0.0629113 -0.0918119 0.00444638
0.3 0.0245893 -0.0647841 -0.0923128 0.00448449
0.3 0.0245747 -0.0666406 -0.0928042 0.00452031
0.3 0.0245588 -0.0684812 -0.0932874 0.00455404
0.3 0.0245413 -0.0703021 -0.0937608 0.00458548
0.3 0.0245223 -0.0721019 -0.0942232 0.00461461
0.3 0.0245018 -0.073881 -0.0946744 0.00464171
0.3 0.02448 -0.075641 -0.0951155 0.00466717
0.3 0.0244568 -0.0773825 -0.0955464 0.0046913
0.3 0.0244321 -0.079105 -0.0959666 0.00471439
0.3 0.0244061 -0.0808094 -0.0963757 0.00473683
0.3 0.024379 -0.0825003 -0.0967749 0.00475939
0.3 0.0243506 -0.0841781 -0.0971644 0.00478242
0.3 0.0243211 -0.0858451 -0.0975446 0.0048065
0.3 0.0242905 -0.0875021 -0.0979153 0.00483213
0.3 0.0242588 -0.0891511 -0.0982766 0.00485982
0.3 0.0242261 -0.0907918 -0.0986282 0.00488988
0.3 0.0241925 -0.0924305 -0.0989719 0.00492327
0.3 0.0241581 -0.0940689 -0.099308 0.00496057
0.3 0.0241229 -0.0957098 -0.0996369 0.00500233
0.3 0.024087 -0.0973553 -0.09996 0.00504898
0.3 0.024087 -0.0973553 -0.09996 0.00504898
0.3 0.0240133 -0.100664 -0.100588 0.00515815
0.3 0.0239757 -0.102334 -0.100894 0.00522192
0.3 0.0239376 -0.104019 -0.101197 0.00529237
0.3 0.0238992 -0.105714 -0.101496 0.00536894
0.3 0.0238604 -0.107421 -0.101792 0.00545188
0.3 0.0238213 -0.109147 -0.102085 0.005542
0.3 0.0237821 -0.110893 -0.102378 0.00563949
0.3 0.0237428 -0.112662 -0.10267 0.00574437
0.3 0.0237036 -0.114453 -0.102964 0.00585616
0.3 0.0236645 -0.116266 -0.103258 0.00597499
0.3 0.0236255 -0.118103 -0.103554 0.0061006
0.3 0.0235869 -0.119964 -0.103854 0.00623281
0.3 0.0235487 -0.12185 -0.104158 0.00637126
0.3 0.0235109 -0.123759 -0.104466 0.00651574
0.3 0.0234737 -0.12569 -0.104779 0.00666537
0.3 0.0234373 -0.127646 -0.1051 0.00681977
0.3 0.0234019 -0.129622 -0.10543 0.0069776
0.3 0.0233675 -0.131618 -0.105769 0.0071388
0.3 0.0233343 -0.133635 -0.106118 0.00730266
0.3 0.0233024 -0.135675 -0.10648 0.00746873
0.3 0.023272 -0.137733 -0.106855 0.00763584
0.3 0.0232432 -0.139809 -0.107245 0.00780289
0.3 0.0232161 -0.141903 -0.107651 0.00796976
0.3 0.0231907 -0.144015 -0.108074 0.00813567
0.3 0.0231672 -0.146148 -0.108517 0.00829987
0.3 0.0231458 -0.148298 -0.108981 0.00846105
0.3 0.0231265 -0.150465 -0.109468 0.00861848
0.3 0.0231092 -0.152648 -0.109979 0.00877198
0.3 0.0230942 -0.154849 -0.110514 0.00892081
0.3 0.023077 -0.157044 -0.111017 0.00908124
0.3 0.0230526 -0.161252 -0.11205 0.00934396
0.3 0.0230526 -0.161252 -0.11205 0.00934396
0.3 0.0230442 -0.163271 -0.112561 0.00946774
0.3 0.023038 -0.165235 -0.113066 0.00958789
0.3 0.0230341 -0.167142 -0.113565 0.00970434
0.3 0.0230323 -0.168994 -0.114057 0.00981705
0.3 0.0230326 -0.17079 -0.114543 0.00992567
0.3 0.0230348 -0.172528 -0.115021 0.0100275
0.3 0.0230387 -0.174209 -0.115491 0.0101223
0.3 0.0230444 -0.175832 -0.115954 0.0102102
0.3 0.0230517 -0.1774 -0.11641 0.0102911
0.3 0.0230607 -0.178912 -0.116858 0.010365
0.3 0.0230713 -0.180369 -0.117298 0.010432
0.3 0.0230835 -0.181772 -0.117731 0.0104924
0.3 0.0230973 -0.183121 -0.118157 0.010546
0.3 0.0231126 -0.184418 -0.118576 0.0105927
0.3 0.0231294 -0.185662 -0.118988 0.0106328
0.3 0.0231476 -0.186855 -0.119393 0.0106663
0.3 0.0231673 -0.187998 -0.119791 0.0106933
0.3 0.0231883 -0.189092 -0.120182 0.0107137
0.3 0.0232108 -0.190135 -0.120567 0.0107275
0.3 0.0232345 -0.191131 -0.120946 0.0107349
0.3 0.0232595 -0.192079 -0.121318 0.010736
0.3 0.0232858 -0.19298 -0.121684 0.0107307
0.3 0.0233134 -0.193833 -0.122044 0.0107191
0.3 0.0233422 -0.194641 -0.122397 0.0107012
0.3 0.0233729 -0.195375 -0.122739 0.0106764
0.3 0.0234058 -0.19603 -0.123068 0.010643
0.3 0.023441 -0.196603 -0.12338 0.0106007
0.3 0.0234785 -0.197095 -0.123678 0.0105497
0.3 0.0235186 -0.197501 -0.123958 0.0104893
0.3 0.0235613 -0.197819 -0.124217 0.010419
0.3 0.0236068 -0.198054 -0.124457 0.0103386
0.3 0.0236548 -0.198208 -0.124678 0.0102484
0.3 0.0237055 -0.19828 -0.124879 0.0101484
0.3 0.0237587 -0.198273 -0.125061 0.0100387
0.3 0.0238145 -0.198185 -0.125222 0.00991882
0.3 0.023873 -0.198019 -0.125363 0.00978885
0.3 0.0239338 -0.197781 -0.125485 0.00964943
0.3 0.0239971 -0.197471 -0.125589 0.00950046
0.3 0.0240627 -0.197089 -0.125673 0.00934183
0.3 0.0241305 -0.196638 -0.125738 0.00917333
0.3 0.0242722 -0.195552 -0.125818 0.00881037
0.3 0.0242722 -0.195552 -0.125818 0.00881037
0.3 0.0243459 -0.194919 -0.125835 0.00861618
0.3 0.0244213 -0.19423 -0.125836 0.00841324
0.3 0.0244983 -0.193488 -0.12582 0.00820182
0.3 0.0245767 -0.192699 -0.125792 0.00798328
0.3 0.0246563 -0.191865 -0.125753 0.00775756
0.3 0.0247369 -0.190988 -0.125703 0.00752508
0.3 0.0248186 -0.190072 -0.125642 0.00728596
0.3 0.0249011 -0.189119 -0.125571 0.00704026
0.3 0.024984 -0.188138 -0.125493 0.00678927
0.3 0.0250671 -0.18713 -0.125409 0.00653317
0.3 0.0251506 -0.186097 -0.125319 0.00627221
0.3 0.0252341 -0.185043 -0.125225 0.00600663
0.3 0.0253174 -0.183972 -0.125126 0.00573685
0.3 0.0254005 -0.182886 -0.125023 0.00546313
0.3 0.025483 -0.181794 -0.12492 0.00518656
0.3 0.0255648 -0.180694 -0.124816 0.00490717
0.3 0.0256458 -0.17959 -0.124713 0.00462542
0.3 0.0257257 -0.178488 -0.124612 0.00434169
0.3 0.0258815 -0.176306 -0.124422 0.0037709
0.3 0.0258815 -0.176306 -0.124422 0.0037709
0.3 0.0259571 -0.17523 -0.124334 0.00348428
0.3 0.026031 -0.174171 -0.124253 0.00319745
0.3 0.0261028 -0.173134 -0.12418 0.00291114
0.3 0.0261725 -0.172119 -0.124115 0.00262534
0.3 0.0262399 -0.171134 -0.124061 0.00234058
0.3 0.0263048 -0.170181 -0.124018 0.00205743
0.3 0.0263671 -0.169263 -0.123987 0.00177616
0.3 0.0264268 -0.168379 -0.123969 0.00149674
0.3 0.0264837 -0.167531 -0.123963 0.00121942
0.3 0.0265376 -0.166729 -0.123973 0.000944751
0.3 0.0265884 -0.165975 -0.123999 0.000673155
0.3 0.0266359 -0.165272 -0.124042 0.000404715
0.3 0.0267213 -0.164617 -0.124102 0.000139595
0.3 0.0267213 -0.164012 -0.124179 -0.000122463
0.3 0.0267592 -0.163457 -0.124273 -0.000381431
0.3 0.0267936 -0.16296 -0.124387 -0.00063682
0.3 0.0267936 -0.16296 -0.124387 -0.00063682
0.3 0.0268525 -0.162125 -0.124669 -0.00113834
0.3 0.026877 -0.161791 -0.124838 -0.00138466
0.3 0.0268984 -0.161505 -0.125022 -0.00162876
0.3 0.0269171 -0.161262 -0.125222 -0.00187061
0.3 0.026933 -0.16106 -0.125436 -0.00211057
0.3 0.0269464 -0.160898 -0.125665 -0.00234893
0.3 0.0269574 -0.160767 -0.125904 -0.0025863
0.3 0.0269664 -0.160666 -0.126154 -0.002823
0.3 0.0269735 -0.160589 -0.126413 -0.00305905
0.3 0.0269787 -0.160538 -0.126682 -0.0032947
0.3 0.0269821 -0.160507 -0.12696 -0.00353026
0.3 0.0269839 -0.160497 -0.127247 -0.00376587
0.3 0.0269846 -0.160496 -0.127537 -0.00400235
0.3 0.0269842 -0.160499 -0.127832 -0.00423967
0.3 0.0269832 -0.160503 -0.128129 -0.00447806
0.3 0.0269813 -0.160505 -0.128429 -0.00471769
0.3 0.0269788 -0.160507 -0.128731 -0.00495868
0.3 0.0269758 -0.160502 -0.129035 -0.00520119
0.3 0.0269728 -0.160481 -0.129336 -0.00544598
0.3 0.0269728 -0.160481 -0.129336 -0.00544598
0.3 0.0269671 -0.160377 -0.129929 -0.00594185
0.3 0.0269646 -0.160291 -0.130221 -0.00619311
0.3 0.0269625 -0.160179 -0.13051 -0.00644664
0.3 0.0269611 -0.160032 -0.13079 -0.00670302
0.3 0.0269607 -0.159847 -0.131064 -0.00696188
0.3 0.0269612 -0.159622 -0.131332 -0.00722329
0.3 0.0269626 -0.159357 -0.131592 -0.00748716
0.3 0.0269654 -0.159044 -0.131841 -0.00775391
0.3 0.0269695 -0.158681 -0.132082 -0.00802309
0.3 0.026975 -0.158266 -0.132312 -0.00829469
0.3 0.026982 -0.157799 -0.132534 -0.00856863
0.3 0.0269906 -0.157276 -0.132745 -0.00884477
0.3 0.027001 -0.156694 -0.132943 -0.00912338
0.3 0.027001 -0.156694 -0.132943 -0.00912338
0.3 0.0270272 -0.155348 -0.133306 -0.00968642
0.3 0.0270434 -0.154579 -0.133469 -0.00997068
0.3 0.0270615 -0.153746 -0.13362 -0.0102564
0.3 0.0270818 -0.152845 -0.133758 -0.0105437
0.3 0.0271043 -0.151876 -0.133882 -0.010832
0.3 0.0271291 -0.150834 -0.133994 -0.011121
0.3 0.0271561 -0.149723 -0.134094 -0.0114107
0.3 0.0271856 -0.148535 -0.134179 -0.0117007
0.3 0.0272176 -0.147269 -0.13425 -0.0119906
0.3 0.0272891 -0.144499 -0.134349 -0.0125694
0.3 0.0272891 -0.144499 -0.134349 -0.0125694
0.3 0.0273261 -0.143071 -0.134389 -0.0128609
0.3 0.027363 -0.141643 -0.134426 -0.0131535
0.3 0.0273997 -0.140216 -0.13446 -0.0134477
0.3 0.0274362 -0.138788 -0.13449 -0.0137434
0.3 0.0274727 -0.137361 -0.134518 -0.0140409
0.3 0.0275016 -0.135994 -0.134605 -0.0143109
0.3 0.0275309 -0.134627 -0.134685 -0.0145842
0.3 0.0275611 -0.13325 -0.134751 -0.0148619
0.3 0.0275917 -0.131868 -0.134809 -0.0151418
0.3 0.0276223 -0.130485 -0.134863 -0.0154224
0.3 0.0276529 -0.129104 -0.134913 -0.0157031
0.3 0.0276832 -0.127723 -0.134961 -0.0159838
0.3 0.0277134 -0.126345 -0.135006 -0.0162644
0.3 0.0277433 -0.124969 -0.135049 -0.0165448
0.3 0.0277731 -0.123595 -0.135089 -0.0168249
0.3 0.0278026 -0.122223 -0.135127 -0.0171046
0.3 0.0278319 -0.120855 -0.135162 -0.017384
0.3 0.0278319 -0.120855 -0.135162 -0.017384
0.3 0.0278898 -0.118127 -0.135225 -0.0179414
0.3 0.0279184 -0.116767 -0.135253 -0.0182193
0.3 0.0279467 -0.115411 -0.135279 -0.0184967
0.3 0.0279748 -0.114058 -0.135302 -0.0187734
0.3 0.0279748 -0.114058 -0.135302 -0.0187734
0.3 0.0280302 -0.111364 -0.135343 -0.0193246
0.3 0.0280577 -0.110047 -0.135359 -0.0196003
0.3 0.0280853 -0.108767 -0.135368 -0.0198739
0.3 0.0281132 -0.107531 -0.135366 -0.0201446
0.3 0.0281132 -0.107531 -0.135366 -0.0201446
0.3 0.0281704 -0.105193 -0.135331 -0.0206782
0.3 0.0282001 -0.104105 -0.135291 -0.0209397
0.3 0.0282309 -0.103072 -0.135234 -0.0211967
0.3 0.0282627 -0.102096 -0.13516 -0.0214493
0.3 0.0283296 -0.100312 -0.134961 -0.0219404
0.3 0.0283296 -0.100312 -0.134961 -0.0219404
0.3 0.0283647 -0.0995035 -0.134834 -0.0221787
0.3 0.0284011 -0.0987516 -0.134689 -0.0224117
0.3 0.0284387 -0.0980557 -0.134524 -0.0226391
0.3 0.0284774 -0.0974112 -0.134342 -0.0228613
0.3 0.0285173 -0.0968184 -0.134143 -0.0230784
0.3 0.0285583 -0.0962748 -0.133927 -0.0232904
0.3 0.0286002 -0.0957763 -0.133696 -0.0234975
0.3 0.0286431 -0.0953216 -0.133449 -0.0236995
0.3 0.0286868 -0.0949101 -0.133188 -0.0238966
0.3 0.0287314 -0.0945384 -0.132914 -0.0240893
0.3 0.0288225 -0.0939038 -0.132326 -0.0244609
0.3 0.0288225 -0.0939038 -0.132326 -0.0244609
0.3 0.028869 -0.0936382 -0.132014 -0.02464
0.3 0.028916 -0.093405 -0.13169 -0.0248146
0.3 0.0289633 -0.0931982 -0.131357 -0.0249855
0.3 0.0290585 -0.0928523 -0.130665 -0.0253165
0.3 0.0290585 -0.0928523 -0.130665 -0.0253165
0.3 0.0291062 -0.0927103 -0.130308 -0.0254768
0.3 0.0291538 -0.0925854 -0.129944 -0.0256339
0.3 0.0292011 -0.0924716 -0.129575 -0.0257883
0.3 0.0292944 -0.0922676 -0.128829 -0.0260902
0.3 0.0292944 -0.0922676 -0.128829 -0.0260902
0.3 0.0293403 -0.0921743 -0.128452 -0.0262381
0.3 0.0293853 -0.0920797 -0.128076 -0.0263847
0.3 0.0294294 -0.0919808 -0.127701 -0.0265302
0.3 0.0294724 -0.091875 -0.127328 -0.0266748
0.3 0.0295143 -0.0917623 -0.126957 -0.0268187
0.3 0.0295551 -0.0916397 -0.126589 -0.0269622
0.3 0.0295944 -0.091501 -0.126227 -0.0271057
0.3 0.0296321 -0.0913432 -0.125872 -0.0272498
0.3 0.0296682 -0.091164 -0.125523 -0.0273945
0.3 0.0297027 -0.0909632 -0.125182 -0.0275401
0.3 0.0297353 -0.0907382 -0.12485 -0.0276867
0.3 0.029766 -0.0904831 -0.124527 -0.0278348
0.3 0.0297946 -0.0901953 -0.124216 -0.0279848
0.3 0.0298211 -0.0898745 -0.123916 -0.0281366
0.3 0.0298455 -0.0895183 -0.123629 -0.0282907
0.3 0.0298674 -0.0891198 -0.123356 -0.0284473
0.3 0.0298868 -0.0886768 -0.123099 -0.0286068
0.3 0.0299036 -0.0881869 -0.122858 -0.0287696
0.3 0.029918 -0.0876512 -0.122634 -0.0289353
0.3 0.0299297 -0.0870676 -0.122426 -0.0291042
0.3 0.0299385 -0.0864291 -0.122238 -0.0292767
0.3 0.0299445 -0.0857343 -0.12207 -0.0294529
0.3 0.0299477 -0.0849863 -0.12192 -0.0296325
0.3 0.0299482 -0.0841849 -0.12179 -0.0298154
0.3 0.029946 -0.083331 -0.121678 -0.0300015
0.3 0.0299409 -0.0824215 -0.121587 -0.030191
0.3 0.0299333 -0.0814628 -0.121513 -0.0303833
0.3 0.0299231 -0.0804552 -0.121456 -0.0305783
0.3 0.0299104 -0.0794007 -0.121416 -0.0307757
0.3 0.0298953 -0.0782982 -0.121394 -0.0309754
0.3 0.0298779 -0.0771541 -0.121386 -0.0311773
0.3 0.0298585 -0.0759705 -0.121392 -0.0313809
0.3 0.0298369 -0.0747476 -0.121413 -0.0315858
0.3 0.0298135 -0.0734945 -0.121446 -0.0317916
0.3 0.0297884 -0.0722111 -0.12149 -0.031998
0.3 0.0297616 -0.0709009 -0.121544 -0.0322048
0.3 0.0297335 -0.0695711 -0.121607 -0.0324114
0.3 0.0297041 -0.0682248 -0.121677 -0.0326174
0.3 0.0296736 -0.0668646 -0.121753 -0.0328227
0.3 0.029642 -0.0654904 -0.121836 -0.0330272
0.3 0.0296094 -0.0641052 -0.121925 -0.0332305
0.3 0.0295759 -0.0627104 -0.122019 -0.0334324
0.3 0.0295419 -0.0613146 -0.122116 -0.0336325
0.3 0.0295074 -0.0599205 -0.122214 -0.0338304
0.3 0.0294725 -0.0585298 -0.122314 -0.0340258
0.3 0.0294374 -0.0571434 -0.122415 -0.0342188
0.3 0.0294022 -0.0557677 -0.122513 -0.0344085
0.3 0.029367 -0.0544048 -0.122611 -0.034595
0.3 0.0293319 -0.0530545 -0.122707 -0.0347783
0.3 0.029297 -0.0517191 -0.122801 -0.0349584
0.3 0.0292624 -0.0504012 -0.122894 -0.0351352
0.3 0.0292283 -0.0491069 -0.122984 -0.0353083
0.3 0.0291948 -0.0478361 -0.123069 -0.0354776
0.3 0.0291619 -0.0465905 -0.12315 -0.0356429
0.3 0.0291299 -0.0453735 -0.123226 -0.0358045
0.3 0.0290988 -0.0441872 -0.123298 -0.0359623
0.3 0.0290686 -0.043031 -0.123365 -0.0361162
0.3 0.0290395 -0.0419096 -0.123425 -0.0362658
0.3 0.0290117 -0.0408275 -0.123476 -0.036411
0.3 0.0289855 -0.0397874 -0.123519 -0.0365518
0.3 0.0289606 -0.0387888 -0.123552 -0.036688
0.3 0.0289373 -0.0378342 -0.123577 -0.03682
0.3 0.0289158 -0.0369286 -0.12359 -0.0369475
0.3 0.0288961 -0.0360734 -0.123592 -0.0370706
0.3 0.0288783 -0.0352699 -0.123584 -0.0371896
0.3 0.0288623 -0.0345201 -0.123566 -0.0373048
0.3 0.0288483 -0.0338237 -0.123538 -0.0374162
0.3 0.0288365 -0.0331873 -0.123497 -0.037524
0.3 0.0288246 -0.0325582 -0.123455 -0.0376267
0.3 0.0288131 -0.0319332 -0.123413 -0.0377264
0.3 0.0288019 -0.0313122 -0.123369 -0.0378226
0.3 0.0287908 -0.0306958 -0.123324 -0.0379153
0.3 0.02878 -0.0300845 -0.123278 -0.038004
0.3 0.0287694 -0.0294786 -0.123229 -0.0380888
0.3 0.0287609 -0.0288929 -0.123162 -0.0381658
0.3 0.0287482 -0.0282878 -0.123137 -0.0382656
0.3 0.0287346 -0.0276732 -0.123117 -0.038365
0.3 0.0287216 -0.0270642 -0.123092 -0.03846
0.3 0.0287091 -0.0264634 -0.123063 -0.0385512
0.3 0.0286967 -0.0258694 -0.123033 -0.0386397
0.3 0.0286846 -0.0252814 -0.123 -0.0387256
0.3 0.0286726 -0.0246991 -0.122967 -0.0388092
0.3 0.0286608 -0.0241228 -0.122932 -0.0388905
0.3 0.0286491 -0.0235522 -0.122896 -0.0389694
0.3 0.0286375 -0.0229876 -0.12286 -0.0390461
0.3 0.028626 -0.0224288 -0.122822 -0.0391206
0.3 0.0286147 -0.0218758 -0.122783 -0.0391928
0.3 0.0286035 -0.0213286 -0.122743 -0.0392627
0.3 0.0285924 -0.0207873 -0.122702 -0.0393305
0.3 0.0285814 -0.0202518 -0.12266 -0.039396
0.3 0.0285705 -0.0197221 -0.122617 -0.0394593
0.3 0.0285597 -0.0191983 -0.122573 -0.0395205
0.3 0.028549 -0.0186803 -0.122528 -0.0395795
0.3 0.0285386 -0.0181303 -0.122493 -0.0396392
0.3 0.0285281 -0.0175444 -0.122467 -0.0396977
0.3 0.0285174 -0.0169242 -0.122448 -0.0397553
0.3 0.0285068 -0.0162652 -0.122439 -0.039813
0.3 0.0284965 -0.0155579 -0.122441 -0.0398721
0.3 0.0284869 -0.0147979 -0.122453 -0.0399329
0.3 0.0284869 -0.0147979 -0.122453 -0.0399329
0.3 0.0284696 -0.0131183 -0.122514 -0.0400608
0.3 0.0284622 -0.012188 -0.122563 -0.0401291
0.3 0.0284558 -0.0111955 -0.122626 -0.0402008
0.3 0.0284504 -0.0101436 -0.122702 -0.0402755
0.3 0.0284428 -0.00786526 -0.122894 -0.0404339
0.3 0.0284428 -0.00786526 -0.122894 -0.0404339
0.3 0.0284403 -0.00663985 -0.123009 -0.0405175
0.3 0.0284389 -0.00535764 -0.123138 -0.0406045
0.3 0.0284385 -0.00402376 -0.123278 -0.040694
0.3 0.028439 -0.00264063 -0.12343 -0.0407858
0.3 0.0284403 -0.00120794 -0.123594 -0.04088
0.3 0.0284451 0.00179627 -0.123957 -0.0410751
0.3 0.0284451 0.00179627 -0.123957 -0.0410751
0.3 0.0284487 0.0033676 -0.124156 -0.0411763
0.3 0.0284529 0.00497448 -0.124363 -0.0412789
0.3 0.0284575 0.00661765 -0.124579 -0.0413829
0.3 0.0284626 0.00829344 -0.124804 -0.0414882
0.3 0.028468 0.00999967 -0.125036 -0.0415951
0.3 0.0284736 0.0117299 -0.125274 -0.0417026
0.3 0.0284794 0.0134804 -0.125516 -0.0418104
0.3 0.0284851 0.0152515 -0.125764 -0.0419186
0.3 0.0284909 0.01704 -0.126016 -0.0420271
0.3 0.0284963 0.0188435 -0.126271 -0.0421359
0.3 0.0285016 0.0206589 -0.126528 -0.0422448
0.3 0.0285016 0.0206589 -0.126528 -0.0422448
0.3 0.0285112 0.0243052 -0.12704 -0.0424608
0.3 0.0285152 0.0261313 -0.127295 -0.0425679
0.3 0.0285184 0.0279538 -0.127548 -0.0426738
0.3 0.0285184 0.0279538 -0.127548 -0.0426738
0.3 0.0285227 0.0315781 -0.128041 -0.0428816
0.3 0.0285234 0.0333744 -0.128279 -0.0429832
0.3 0.028523 0.0351568 -0.128511 -0.0430831
0.3 0.0285215 0.0369219 -0.128736 -0.0431809
0.3 0.0285151 0.0403912 -0.129157 -0.0433697
0.3 0.0285151 0.0403912 -0.129157 -0.0433697
0.3 0.0285101 0.0420931 -0.129353 -0.0434605
0.3 0.0285034 0.0437668 -0.129539 -0.0435484
0.3 0.0284954 0.0454104 -0.129712 -0.0436333
0.3 0.0284954 0.0454104 -0.129712 -0.0436333
0.3 0.0284748 0.0485989 -0.130017 -0.0437932
0.3 0.028462 0.0501355 -0.130147 -0.0438677
0.3 0.0284475 0.0516331 -0.130262 -0.0439384
0.3 0.0284313 0.0530928 -0.130361 -0.0440052
0.3 0.0284135 0.0545115 -0.130444 -0.0440679
0.3 0.0283936 0.0558822 -0.130509 -0.0441261
0.3 0.0283719 0.0572065 -0.130556 -0.0441798
0.3 0.0283485 0.0584845 -0.130585 -0.0442289
0.3 0.0283233 0.0597162 -0.130597 -0.0442735
0.3 0.0282961 0.0608978 -0.13059 -0.0443133
0.3 0.0282671 0.062029 -0.130564 -0.044348
0.3 0.0282366 0.0631183 -0.130521 -0.0443785
0.3 0.0282044 0.0641655 -0.130462 -0.0444047
0.3 0.0281707 0.0651736 -0.130387 -0.0444269
0.3 0.0281355 0.0661423 -0.130296 -0.044445
0.3 0.0280989 0.0670741 -0.13019 -0.0444593
0.3 0.0280613 0.0679795 -0.13007 -0.0444707
0.3 0.0280225 0.0688586 -0.129938 -0.0444794
0.3 0.0279829 0.0697155 -0.129793 -0.0444854
0.3 0.0279422 0.0705517 -0.129638 -0.0444892
0.3 0.0279008 0.071371 -0.129473 -0.0444911
0.3 0.0278589 0.0721837 -0.1293 -0.044492
0.3 0.0278166 0.0729899 -0.12912 -0.0444922
0.3 0.0277738 0.0737941 -0.128935 -0.0444921
0.3 0.0277306 0.0745982 -0.128743 -0.044492
0.3 0.0276875 0.0754119 -0.128549 -0.044493
0.3 0.0276443 0.0762352 -0.128352 -0.0444953
0.3 0.0276011 0.0770715 -0.128153 -0.0444992
0.3 0.027558 0.0779226 -0.127952 -0.044505
0.3 0.0275153 0.0787977 -0.127753 -0.0445138
0.3 0.0274731 0.0796981 -0.127556 -0.0445257
0.3 0.0274311 0.080624 -0.12736 -0.0445409
0.3 0.0273897 0.0815779 -0.127167 -0.0445597
0.3 0.0273489 0.0825619 -0.126978 -0.0445824
0.3 0.0273088 0.0835831 -0.126795 -0.0446097
0.3 0.0272694 0.084641 -0.126618 -0.0446413
0.3 0.0272309 0.085736 -0.126448 -0.0446775
0.3 0.0271932 0.0868693 -0.126285 -0.0447182
0.3 0.0271563 0.0880438 -0.126132 -0.0447637
0.3 0.0271206 0.089264 -0.125989 -0.0448141
0.3 0.0270524 0.0918358 -0.125737 -0.0449283
0.3 0.0270524 0.0918358 -0.125737 -0.0449283
0.3 0.0270199 0.093188 -0.12563 -0.0449918
0.3 0.0269887 0.0945898 -0.125537 -0.04506
0.3 0.0269587 0.0960383 -0.12546 -0.0451319
0.3 0.0269587 0.0960383 -0.12546 -0.0451319
0.3 0.026903 0.0990758 -0.125356 -0.0452851
0.3 0.0268772 0.10067 -0.125332 -0.0453664
0.3 0.0268529 0.102316 -0.12533 -0.0454504
0.3 0.0268301 0.10401 -0.125349 -0.0455362
0.3 0.026809 0.105751 -0.12539 -0.0456236
0.3 0.0267894 0.10754 -0.125453 -0.0457121
0.3 0.0267715 0.109382 -0.125544 -0.0458015
0.3 0.0267715 0.109382 -0.125544 -0.0458015
0.3 0.0267404 0.113222 -0.125786 -0.0460046
0.3 0.0267258 0.115116 -0.125903 -0.0461137
0.3 0.0267123 0.116958 -0.126021 -0.0462178
0.3 0.0267002 0.118752 -0.12614 -0.0463186
0.3 0.0266892 0.120498 -0.126259 -0.0464163
0.3 0.0266796 0.122197 -0.126378 -0.046511
0.3 0.0266712 0.123849 -0.126496 -0.046603
0.3 0.0266638 0.125452 -0.126613 -0.0466896
0.3 0.0266575 0.127004 -0.126727 -0.0467695
0.3 0.0266521 0.128505 -0.126838 -0.0468426
0.3 0.0266521 0.128505 -0.126838 -0.0468426
0.3 0.0266445 0.131357 -0.127054 -0.0469683
0.3 0.0266423 0.132708 -0.127158 -0.0470212
0.3 0.0266411 0.134012 -0.12726 -0.0470675
0.3 0.0266411 0.135269 -0.127359 -0.0471072
0.3 0.0266421 0.136478 -0.127456 -0.0471403
0.3 0.0266442 0.137641 -0.127551 -0.0471669
0.3 0.0266473 0.138758 -0.127643 -0.0471871
0.3 0.0266516 0.13983 -0.127733 -0.0472011
0.3 0.0266516 0.13983 -0.127733 -0.0472011
0.3 0.0266632 0.14184 -0.127906 -0.0472099
0.3 0.0266706 0.142779 -0.127989 -0.047205
0.3 0.026679 0.143676 -0.12807 -0.047194
0.3 0.0266884 0.144532 -0.128149 -0.0471769
0.3 0.0266988 0.145345 -0.128226 -0.0471537
0.3 0.0267102 0.146117 -0.128301 -0.0471246
0.3 0.0267227 0.146819 -0.128381 -0.0470844
0.3 0.0267365 0.14745 -0.128465 -0.0470358
0.3 0.0267519 0.148005 -0.128554 -0.0469776
0.3 0.0267691 0.148479 -0.128651 -0.0469081
0.3 0.0267691 0.148479 -0.128651 -0.0469081
0.3 0.0268089 0.149184 -0.128866 -0.0467354
0.3 0.0268319 0.149408 -0.128985 -0.046631
0.3 0.026857 0.149548 -0.129113 -0.0465148
0.3 0.0268842 0.149606 -0.129251 -0.0463868
0.3 0.0269135 0.149584 -0.129396 -0.0462476
0.3 0.0269449 0.149485 -0.129549 -0.046097
0.3 0.0269782 0.149308 -0.129709 -0.0459353
0.3 0.0270136 0.149056 -0.129879 -0.0457627
0.3 0.027051 0.148728 -0.130057 -0.0455793
0.3 0.0270902 0.14833 -0.130243 -0.0453856
0.3 0.0271312 0.147861 -0.130436 -0.0451816
0.3 0.0271741 0.147323 -0.130637 -0.0449675
0.3 0.0272186 0.146719 -0.130845 -0.0447439
0.3 0.0272647 0.146053 -0.13106 -0.0445111
0.3 0.0273123 0.145323 -0.131281 -0.044269
0.3 0.0273614 0.144535 -0.131508 -0.0440182
0.3 0.0274118 0.143688 -0.13174 -0.0437586
0.3 0.0274634 0.142791 -0.131976 -0.0434913
0.3 0.027516 0.141846 -0.132215 -0.0432169
0.3 0.027624 0.139822 -0.1327 -0.0426477
0.3 0.027624 0.139822 -0.1327 -0.0426477
0.3 0.0276791 0.138749 -0.132945 -0.0423536
0.3 0.0277347 0.137643 -0.133189 -0.0420542
0.3 0.0277907 0.136508 -0.133432 -0.04175
0.3 0.0278471 0.135345 -0.133672 -0.0414411
0.3 0.0279036 0.134156 -0.133909 -0.0411279
0.3 0.0279603 0.132945 -0.134142 -0.0408106
0.3 0.0280168 0.13172 -0.134368 -0.0404905
0.3 0.0280732 0.13048 -0.134588 -0.0401675
0.3 0.0281292 0.12923 -0.1348 -0.0398421
0.3 0.0281848 0.127977 -0.135003 -0.0395155
0.3 0.0282397 0.126722 -0.135195 -0.0391876
0.3 0.028294 0.125467 -0.135378 -0.0388589
0.3 0.0283474 0.124216 -0.135547 -0.0385298
0.3 0.0283999 0.122975 -0.135703 -0.0382011
0.3 0.0284513 0.121747 -0.135844 -0.0378733
0.3 0.0285504 0.119338 -0.136082 -0.0372216
0.3 0.0285504 0.119338 -0.136082 -0.0372216
0.3 0.028598 0.118162 -0.136176 -0.0368984
0.3 0.0286441 0.117013 -0.136251 -0.0365777
0.3 0.0286885 0.115894 -0.136307 -0.0362601
0.3 0.0287722 0.113747 -0.136359 -0.0356345
0.3 0.0287722 0.113747 -0.136359 -0.0356345
0.3 0.0288114 0.112727 -0.136353 -0.0353272
0.3 0.0288486 0.11175 -0.136324 -0.0350243
0.3 0.0288837 0.11082 -0.13627 -0.0347263
0.3 0.0289166 0.109937 -0.136192 -0.0344329
0.3 0.0289475 0.109101 -0.13609 -0.0341441
0.3 0.0289763 0.108313 -0.135963 -0.0338598
0.3 0.0290028 0.107577 -0.13581 -0.0335804
0.3 0.0290272 0.106893 -0.135631 -0.0333056
0.3 0.0290495 0.106256 -0.135427 -0.0330346
0.3 0.0290698 0.105664 -0.135198 -0.0327672
0.3 0.0290882 0.105117 -0.134946 -0.032503
0.3 0.0291047 0.104616 -0.134668 -0.0322419
0.3 0.0291192 0.10416 -0.134366 -0.0319834
0.3 0.0291321 0.103739 -0.134042 -0.0317262
0.3 0.0291435 0.10335 -0.133697 -0.0314698
0.3 0.0291534 0.102992 -0.133331 -0.0312138
0.3 0.0291618 0.102663 -0.132945 -0.0309575
0.3 0.0291689 0.102361 -0.132538 -0.0307005
0.3 0.0291748 0.102076 -0.132114 -0.0304414
0.3 0.0291798 0.101803 -0.131673 -0.0301795
0.3 0.0291838 0.101542 -0.131217 -0.0299145
0.3 0.0291869 0.101291 -0.130745 -0.0296457
0.3 0.0291891 0.101048 -0.130258 -0.029373
0.3 0.0291917 0.100561 -0.12925 -0.0288117
0.3 0.0291917 0.100561 -0.12925 -0.0288117
0.3 0.0291922 0.100312 -0.128728 -0.0285222
0.3 0.0291923 0.100058 -0.128198 -0.0282265
0.3 0.0291922 0.0997882 -0.12766 -0.0279237
0.3 0.0291918 0.0995046 -0.127115 -0.0276134
0.3 0.0291914 0.0992033 -0.126564 -0.0272954
0.3 0.0291909 0.098882 -0.126009 -0.0269695
0.3 0.0291906 0.0985349 -0.125452 -0.0266355
0.3 0.0291906 0.0985349 -0.125452 -0.0266355
0.3 0.0291907 0.097762 -0.124334 -0.0259428
0.3 0.0291912 0.0973301 -0.123776 -0.0255841
0.3 0.0291923 0.0968634 -0.123222 -0.025217
0.3 0.0291939 0.09636 -0.122673 -0.0248423
0.3 0.0291961 0.0958198 -0.122129 -0.0244597
0.3 0.029199 0.0952415 -0.121593 -0.0240698
0.3 0.0292027 0.0946193 -0.121067 -0.0236726
0.3 0.0292072 0.0939541 -0.120552 -0.0232687
0.3 0.0292127 0.093245 -0.12005 -0.0228592
0.3 0.0292263 0.0916929 -0.119092 -0.0220237
0.3 0.0292263 0.0916929 -0.119092 -0.0220237
0.3 0.0292346 0.0908481 -0.118637 -0.0215991
0.3 0.029244 0.0899545 -0.118203 -0.021171
0.3 0.0292547 0.0890106 -0.117791 -0.02074
0.3 0.0292665 0.0880164 -0.117402 -0.0203065
0.3 0.0292795 0.0869707 -0.117037 -0.0198712
0.3 0.0292941 0.0858677 -0.1167 -0.0194346
0.3 0.02931 0.0847094 -0.116392 -0.0189979
0.3 0.0293274 0.0834955 -0.116113 -0.0185612
0.3 0.0293443 0.082287 -0.115833 -0.0181256
0.3 0.0293608 0.0810883 -0.115554 -0.0176913
0.3 0.029377 0.0798989 -0.115277 -0.0172586
0.3 0.0293929 0.0787184 -0.115001 -0.0168275
0.3 0.0294083 0.0775466 -0.114727 -0.016398
0.3 0.0294229 0.0763764 -0.114439 -0.0159437
0.3 0.0294368 0.0752147 -0.114149 -0.0154856
0.3 0.0294508 0.0740586 -0.113866 -0.0150307
0.3 0.0294648 0.0729056 -0.113588 -0.0145778
0.3 0.0294788 0.0717552 -0.113315 -0.0141259
0.3 0.0294929 0.0706079 -0.113048 -0.013675
0.3 0.0295069 0.0694643 -0.112786 -0.0132255
0.3 0.0295207 0.068327 -0.112527 -0.012779
0.3 0.0295344 0.0671964 -0.112273 -0.0123357
0.3 0.0295612 0.0649547 -0.111776 -0.0114586
0.3 0.0295612 0.0649547 -0.111776 -0.0114586
0.3 0.0295743 0.0638437 -0.111533 -0.0110247
0.3 0.0295872 0.0627397 -0.111294 -0.010594
0.3 0.0295999 0.0616427 -0.111059 -0.0101665
0.3 0.0296247 0.0594697 -0.110599 -0.00932081
0.3 0.0296247 0.0594697 -0.110599 -0.00932081
0.3 0.0296368 0.0583937 -0.110375 -0.00890268
0.3 0.0296487 0.0573246 -0.110154 -0.0084877
0.3 0.0296604 0.0562627 -0.109937 -0.00807592
0.3 0.0296725 0.055271 -0.109723 -0.0076657
0.3 0.0296843 0.054323 -0.109512 -0.00725893
0.3 0.0296967 0.053431 -0.10929 -0.00685796
0.3 0.0297096 0.0525998 -0.109055 -0.00646367
0.3 0.0297232 0.0518315 -0.108807 -0.00607614
0.3 0.0297377 0.0511278 -0.108546 -0.00569527
0.3 0.029753 0.0504873 -0.10827 -0.00532119
0.3 0.0297695 0.049913 -0.107978 -0.00495437
0.3 0.0297871 0.0494016 -0.10767 -0.00459487
0.3 0.0298059 0.0489521 -0.107346 -0.00424271
0.3 0.0298259 0.0485645 -0.107007 -0.00389791
0.3 0.0298471 0.0482374 -0.106651 -0.00356043
0.3 0.0298696 0.0479718 -0.106278 -0.00323051
0.3 0.0298933 0.0477622 -0.10589 -0.00290786
0.3 0.0299182 0.0476065 -0.105488 -0.00259235
0.3 0.0299711 0.0474512 -0.10464 -0.00198248
0.3 0.0299711 0.0474512 -0.10464 -0.00198248
0.3 0.0299991 0.0474496 -0.104196 -0.00168797
0.3 0.0300281 0.0474944 -0.103739 -0.00140005
0.3 0.0300578 0.0475826 -0.103271 -0.00111861
0.3 0.0300883 0.0477116 -0.102792 -0.00084345
0.3 0.0301195 0.0478815 -0.102303 -0.000574558
0.3 0.0301514 0.0480895 -0.101804 -0.000311688
0.3 0.0301836 0.0483304 -0.101298 -5.41944e-05
0.3 0.0302162 0.0486009 -0.100784 0.000197965
0.3 0.030249 0.0488977 -0.100266 0.000445049
0.3 0.030282 0.0492209 -0.0997411 0.000687086
0.3 0.0303151 0.0495674 -0.099212 0.00092437
0.3 0.0303481 0.0499317 -0.09868 0.0011574
0.3 0.0303481 0.0499317 -0.09868 0.0011574
0.3 0.0304131 0.0507044 -0.0976112 0.0016116
0.3 0.0304451 0.0511101 -0.0970747 0.00183298
0.3 0.0304766 0.0515257 -0.0965375 0.00205085
0.3 0.0304766 0.0515257 -0.0965375 0.00205085
0.3 0.0305373 0.0523685 -0.0954699 0.00247827
0.3 0.0305663 0.0527916 -0.0949404 0.00268817
0.3 0.0305942 0.0532127 -0.0944148 0.00289595
0.3 0.030621 0.0536293 -0.0938942 0.00310189
0.3 0.0306704 0.054433 -0.0928743 0.00351007
0.3 0.0306704 0.054433 -0.0928743 0.00351007
0.3 0.0306929 0.0548176 -0.0923761 0.00371262
0.3 0.0307138 0.0551865 -0.0918867 0.00391455
0.3 0.0307328 0.0555371 -0.0914073 0.00411615
0.3 0.03075 0.055866 -0.0909391 0.00431776
0.3 0.0307653 0.0561732 -0.0904821 0.00451942
0.3 0.0307785 0.0564566 -0.090037 0.0047213
0.3 0.0307897 0.0567119 -0.0896051 0.00492373
0.3 0.0307985 0.0569368 -0.0891874 0.00512695
0.3 0.0308051 0.0571302 -0.0887842 0.00533104
0.3 0.0308093 0.057292 -0.0883953 0.00553598
0.3 0.0308112 0.0574209 -0.0880214 0.00574181
0.3 0.0308105 0.0575113 -0.087664 0.00594884
0.3 0.0308072 0.0575616 -0.0873238 0.00615713
0.3 0.0308013 0.0575744 -0.087 0.00636652
0.3 0.030793 0.0575498 -0.0866923 0.00657689
0.3 0.0307821 0.0574886 -0.0864007 0.0067881
0.3 0.0307686 0.0573878 -0.086126 0.00700016
0.3 0.0307346 0.057086 -0.0856213 0.00742568
0.3 0.0307346 0.057086 -0.0856213 0.00742568
0.3 0.0307141 0.0568872 -0.0853904 0.00763871
0.3 0.0306914 0.0566557 -0.085174 0.00785176
0.3 0.0306667 0.0563995 -0.0849686 0.00806417
0.3 0.0306401 0.056122 -0.084774 0.00827582
0.3 0.0306117 0.0558246 -0.0845897 0.00848653
0.3 0.0305815 0.0555083 -0.0844153 0.00869607
0.3 0.0305496 0.055173 -0.084251 0.00890435
0.3 0.0305161 0.0548195 -0.0840962 0.00911112
0.3 0.0304813 0.0544572 -0.0839478 0.00931585
0.3 0.0304453 0.0540863 -0.0838059 0.00951846
0.3 0.0304082 0.0537135 -0.0836677 0.00971839
0.3 0.0303703 0.053339 -0.0835337 0.00991566
0.3 0.0303314 0.0529634 -0.0834041 0.0101101
0.3 0.0302918 0.052588 -0.0832782 0.0103017
0.3 0.0302514 0.0522124 -0.0831564 0.0104904
0.3 0.0302107 0.0518446 -0.0830364 0.0106758
0.3 0.0301697 0.0514843 -0.082918 0.0108578
0.3 0.0301697 0.0514843 -0.082918 0.0108578
0.3 0.030087 0.0507929 -0.0826839 0.0112109
0.3 0.0300455 0.0504621 -0.0825682 0.011382
0.3 0.0300043 0.0501469 -0.0824517 0.0115493
0.3 0.0299632 0.0498469 -0.0823344 0.0117127
0.3 0.0299225 0.0495621 -0.0822164 0.0118722
0.3 0.0298821 0.0492938 -0.0820972 0.0120277
0.3 0.0298424 0.0490465 -0.0819755 0.0121792
0.3 0.0298034 0.0488221 -0.0818511 0.0123266
0.3 0.0297653 0.0486208 -0.0817236 0.01247
0.3 0.029728 0.0484416 -0.0815932 0.0126093
0.3 0.0296917 0.048287 -0.0814592 0.0127447
0.3 0.0296565 0.04816 -0.081321 0.0128763
0.3 0.0296227 0.0480605 -0.0811787 0.0130039
0.3 0.0296227 0.0480605 -0.0811787 0.0130039
0.3 0.0295589 0.04795 -0.0808806 0.0132479
0.3 0.0295293 0.0479431 -0.0807234 0.0133644
0.3 0.0295012 0.0479709 -0.0805604 0.0134775
0.3 0.029475 0.0480349 -0.0803916 0.0135875
0.3 0.0294505 0.0481357 -0.0802169 0.0136945
0.3 0.0294505 0.0481357 -0.0802169 0.0136945
0.3 0.0294072 0.0484537 -0.0798487 0.0138999
0.3 0.0293886 0.0486773 -0.0796533 0.0139986
0.3 0.0293721 0.0489457 -0.0794507 0.0140951
0.3 0.0293577 0.049259 -0.0792412 0.0141895
0.3 0.0293447 0.0495383 -0.0790476 0.014286
0.3 0.0293333 0.0497772 -0.0788733 0.0143868
0.3 0.0293235 0.049978 -0.0787172 0.0144913
0.3 0.0293153 0.0501427 -0.0785781 0.0145988
0.3 0.0293023 0.0502499 -0.0784934 0.014723
0.3 0.0292877 0.0503249 -0.0784259 0.0148504
0.3 0.0292733 0.0503875 -0.0783592 0.0149755
0.3 0.0292594 0.0504407 -0.0782931 0.0150983
0.3 0.0292457 0.0504831 -0.0782289 0.0152193
0.3 0.0292322 0.0505137 -0.0781671 0.0153388
0.3 0.0292188 0.050533 -0.078108 0.015457
0.3 0.0292056 0.0505411 -0.0780515 0.0155739
0.3 0.0291926 0.0505381 -0.0779977 0.0156895
0.3 0.0291926 0.0505381 -0.0779977 0.0156895
0.3 0.029167 0.0504993 -0.077898 0.0159168
0.3 0.0291545 0.0504637 -0.0778521 0.0160286
0.3 0.0291421 0.050418 -0.0778089 0.0161391
0.3 0.0291299 0.0503622 -0.0777682 0.0162485
0.3 0.0291178 0.0502964 -0.07773 0.0163567
0.3 0.0291058 0.0502208 -0.0776945 0.0164637
0.3 0.0290939 0.0501354 -0.0776615 0.0165695
0.3 0.0290822 0.0500408 -0.077631 0.0166741
0.3 0.0290705 0.0499369 -0.077603 0.0167776
0.3 0.029059 0.0498241 -0.0775773 0.0168799
0.3 0.029059 0.0498241 -0.0775773 0.0168799
0.3 0.0290379 0.0493219 -0.0775352 0.017096
0.3 0.0290278 0.0490476 -0.0775145 0.0172034
0.3 0.0290183 0.0487544 -0.0774907 0.0173112
0.3 0.0290096 0.0484358 -0.0774618 0.0174199
0.3 0.028995 0.0477066 -0.0773834 0.0176415
0.3 0.028995 0.0477066 -0.0773834 0.0176415
0.3 0.0289892 0.0472918 -0.0773323 0.0177548
0.3 0.0289849 0.0468355 -0.0772704 0.0178705
0.3 0.0289819 0.0463354 -0.0771967 0.0179888
0.3 0.0289803 0.0457911 -0.0771115 0.0181098
0.3 0.0289802 0.0452015 -0.077014 0.0182336
0.3 0.0289817 0.044562 -0.0769015 0.0183608
0.3 0.0289847 0.043876 -0.0767763 0.018491
0.3 0.0289891 0.0431446 -0.0766386 0.0186239
0.3 0.0289949 0.0423673 -0.0764885 0.0187597
0.3 0.0290021 0.0415456 -0.0763264 0.0188982
0.3 0.0290107 0.0406781 -0.0761509 0.0190397
0.3 0.0290204 0.0397708 -0.0759648 0.0191834
0.3 0.0290313 0.0388264 -0.0757688 0.0193292
0.3 0.0290432 0.0378441 -0.0755631 0.0194772
0.3 0.029056 0.0368269 -0.0753483 0.0196271
0.3 0.0290697 0.0357756 -0.075123 0.0197791
0.3 0.029084 0.034697 -0.074891 0.0199323
0.3 0.029084 0.034697 -0.074891 0.0199323
0.3 0.0291143 0.0324648 -0.0744097 0.0202416
0.3 0.0291301 0.0313143 -0.0741601 0.0203976
0.3 0.0291461 0.0301451 -0.0739052 0.0205543
0.3 0.0291624 0.0289569 -0.0736451 0.0207116
0.3 0.0291787 0.0277567 -0.073383 0.0208686
0.3 0.0291948 0.0265482 -0.0731196 0.0210251
0.3 0.0292104 0.0253384 -0.0728576 0.0211803
0.3 0.0292255 0.0241273 -0.0725972 0.0213341
0.3 0.0292401 0.0229182 -0.0723396 0.0214861
0.3 0.0292539 0.0217155 -0.0720853 0.0216362
0.3 0.0292667 0.0205247 -0.0718367 0.0217836
0.3 0.0292889 0.0181879 -0.0713594 0.0220695
0.3 0.0292889 0.0181879 -0.0713594 0.0220695
0.3 0.0292982 0.017045 -0.0711317 0.0222077
0.3 0.0293061 0.0159242 -0.0709126 0.0223424
0.3 0.0293124 0.0148307 -0.070704 0.0224729
0.3 0.029317 0.0137676 -0.0705067 0.0225991
0.3 0.0293199 0.0127348 -0.0703207 0.0227209
0.3 0.029321 0.0117352 -0.0701471 0.0228381
0.3 0.0293201 0.0107756 -0.0699875 0.0229499
0.3 0.029312 0.008981 -0.069713 0.023158
0.3 0.029312 0.008981 -0.069713 0.023158
0.3 0.0293048 0.00814881 -0.0695988 0.023254
0.3 0.0292953 0.00736557 -0.0695018 0.0233444
0.3 0.0292833 0.00663398 -0.0694226 0.0234288
0.3 0.0292689 0.00595522 -0.0693617 0.0235075
0.3 0.0292689 0.00595522 -0.0693617 0.0235075
0.3 0.0292329 0.00475724 -0.0692934 0.0236474
0.3 0.029211 0.00424511 -0.0692889 0.0237087
0.3 0.0291864 0.00378954 -0.0693044 0.0237643
0.3 0.0291594 0.00338586 -0.0693376 0.0238147
0.3 0.02913 0.00303385 -0.0693885 0.0238602
0.3 0.0290982 0.00273093 -0.0694565 0.023901
0.3 0.0290641 0.00247766 -0.0695417 0.0239373
0.3 0.0289898 0.00209695 -0.0697565 0.0239983
0.3 0.0289898 0.00209695 -0.0697565 0.0239983
0.3 0.0289498 0.00196591 -0.0698848 0.0240237
0.3 0.0289082 0.00186733 -0.0700249 0.0240461
0.3 0.0288651 0.0017978 -0.0701757 0.0240661
0.3 0.0288206 0.00175406 -0.070336 0.0240837
0.3 0.0287748 0.00173603 -0.0705057 0.0240994
0.3 0.0287278 0.00174049 -0.0706838 0.0241134
0.3 0.0286799 0.00176093 -0.0708686 0.024126
0.3 0.0286313 0.00179452 -0.0710591 0.0241376
0.3 0.028582 0.00183813 -0.0712542 0.0241484
0.3 0.028582 0.00183813 -0.0712542 0.0241484
0.3 0.0284816 0.00195227 -0.0716574 0.0241683
0.3 0.0284307 0.00201897 -0.0718644 0.0241777
0.3 0.0283798 0.00208415 -0.0720728 0.0241871
0.3 0.0283288 0.00214778 -0.0722824 0.0241966
0.3 0.0282777 0.00220685 -0.0724926 0.0242064
0.3 0.0282269 0.00226049 -0.0727028 0.0242166
0.3 0.0281764 0.00230167 -0.0729114 0.0242274
0.3 0.0281264 0.0023308 -0.0731184 0.0242388
0.3 0.0280769 0.00234543 -0.0733231 0.0242509
0.3 0.0280281 0.00234456 -0.0735255 0.0242636
0.3 0.02798 0.0023274 -0.0737248 0.0242771
0.3 0.027933 0.00228777 -0.07392 0.0242914
0.3 0.027933 0.00228777 -0.07392 0.0242914
0.3 0.027842 0.00213987 -0.0742971 0.0243223
0.3 0.0277983 0.00202619 -0.0744778 0.0243389
0.3 0.0277559 0.00188323 -0.0746526 0.0243562
0.3 0.027715 0.00170799 -0.0748209 0.024374
0.3 0.0276757 0.0015003 -0.0749829 0.0243925
0.3 0.0276379 0.00125609 -0.0751374 0.0244115
0.3 0.0276019 0.000975004 -0.0752842 0.024431
0.3 0.0276019 0.000975004 -0.0752842 0.024431
0.3 0.0275353 0.000292669 -0.0755551 0.0244707
0.3 0.0275049 -0.000113824 -0.0756776 0.0244908
0.3 0.0274765 -0.000564722 -0.0757915 0.0245106
0.3 0.027426 -0.00160472 -0.0759942 0.0245487
0.3 0.027426 -0.00160472 -0.0759942 0.0245487
0.3 0.0274038 -0.00219509 -0.0760826 0.0245667
0.3 0.0273839 -0.00283556 -0.0761618 0.0245837
0.3 0.027351 -0.00427231 -0.0762929 0.0246135
0.3 0.027351 -0.00427231 -0.0762929 0.0246135
0.3 0.027336 -0.00500562 -0.0763525 0.0246298
0.3 0.0273214 -0.0057294 -0.076411 0.0246467
0.3 0.0273073 -0.00644427 -0.0764682 0.0246645
0.3 0.0272934 -0.00715003 -0.0765238 0.0246836
0.3 0.027252 -0.00841783 -0.0767669 0.0246726
0.3 0.027252 -0.00841783 -0.0767669 0.0246726
0.3 0.0272321 -0.00903555 -0.0768822 0.0246691
0.3 0.0272129 -0.00964766 -0.0769935 0.0246666
0.3 0.027194 -0.0102516 -0.0771034 0.0246641
0.3 0.0271754 -0.0108462 -0.0772128 0.024661
0.3 0.027157 -0.0114311 -0.077322 0.0246573
0.3 0.0271388 -0.0120063 -0.0774311 0.0246528
0.3 0.0271209 -0.012572 -0.0775401 0.0246477
0.3 0.0271032 -0.013128 -0.077649 0.0246418
0.3 0.0270857 -0.0136745 -0.0777578 0.0246353
0.3 0.0270514 -0.0147388 -0.0779754 0.0246198
0.3 0.0270514 -0.0147388 -0.0779754 0.0246198
0.3 0.0270345 -0.0152569 -0.0780841 0.024611
0.3 0.0270178 -0.0157659 -0.0781927 0.0246015
0.3 0.0270014 -0.0162656 -0.0783013 0.0245912
0.3 0.026985 -0.0167562 -0.0784098 0.0245801
0.3 0.0269689 -0.0172378 -0.0785182 0.0245683
0.3 0.0269529 -0.0177105 -0.0786266 0.0245558
0.3 0.026937 -0.0181743 -0.078735 0.0245425
0.3 0.0269213 -0.0186294 -0.0788433 0.0245284
0.3 0.026906 -0.0190551 -0.0789561 0.0245099
0.3 0.0268911 -0.0194445 -0.0790738 0.0244891
0.3 0.0268769 -0.0197934 -0.0791966 0.0244642
0.3 0.0268506 -0.0203683 -0.0794579 0.0244013
0.3 0.0268506 -0.0203683 -0.0794579 0.0244013
0.3 0.0268387 -0.0205869 -0.0795986 0.0243623
0.3 0.0268281 -0.0207524 -0.0797476 0.0243171
0.3 0.0268187 -0.020866 -0.0799051 0.0242659
0.3 0.0268105 -0.0209279 -0.0800712 0.0242085
0.3 0.0268036 -0.0209378 -0.0802459 0.024145
0.3 0.0267979 -0.0208965 -0.0804295 0.0240754
0.3 0.0267936 -0.0208 -0.0806228 0.023999
0.3 0.0267888 -0.0204549 -0.0810374 0.0238281
0.3 0.0267888 -0.0204549 -0.0810374 0.0238281
0.3 0.0267882 -0.0202076 -0.0812589 0.0237336
0.3 0.0267888 -0.019909 -0.0814899 0.0236329
0.3 0.0267906 -0.0195656 -0.0817298 0.0235268
0.3 0.0267933 -0.0191771 -0.0819784 0.0234153
0.3 0.0267971 -0.0187459 -0.0822356 0.0232987
0.3 0.0268018 -0.0182718 -0.0825008 0.0231768
0.3 0.0268074 -0.017757 -0.0827733 0.0230498
0.3 0.0268137 -0.0172093 -0.0830522 0.0229188
0.3 0.0268206 -0.0166284 -0.0833373 0.0227837
0.3 0.0268281 -0.0160175 -0.0836281 0.022645
0.3 0.0268361 -0.0153775 -0.0839233 0.0225024
0.3 0.0268444 -0.0147118 -0.0842214 0.0223565
0.3 0.0268532 -0.0140228 -0.0845222 0.0222073
0.3 0.0268622 -0.0133113 -0.084825 0.0220552
0.3 0.0268713 -0.0125839 -0.0851284 0.0219007
0.3 0.0268802 -0.0118482 -0.0854309 0.0217452
0.3 0.026889 -0.0111042 -0.0857326 0.0215884
0.3 0.0268975 -0.0103551 -0.0860324 0.0214308
0.3 0.0269056 -0.00960404 -0.0863283 0.0212725
0.3 0.0269132 -0.00885743 -0.0866189 0.0211144
0.3 0.0269265 -0.00738486 -0.0871829 0.0208001
0.3 0.0269265 -0.00738486 -0.0871829 0.0208001
0.3 0.0269321 -0.00666235 -0.0874543 0.020644
0.3 0.0269368 -0.00595606 -0.0877158 0.0204893
0.3 0.0269404 -0.00526935 -0.0879662 0.0203364
0.3 0.026943 -0.00460465 -0.0882048 0.0201857
0.3 0.0269445 -0.00396187 -0.0884317 0.0200371
0.3 0.0269449 -0.00334375 -0.0886457 0.0198909
0.3 0.0269439 -0.00275532 -0.0888443 0.0197475
0.3 0.0269416 -0.00220053 -0.0890266 0.0196074
0.3 0.0269379 -0.00167892 -0.0891926 0.0194706
0.3 0.0269329 -0.00119307 -0.0893418 0.0193373
0.3 0.0269261 -0.000748896 -0.0894715 0.019208
0.3 0.0269178 -0.000348669 -0.0895809 0.0190828
0.3 0.0269178 -0.000348669 -0.0895809 0.0190828
0.3 0.0268962 0.00031423 -0.0897387 0.0188453
0.3 0.0268827 0.000569303 -0.089784 0.0187335
0.3 0.0268673 0.000770315 -0.0898054 0.0186264
0.3 0.0268501 0.000919622 -0.089804 0.0185236
0.3 0.0268104 0.00106465 -0.0897325 0.0183305
0.3 0.0268104 0.00106465 -0.0897325 0.0183305
0.3 0.026788 0.00106162 -0.0896624 0.0182396
0.3 0.0267638 0.00100656 -0.089568 0.0181522
0.3 0.0267379 0.000906106 -0.0894508 0.0180674
0.3 0.0267105 0.000760676 -0.0893108 0.0179849
0.3 0.0266816 0.000573032 -0.0891491 0.0179042
0.3 0.0266511 0.000342983 -0.088965 0.017825
0.3 0.0266511 0.000342983 -0.088965 0.017825
0.3 0.0265864 -0.000218953 -0.0885366 0.0176675
0.3 0.0265521 -0.000550752 -0.0882918 0.0175883
0.3 0.0265169 -0.000905386 -0.0880295 0.0175073
0.3 0.0264808 -0.00128007 -0.0877502 0.0174242
0.3 0.0264438 -0.00167509 -0.0874539 0.0173384
0.3 0.026406 -0.00208729 -0.0871415 0.0172493
0.3 0.0263675 -0.00251587 -0.0868141 0.0171567
0.3 0.0263286 -0.00295068 -0.0864737 0.0170593
0.3 0.0262893 -0.00338995 -0.0861208 0.0169567
0.3 0.0262496 -0.00383369 -0.0857555 0.0168485
0.3 0.0262096 -0.00427912 -0.0853785 0.0167345
0.3 0.0261693 -0.00472518 -0.0849907 0.0166143
0.3 0.0261291 -0.00516248 -0.0845949 0.0164871
0.3 0.0260891 -0.00558998 -0.0841921 0.0163529
0.3 0.026049 -0.00600769 -0.0837822 0.0162115
0.3 0.0260091 -0.00641306 -0.0833664 0.0160627
0.3 0.0259695 -0.00680387 -0.0829464 0.0159067
0.3 0.0259302 -0.00717751 -0.0825249 0.0157437
0.3 0.0258914 -0.00752879 -0.0821032 0.0155734
0.3 0.0258531 -0.00785787 -0.0816813 0.0153958
0.3 0.0258154 -0.00816243 -0.0812607 0.0152112
0.3 0.0257784 -0.00843973 -0.0808436 0.0150199
0.3 0.0257423 -0.0086844 -0.080433 0.014822
0.3 0.025707 -0.00889643 -0.0800285 0.0146176
0.3 0.0256726 -0.00907657 -0.0796318 0.0144075
0.3 0.0256393 -0.00922006 -0.0792465 0.0141923
0.3 0.025607 -0.00932752 -0.0788737 0.0139729
0.3 0.025576 -0.00939883 -0.0785137 0.0137495
0.3 0.025546 -0.00943312 -0.0781681 0.0135226
0.3 0.0255175 -0.00942774 -0.0778392 0.0132931
0.3 0.0254902 -0.00938153 -0.0775298 0.0130619
0.3 0.0254644 -0.00929458 -0.0772397 0.0128291
0.3 0.02544 -0.00916581 -0.076971 0.0125957
0.3 0.0254172 -0.00899015 -0.0767269 0.0123622
0.3 0.025396 -0.00876877 -0.0765086 0.0121297
0.3 0.0253763 -0.00850118 -0.0763162 0.0118981
0.3 0.0253584 -0.00818727 -0.0761519 0.0116687
0.3 0.0253405 -0.00787806 -0.0759885 0.0114405
0.3 0.0253228 -0.007575 -0.0758295 0.0112127
0.3 0.0253054 -0.00727907 -0.0756745 0.0109858
0.3 0.0252882 -0.00698971 -0.075523 0.0107599
0.3 0.0252711 -0.00670665 -0.0753751 0.0105351
0.3 0.0252405 -0.0061151 -0.0751166 0.0100799
0.3 0.0252405 -0.0061151 -0.0751166 0.0100799
0.3 0.0252246 -0.00583278 -0.0749838 0.00984754
0.3 0.0252091 -0.00555767 -0.0748571 0.00961988
0.3 0.0251939 -0.00528571 -0.0747367 0.00939393
0.3 0.0251788 -0.00501877 -0.0746211 0.00917029
0.3 0.025164 -0.00475745 -0.0745098 0.00894898
0.3 0.0251492 -0.00450197 -0.0744026 0.00872996
0.3 0.0251492 -0.00450197 -0.0744026 0.00872996
0.3 0.02512 -0.0040081 -0.0741999 0.00829864
0.3 0.0251056 -0.00376966 -0.0741046 0.00808629
0.3 0.0250912 -0.00353671 -0.0740129 0.00787613
0.3 0.025077 -0.00330924 -0.0739251 0.00766814
0.3 0.0250629 -0.00308734 -0.073841 0.0074623
0.3 0.0250488 -0.0028708 -0.0737606 0.00725858
0.3 0.0250349 -0.00265943 -0.0736837 0.00705696
0.3 0.025021 -0.0024533 -0.0736104 0.00685745
0.3 0.0250072 -0.00225233 -0.0735405 0.00666003
0.3 0.0249935 -0.0020564 -0.0734741 0.00646466
0.3 0.0249799 -0.00186553 -0.073411 0.00627133
0.3 0.0249664 -0.00167967 -0.0733513 0.00608002
0.3 0.0249527 -0.00156013 -0.07331 0.00589678
0.3 0.0249393 -0.0015151 -0.0732912 0.00572018
0.3 0.0249261 -0.00154479 -0.0732945 0.00555119
0.3 0.0249133 -0.0016516 -0.0733203 0.00539039
0.3 0.0249011 -0.00184159 -0.0733695 0.00523886
0.3 0.0248897 -0.00211337 -0.0734413 0.00509647
0.3 0.024879 -0.00246465 -0.0735355 0.00496339
0.3 0.0248691 -0.00289755 -0.0736524 0.00483956
0.3 0.0248602 -0.00341273 -0.0737925 0.00472525
0.3 0.0248523 -0.00400943 -0.0739552 0.00462047
0.3 0.0248453 -0.00468304 -0.0741389 0.00452464
0.3 0.0248394 -0.0054337 -0.0743445 0.00443779
0.3 0.0248343 -0.00625893 -0.0745718 0.00435965
0.3 0.0248301 -0.00715894 -0.0748214 0.00429039
0.3 0.0248269 -0.00813199 -0.0750916 0.00422986
0.3 0.0248247 -0.00917525 -0.0753805 0.00417781
0.3 0.0248234 -0.0102889 -0.075689 0.00413431
0.3 0.0248228 -0.0114663 -0.0760171 0.00409826
0.3 0.0248228 -0.0127084 -0.0763652 0.00406998
0.3 0.0248236 -0.0140116 -0.0767314 0.00404897
0.3 0.0248248 -0.0153684 -0.0771145 0.00403405
0.3 0.0248266 -0.016779 -0.0775156 0.00402533
0.3 0.0248286 -0.0182437 -0.0779337 0.00402304
0.3 0.0248311 -0.0197589 -0.078367 0.00402674
0.3 0.024834 -0.0213232 -0.0788149 0.00403647
0.3 0.0248369 -0.0229308 -0.0792769 0.00405115
0.3 0.02484 -0.0245813 -0.0797523 0.00407095
0.3 0.024843 -0.026267 -0.0802378 0.00409468
0.3 0.0248458 -0.0279849 -0.0807334 0.00412198
0.3 0.0248484 -0.029735 -0.0812391 0.00415284
0.3 0.0248507 -0.0315149 -0.0817538 0.00418694
0.3 0.0248527 -0.0333243 -0.0822769 0.00422436
0.3 0.0248543 -0.0351602 -0.0828064 0.00426474
0.3 0.0248543 -0.0351602 -0.0828064 0.00426474
0.3 0.0248558 -0.0388916 -0.0838792 0.00435136
0.3 0.0248556 -0.0407849 -0.0844215 0.00439742
0.3 0.0248547 -0.0426932 -0.0849662 0.00444486
0.3 0.024853 -0.0446122 -0.0855129 0.00449291
0.3 0.0248505 -0.0465413 -0.0860608 0.00454157
0.3 0.0248469 -0.0484781 -0.0866089 0.00459065
0.3 0.0248424 -0.0504173 -0.0871551 0.00463929
0.3 0.0248368 -0.0523593 -0.0876998 0.00468753
0.3 0.0248302 -0.0543014 -0.0882413 0.0047351
0.3 0.0248223 -0.05624 -0.0887792 0.00478166
0.3 0.0248132 -0.0581713 -0.0893117 0.00482671
0.3 0.0248029 -0.0600862 -0.0898384 0.00487053
0.3 0.0247913 -0.0619934 -0.0903592 0.00491287
0.3 0.0247783 -0.0638888 -0.0908732 0.00495337
0.3 0.0247638 -0.0657685 -0.0913785 0.00499162
0.3 0.024748 -0.0676319 -0.0918749 0.00502761
0.3 0.0247308 -0.0694798 -0.0923618 0.00506153
0.3 0.0247123 -0.0713106 -0.0928401 0.00509337
0.3 0.0246923 -0.0731235 -0.0933089 0.00512321
0.3 0.0246706 -0.0749134 -0.093767 0.00515078
0.3 0.0246475 -0.0766796 -0.0942133 0.00517612
0.3 0.0246475 -0.0766796 -0.0942133 0.00517612
0.3 0.0245973 -0.0801581 -0.0950743 0.00522316
0.3 0.0245701 -0.0818688 -0.0954885 0.00524535
0.3 0.0245416 -0.0835632 -0.0958922 0.00526739
0.3 0.0245119 -0.0852462 -0.0962858 0.00529025
0.3 0.024481 -0.0869187 -0.0966702 0.00531415
0.3 0.024449 -0.088582 -0.0970455 0.00533963
0.3 0.0244161 -0.090245 -0.0974129 0.00536814
0.3 0.0243824 -0.0919077 -0.0977721 0.00539989
0.3 0.0243478 -0.0935695 -0.0981238 0.00543502
0.3 0.0243123 -0.0952315 -0.0984682 0.00547402
0.3 0.0242761 -0.0968956 -0.0988055 0.00551738
0.3 0.0242393 -0.0985668 -0.0991372 0.00556584
0.3 0.0242019 -0.100245 -0.0994637 0.00561947
0.3 0.0241639 -0.101932 -0.099785 0.00567882
0.3 0.0241255 -0.10363 -0.100102 0.00574423
0.3 0.0240866 -0.105341 -0.100414 0.00581608
0.3 0.0240475 -0.107072 -0.100724 0.00589541
0.3 0.0240475 -0.107072 -0.100724 0.00589541
0.3 0.0239682 -0.110583 -0.101335 0.0060751
0.3 0.0239283 -0.112364 -0.101637 0.00617551
0.3 0.0238882 -0.114165 -0.10194 0.00628291
0.3 0.0238082 -0.117828 -0.102547 0.00651767
0.3 0.0238082 -0.117828 -0.102547 0.00651767
0.3 0.0237683 -0.119691 -0.102854 0.0066449
0.3 0.0237287 -0.121573 -0.103164 0.00677753
0.3 0.0236506 -0.125399 -0.103797 0.00706016
0.3 0.0236506 -0.125399 -0.103797 0.00706016
0.3 0.0236123 -0.127345 -0.104122 0.00720921
0.3 0.023575 -0.129313 -0.104454 0.00736227
0.3 0.0235387 -0.131302 -0.104796 0.00751877
0.3 0.0235034 -0.133313 -0.105148 0.00767867
0.3 0.0234693 -0.135346 -0.10551 0.00784129
0.3 0.0234367 -0.137403 -0.105885 0.00800623
0.3 0.0234056 -0.139479 -0.106274 0.00817195
0.3 0.0233761 -0.141576 -0.106678 0.00833837
0.3 0.0233482 -0.143692 -0.107098 0.00850468
0.3 0.0233222 -0.145831 -0.107537 0.0086703
0.3 0.0232982 -0.147988 -0.107995 0.00883376
0.3 0.0232763 -0.150163 -0.108475 0.00899433
0.3 0.0232563 -0.152356 -0.108976 0.0091518
0.3 0.0232386 -0.154566 -0.109501 0.00930545
0.3 0.0232231 -0.1568 -0.110052 0.00945476
0.3 0.0232054 -0.159021 -0.11057 0.0096121
0.3 0.0231885 -0.161239 -0.111103 0.00975774
0.3 0.0231737 -0.163394 -0.111628 0.00989498
0.3 0.0231615 -0.165492 -0.112148 0.0100282
0.3 0.0231516 -0.167531 -0.112663 0.0101576
0.3 0.023144 -0.169514 -0.113171 0.0102833
0.3 0.0231388 -0.171438 -0.113672 0.0104051
0.3 0.0231357 -0.173306 -0.114167 0.0105225
0.3 0.0231345 -0.175114 -0.114655 0.0106329
0.3 0.0231352 -0.176863 -0.115134 0.010736
0.3 0.0231377 -0.178553 -0.115606 0.0108319
0.3 0.0231419 -0.180185 -0.11607 0.0109207
0.3 0.0231479 -0.181761 -0.116526 0.0110025
0.3 0.0231556 -0.183279 -0.116975 0.0110773
0.3 0.0231649 -0.184741 -0.117417 0.0111449
0.3 0.0231759 -0.186148 -0.117851 0.0112056
0.3 0.0231885 -0.187501 -0.118278 0.0112594
0.3 0.0232026 -0.188801 -0.118698 0.0113064
0.3 0.0232183 -0.190048 -0.119111 0.0113465
0.3 0.0232354 -0.191243 -0.119517 0.0113798
0.3 0.023254 -0.192386 -0.119917 0.0114062
0.3 0.0232741 -0.193478 -0.12031 0.0114259
0.3 0.0232955 -0.19452 -0.120696 0.011439
0.3 0.0233183 -0.195513 -0.121076 0.0114456
0.3 0.0233424 -0.196457 -0.121449 0.0114456
0.3 0.0233679 -0.197353 -0.121816 0.011439
0.3 0.0233951 -0.198177 -0.122174 0.0114261
0.3 0.0234243 -0.198924 -0.12252 0.011405
0.3 0.0234555 -0.199593 -0.122854 0.0113759
0.3 0.0234892 -0.200178 -0.123172 0.011338
0.3 0.0235253 -0.200679 -0.123473 0.0112907
0.3 0.023564 -0.201095 -0.123757 0.0112339
0.3 0.0236053 -0.201428 -0.124022 0.0111674
0.3 0.0236492 -0.201677 -0.124268 0.0110911
0.3 0.0236958 -0.201843 -0.124496 0.0110049
0.3 0.0237452 -0.201922 -0.124702 0.0109083
0.3 0.0237972 -0.20192 -0.124888 0.0108013
0.3 0.023852 -0.201839 -0.125052 0.0106836
0.3 0.0239095 -0.201677 -0.125194 0.0105552
0.3 0.0239694 -0.20144 -0.125317 0.0104169
0.3 0.0240319 -0.201127 -0.125421 0.0102687
0.3 0.0240968 -0.200741 -0.125505 0.0101106
0.3 0.0241638 -0.200291 -0.125573 0.00994364
0.3 0.0242329 -0.199777 -0.125624 0.00976764
0.3 0.024304 -0.199201 -0.12566 0.00958297
0.3 0.024377 -0.198564 -0.125679 0.00938953
0.3 0.0244518 -0.19787 -0.125682 0.00918761
0.3 0.0245281 -0.197126 -0.125673 0.00897812
0.3 0.0246057 -0.196335 -0.125652 0.00876102
0.3 0.0246847 -0.195497 -0.125618 0.00853669
0.3 0.0247648 -0.194616 -0.125573 0.00830518
0.3 0.0248459 -0.193694 -0.125517 0.00806658
0.3 0.0249276 -0.19274 -0.125452 0.00782216
0.3 0.0250099 -0.191756 -0.12538 0.00757231
0.3 0.0250925 -0.190743 -0.125302 0.00731703
0.3 0.0251755 -0.189705 -0.125217 0.00705672
0.3 0.0252586 -0.188644 -0.125128 0.00679162
0.3 0.0253413 -0.187569 -0.125035 0.00652268
0.3 0.0254238 -0.186483 -0.124941 0.00625029
0.3 0.0255868 -0.184286 -0.124751 0.00569644
0.3 0.0255868 -0.184286 -0.124751 0.00569644
0.3 0.0256672 -0.183179 -0.124656 0.00541542
0.3 0.0257466 -0.182073 -0.124562 0.00513223
0.3 0.0257466 -0.182073 -0.124562 0.00513223
0.3 0.0259014 -0.179878 -0.124385 0.0045617
0.3 0.0259766 -0.178797 -0.124304 0.00427486
0.3 0.0260499 -0.177733 -0.124229 0.00398765
0.3 0.0261213 -0.176689 -0.124161 0.00370078
0.3 0.0261906 -0.175668 -0.124102 0.00341426
0.3 0.0262579 -0.174671 -0.124052 0.00312842
0.3 0.0263226 -0.173705 -0.124013 0.00284383
0.3 0.0263848 -0.172774 -0.123986 0.00256091
0.3 0.0264442 -0.171879 -0.123972 0.00228005
0.3 0.0265009 -0.171024 -0.123971 0.00200152
0.3 0.0265546 -0.170211 -0.123986 0.00172555
0.3 0.0266054 -0.169439 -0.124015 0.00145204
0.3 0.026653 -0.168715 -0.12406 0.00118153
0.3 0.0266972 -0.168044 -0.124124 0.000914245
0.3 0.0267382 -0.167425 -0.124205 0.000650187
0.3 0.026776 -0.166856 -0.124303 0.000389171
0.3 0.0268106 -0.166338 -0.124418 0.000131152
0.3 0.0268417 -0.165876 -0.124553 -0.000123667
0.3 0.0268696 -0.165465 -0.124705 -0.000375575
0.3 0.0268945 -0.165104 -0.124874 -0.000624805
0.3 0.0269164 -0.16479 -0.12506 -0.000871625
0.3 0.0269351 -0.164527 -0.125263 -0.00111601
0.3 0.0269513 -0.164304 -0.12548 -0.00135853
0.3 0.026965 -0.164117 -0.12571 -0.00159951
0.3 0.026965 -0.164117 -0.12571 -0.00159951
0.3 0.0269855 -0.163844 -0.126207 -0.00207793
0.3 0.0269923 -0.163758 -0.126473 -0.00231582
0.3 0.0269974 -0.163693 -0.126749 -0.00255347
0.3 0.0270009 -0.163646 -0.127031 -0.00279117
0.3 0.0270009 -0.163646 -0.127031 -0.00279117
0.3 0.0270039 -0.163591 -0.127615 -0.00326768
0.3 0.0270035 -0.163582 -0.127916 -0.00350693
0.3 0.0270022 -0.163574 -0.12822 -0.00374734
0.3 0.0270004 -0.163562 -0.128525 -0.00398915
0.3 0.0269979 -0.163546 -0.128832 -0.00423251
0.3 0.0269951 -0.163522 -0.129139 -0.00447763
0.3 0.0269919 -0.163488 -0.129446 -0.00472458
0.3 0.0269889 -0.163434 -0.129751 -0.00497367
0.3 0.026986 -0.163361 -0.130053 -0.00522501
0.3 0.0269833 -0.163263 -0.130351 -0.00547872
0.3 0.0269811 -0.163138 -0.130645 -0.00573485
0.3 0.0269794 -0.162984 -0.130934 -0.00599345
0.3 0.0269786 -0.162791 -0.131216 -0.00625468
0.3 0.0269789 -0.162556 -0.13149 -0.00651863
0.3 0.0269802 -0.16228 -0.131757 -0.00678528
0.3 0.0269827 -0.16196 -0.132015 -0.00705461
0.3 0.0269864 -0.161592 -0.132264 -0.00732653
0.3 0.0269917 -0.161172 -0.132502 -0.00760101
0.3 0.0269985 -0.160697 -0.13273 -0.007878
0.3 0.0270069 -0.160168 -0.132948 -0.00815748
0.3 0.0270171 -0.159581 -0.133154 -0.00843933
0.3 0.0270291 -0.158934 -0.133349 -0.00872336
0.3 0.027043 -0.158225 -0.133531 -0.00900939
0.3 0.027059 -0.15745 -0.1337 -0.00929738
0.3 0.027077 -0.15661 -0.133857 -0.00958714
0.3 0.0270972 -0.155702 -0.134001 -0.0098784
0.3 0.0271196 -0.154724 -0.134131 -0.0101709
0.3 0.0271442 -0.153675 -0.134248 -0.0104645
0.3 0.0271711 -0.152555 -0.134352 -0.010759
0.3 0.0272005 -0.15136 -0.134441 -0.011054
0.3 0.0272324 -0.150086 -0.134515 -0.0113493
0.3 0.0272668 -0.148737 -0.134576 -0.0116445
0.3 0.0273036 -0.147312 -0.134622 -0.0119395
0.3 0.0273403 -0.145886 -0.134667 -0.0122366
0.3 0.027377 -0.144457 -0.134708 -0.0125351
0.3 0.0274135 -0.143027 -0.134746 -0.0128351
0.3 0.0274499 -0.141597 -0.134781 -0.0131368
0.3 0.0274833 -0.140186 -0.134837 -0.0134278
0.3 0.0275141 -0.1388 -0.13491 -0.0137113
0.3 0.0275449 -0.137412 -0.134978 -0.0139962
0.3 0.0275759 -0.136022 -0.13504 -0.0142825
0.3 0.0276069 -0.134631 -0.135098 -0.0145695
0.3 0.0276377 -0.133241 -0.135153 -0.0148565
0.3 0.0276684 -0.131852 -0.135206 -0.0151434
0.3 0.0276988 -0.130464 -0.135256 -0.0154302
0.3 0.0277291 -0.129078 -0.135303 -0.0157169
0.3 0.0277591 -0.127693 -0.135347 -0.0160034
0.3 0.0277889 -0.126311 -0.13539 -0.0162896
0.3 0.0278185 -0.124931 -0.135429 -0.0165753
0.3 0.0278479 -0.123554 -0.135467 -0.0168607
0.3 0.027877 -0.122179 -0.135502 -0.0171458
0.3 0.0279059 -0.120806 -0.135534 -0.0174303
0.3 0.0279346 -0.119437 -0.135564 -0.0177141
0.3 0.027963 -0.11807 -0.135592 -0.0179974
0.3 0.0279912 -0.116707 -0.135618 -0.01828
0.3 0.0280191 -0.115346 -0.135641 -0.018562
0.3 0.0280467 -0.11399 -0.135662 -0.0188432
0.3 0.028074 -0.112636 -0.135681 -0.0191236
0.3 0.0281014 -0.111311 -0.135697 -0.0194045
0.3 0.0281291 -0.110031 -0.135703 -0.0196823
0.3 0.0281573 -0.1088 -0.135695 -0.0199568
0.3 0.0281861 -0.107621 -0.135675 -0.0202281
0.3 0.0282156 -0.106495 -0.135641 -0.0204959
0.3 0.0282461 -0.105428 -0.135588 -0.0207594
0.3 0.0282777 -0.104419 -0.135519 -0.0210183
0.3 0.0283104 -0.103468 -0.135431 -0.0212724
0.3 0.0283443 -0.102574 -0.135326 -0.0215218
0.3 0.0283792 -0.101737 -0.135203 -0.0217663
0.3 0.0284155 -0.10096 -0.13506 -0.0220054
0.3 0.028453 -0.100239 -0.134897 -0.022239
0.3 0.0284918 -0.0995731 -0.134715 -0.0224667
0.3 0.0285317 -0.0989569 -0.134516 -0.0226893
0.3 0.0285727 -0.0983904 -0.1343 -0.0229066
0.3 0.0286147 -0.0978736 -0.134066 -0.0231186
0.3 0.0286577 -0.0973998 -0.133818 -0.0233258
0.3 0.0287016 -0.0969692 -0.133554 -0.0235281
0.3 0.0287463 -0.0965787 -0.133277 -0.0237256
0.3 0.0287918 -0.0962277 -0.132985 -0.0239183
0.3 0.0288379 -0.0959095 -0.132682 -0.0241067
0.3 0.0288845 -0.0956245 -0.132367 -0.0242907
0.3 0.0289315 -0.0953692 -0.132042 -0.0244706
0.3 0.0289789 -0.0951422 -0.131706 -0.0246464
0.3 0.0290265 -0.0949373 -0.131362 -0.0248186
0.3 0.0290741 -0.0947511 -0.131012 -0.0249876
0.3 0.0291217 -0.0945837 -0.130655 -0.0251534
0.3 0.0291692 -0.094432 -0.130292 -0.0253163
0.3 0.0292163 -0.0942905 -0.129925 -0.0254768
0.3 0.029263 -0.0941563 -0.129556 -0.025635
0.3 0.0293092 -0.0940268 -0.129185 -0.0257913
0.3 0.0293547 -0.0939018 -0.128812 -0.0259457
0.3 0.0293995 -0.0937786 -0.128439 -0.0260984
0.3 0.0294434 -0.093651 -0.128067 -0.0262501
0.3 0.0294862 -0.0935161 -0.127697 -0.026401
0.3 0.0295279 -0.0933714 -0.127331 -0.0265514
0.3 0.0295683 -0.0932169 -0.126968 -0.0267013
0.3 0.0296074 -0.0930496 -0.126609 -0.0268511
0.3 0.029645 -0.0928636 -0.126257 -0.0270013
0.3 0.0296809 -0.0926557 -0.125912 -0.0271522
0.3 0.029715 -0.0924235 -0.125576 -0.0273041
0.3 0.0297777 -0.0918773 -0.124932 -0.0276121
0.3 0.0297777 -0.0918773 -0.124932 -0.0276121
0.3 0.0298061 -0.091561 -0.124626 -0.0277683
0.3 0.0298323 -0.0912089 -0.124331 -0.0279265
0.3 0.0298563 -0.0908185 -0.12405 -0.028087
0.3 0.0298563 -0.0908185 -0.12405 -0.028087
0.3 0.0298971 -0.0899149 -0.12353 -0.0284158
0.3 0.0299137 -0.0893945 -0.123294 -0.0285846
0.3 0.0299276 -0.0888259 -0.123074 -0.0287563
0.3 0.0299389 -0.0882075 -0.122872 -0.0289312
0.3 0.0299476 -0.0875401 -0.122688 -0.0291094
0.3 0.0299535 -0.0868216 -0.122522 -0.0292907
0.3 0.0299565 -0.0860462 -0.122375 -0.0294756
0.3 0.0299568 -0.0852174 -0.122247 -0.0296636
0.3 0.0299544 -0.084337 -0.122138 -0.0298547
0.3 0.0299493 -0.0834049 -0.122047 -0.030049
0.3 0.0299417 -0.0824224 -0.121973 -0.0302461
0.3 0.0299313 -0.0813872 -0.121919 -0.030446
0.3 0.0299186 -0.080307 -0.121881 -0.0306482
0.3 0.0299036 -0.0791848 -0.121859 -0.0308523
0.3 0.0298863 -0.0780205 -0.121852 -0.0310583
0.3 0.0298669 -0.0768169 -0.12186 -0.0312659
0.3 0.0298456 -0.0755799 -0.121879 -0.0314743
0.3 0.0298224 -0.0743126 -0.121911 -0.0316835
0.3 0.0297977 -0.0730163 -0.121953 -0.0318935
0.3 0.0297712 -0.0716927 -0.122006 -0.0321038
0.3 0.0297432 -0.0703449 -0.122069 -0.0323143
0.3 0.0297137 -0.0689737 -0.122142 -0.0325246
0.3 0.0296831 -0.0675885 -0.122222 -0.0327342
0.3 0.029619 -0.0647861 -0.122399 -0.0331501
0.3 0.029619 -0.0647861 -0.122399 -0.0331501
0.3 0.0295855 -0.0633718 -0.122495 -0.0333561
0.3 0.0295513 -0.0619515 -0.122596 -0.0335604
0.3 0.0295167 -0.0605337 -0.122699 -0.0337625
0.3 0.0294817 -0.0591212 -0.122802 -0.0339622
0.3 0.0294465 -0.0577136 -0.122907 -0.0341594
0.3 0.029411 -0.0563138 -0.123012 -0.0343538
0.3 0.0293755 -0.0549241 -0.123117 -0.0345453
0.3 0.0293402 -0.0535513 -0.123219 -0.0347335
0.3 0.0293052 -0.0521976 -0.123318 -0.0349181
0.3 0.0292705 -0.0508628 -0.123415 -0.0350991
0.3 0.0292364 -0.0495492 -0.123508 -0.0352764
0.3 0.0292027 -0.0482598 -0.123597 -0.0354499
0.3 0.0291699 -0.0469976 -0.12368 -0.0356192
0.3 0.0291379 -0.0457645 -0.123758 -0.0357845
0.3 0.0291068 -0.0445646 -0.12383 -0.0359454
0.3 0.0290769 -0.0433978 -0.123894 -0.0361021
0.3 0.029048 -0.0422663 -0.123952 -0.0362544
0.3 0.0290204 -0.0411744 -0.124001 -0.0364024
0.3 0.0289943 -0.0401242 -0.124041 -0.0365459
0.3 0.0289696 -0.0391153 -0.124073 -0.036685
0.3 0.0289464 -0.0381503 -0.124096 -0.0368197
0.3 0.028925 -0.0372341 -0.124108 -0.0369502
0.3 0.0289053 -0.0363689 -0.12411 -0.0370763
0.3 0.0288874 -0.0355553 -0.1241 -0.037198
0.3 0.0288714 -0.0347934 -0.124081 -0.0373158
0.3 0.0288575 -0.0340895 -0.12405 -0.0374298
0.3 0.0288457 -0.0334435 -0.124008 -0.0375403
0.3 0.028836 -0.0328556 -0.123955 -0.0376475
0.3 0.0288261 -0.0322736 -0.123901 -0.0377499
0.3 0.0288165 -0.0316943 -0.123847 -0.0378495
0.3 0.0288165 -0.0316943 -0.123847 -0.0378495
0.3 0.0287979 -0.030546 -0.123735 -0.0380385
0.3 0.0287887 -0.0299776 -0.123678 -0.0381275
0.3 0.0287798 -0.0294137 -0.123619 -0.0382128
0.3 0.0287656 -0.0288148 -0.123609 -0.0383176
0.3 0.0287492 -0.0281967 -0.123618 -0.0384299
0.3 0.0287329 -0.027582 -0.123625 -0.0385394
0.3 0.0287171 -0.0269745 -0.123628 -0.0386453
0.3 0.0287016 -0.0263737 -0.123629 -0.0387482
0.3 0.0286863 -0.0257788 -0.123627 -0.0388485
0.3 0.0286712 -0.0251895 -0.123624 -0.0389462
0.3 0.0286712 -0.0251895 -0.123624 -0.0389462
0.3 0.0286418 -0.0240277 -0.123613 -0.0391341
0.3 0.0286274 -0.0234552 -0.123605 -0.0392243
0.3 0.0286133 -0.0228884 -0.123596 -0.039312
0.3 0.0285993 -0.0223273 -0.123585 -0.0393972
0.3 0.0285856 -0.0217719 -0.123572 -0.03948
0.3 0.028572 -0.0212222 -0.123558 -0.0395604
0.3 0.0285587 -0.0206781 -0.123542 -0.0396384
0.3 0.0285455 -0.0201398 -0.123525 -0.039714
0.3 0.0285196 -0.0190805 -0.123487 -0.039858
0.3 0.0285196 -0.0190805 -0.123487 -0.039858
0.3 0.0285069 -0.0185595 -0.123466 -0.0399265
0.3 0.0284948 -0.017999 -0.123455 -0.0399963
0.3 0.0284948 -0.017999 -0.123455 -0.0399963
0.3 0.0284707 -0.0167525 -0.123461 -0.0401338
0.3 0.0284591 -0.0160568 -0.123478 -0.0402038
0.3 0.0284481 -0.015307 -0.123508 -0.0402756
0.3 0.0284282 -0.0136447 -0.123602 -0.0404253
0.3 0.0284282 -0.0136447 -0.123602 -0.0404253
0.3 0.0284194 -0.0127266 -0.123667 -0.0405037
0.3 0.0284116 -0.0117448 -0.123746 -0.0405855
0.3 0.028405 -0.0106989 -0.123837 -0.0406707
0.3 0.0283995 -0.00959342 -0.123941 -0.0407587
0.3 0.028395 -0.00842776 -0.124058 -0.0408497
0.3 0.0283915 -0.00720378 -0.124188 -0.0409435
0.3 0.0283889 -0.00592028 -0.124332 -0.0410405
0.3 0.0283875 -0.0045797 -0.124488 -0.0411408
0.3 0.0283875 -0.00174808 -0.124834 -0.041348
0.3 0.0283875 -0.00174808 -0.124834 -0.041348
0.3 0.0283888 -0.000259701 -0.125024 -0.0414548
0.3 0.0283906 0.00127151 -0.125227 -0.0415631
0.3 0.0283906 0.00127151 -0.125227 -0.0415631
0.3 0.0283965 0.00445327 -0.125662 -0.0417842
0.3 0.0284003 0.00610167 -0.125893 -0.0418972
0.3 0.0284044 0.00778132 -0.126134 -0.0420111
0.3 0.0284044 0.00778132 -0.126134 -0.0420111
0.3 0.0284137 0.0112234 -0.126633 -0.0422411
0.3 0.0284187 0.0129832 -0.126891 -0.0423573
0.3 0.0284236 0.0147617 -0.127154 -0.0424737
0.3 0.0284285 0.0165558 -0.12742 -0.04259
0.3 0.0284334 0.0183656 -0.127688 -0.0427064
0.3 0.028438 0.0201881 -0.127959 -0.0428226
0.3 0.0284423 0.0220194 -0.128231 -0.0429386
0.3 0.0284462 0.0238541 -0.128502 -0.043054
0.3 0.0284496 0.0256924 -0.128772 -0.0431687
0.3 0.0284524 0.0275311 -0.12904 -0.0432824
0.3 0.0284545 0.0293665 -0.129305 -0.0433952
0.3 0.0284558 0.0311945 -0.129564 -0.0435064
0.3 0.0284564 0.0330144 -0.129819 -0.0436163
0.3 0.028456 0.0348227 -0.130067 -0.0437244
0.3 0.0284544 0.0366143 -0.130308 -0.0438305
0.3 0.0284516 0.0383859 -0.130539 -0.0439342
0.3 0.0284477 0.0401332 -0.13076 -0.0440352
0.3 0.0284425 0.0418564 -0.13097 -0.0441335
0.3 0.0284359 0.0435537 -0.131169 -0.044229
0.3 0.0284277 0.0452196 -0.131356 -0.0443214
0.3 0.028418 0.0468509 -0.131529 -0.0444102
0.3 0.0284067 0.0484439 -0.131686 -0.0444951
0.3 0.0283937 0.0499989 -0.131829 -0.0445762
0.3 0.0283792 0.0515163 -0.131956 -0.0446534
0.3 0.0283627 0.0529899 -0.132067 -0.0447264
0.3 0.0283627 0.0529899 -0.132067 -0.0447264
0.3 0.0283247 0.0558071 -0.132237 -0.0448597
0.3 0.0283028 0.0571418 -0.132294 -0.0449192
0.3 0.0282792 0.0584301 -0.132332 -0.0449742
0.3 0.0282537 0.0596727 -0.132352 -0.0450245
0.3 0.0282265 0.0608695 -0.132355 -0.0450702
0.3 0.0281974 0.0620177 -0.132339 -0.045111
0.3 0.0281666 0.0631184 -0.132306 -0.045147
0.3 0.0281341 0.0641716 -0.132254 -0.0451782
0.3 0.0281002 0.0651859 -0.132187 -0.0452052
0.3 0.0280647 0.0661619 -0.132103 -0.0452281
0.3 0.0280279 0.0671039 -0.132006 -0.0452473
0.3 0.0279508 0.0688977 -0.131771 -0.0452757
0.3 0.0279508 0.0688977 -0.131771 -0.0452757
0.3 0.0279108 0.0697621 -0.131636 -0.045286
0.3 0.0278698 0.0706081 -0.13149 -0.0452941
0.3 0.0278284 0.0714457 -0.131337 -0.0453009
0.3 0.0277442 0.0731083 -0.131009 -0.0453123
0.3 0.0277442 0.0731083 -0.131009 -0.0453123
0.3 0.0277015 0.0739368 -0.130835 -0.0453175
0.3 0.0276587 0.0747713 -0.130656 -0.0453233
0.3 0.0276158 0.0756157 -0.130474 -0.0453303
0.3 0.0275729 0.0764694 -0.130289 -0.0453385
0.3 0.02753 0.0773342 -0.130102 -0.0453481
0.3 0.0274874 0.0782174 -0.129913 -0.0453601
0.3 0.0274451 0.0791224 -0.129724 -0.0453748
0.3 0.0274031 0.0800493 -0.129536 -0.0453923
0.3 0.0273616 0.0810007 -0.12935 -0.0454131
0.3 0.0273204 0.0819791 -0.129166 -0.0454373
0.3 0.02728 0.0829895 -0.128987 -0.0454654
0.3 0.02728 0.0829895 -0.128987 -0.0454654
0.3 0.0272013 0.0851135 -0.128645 -0.0455341
0.3 0.0271631 0.0862304 -0.128483 -0.045575
0.3 0.0271258 0.0873867 -0.128328 -0.0456207
0.3 0.0270895 0.088584 -0.128183 -0.0456708
0.3 0.0270895 0.088584 -0.128183 -0.0456708
0.3 0.0270198 0.0911017 -0.127921 -0.0457846
0.3 0.0269866 0.0924275 -0.127807 -0.0458482
0.3 0.0269545 0.0938003 -0.127707 -0.0459162
0.3 0.0269237 0.0952189 -0.127621 -0.0459881
0.3 0.0268943 0.0966836 -0.12755 -0.0460635
0.3 0.0268661 0.0981947 -0.127495 -0.0461423
0.3 0.0268393 0.0997522 -0.127457 -0.0462242
0.3 0.0268138 0.101361 -0.127439 -0.046309
0.3 0.02679 0.103018 -0.127441 -0.0463959
0.3 0.0267677 0.104723 -0.127464 -0.0464842
0.3 0.026747 0.106476 -0.127508 -0.0465741
0.3 0.026728 0.108277 -0.127576 -0.0466648
0.3 0.0267106 0.110132 -0.127671 -0.0467564
0.3 0.0266953 0.112035 -0.127792 -0.0468475
0.3 0.026681 0.113997 -0.127919 -0.0469645
0.3 0.026667 0.115901 -0.128039 -0.0470754
0.3 0.0266543 0.117754 -0.128161 -0.0471811
0.3 0.026643 0.119557 -0.128282 -0.0472833
0.3 0.0266242 0.123022 -0.128523 -0.0474783
0.3 0.0266242 0.123022 -0.128523 -0.0474783
0.3 0.0266168 0.124682 -0.128643 -0.0475714
0.3 0.0266106 0.126294 -0.128761 -0.0476592
0.3 0.0266054 0.127854 -0.128876 -0.04774
0.3 0.0266012 0.129363 -0.128989 -0.0478139
0.3 0.0265981 0.130821 -0.129099 -0.0478809
0.3 0.0265961 0.13223 -0.129207 -0.047941
0.3 0.0265951 0.133589 -0.129312 -0.0479943
0.3 0.0265965 0.136163 -0.129514 -0.0480808
0.3 0.0265965 0.136163 -0.129514 -0.0480808
0.3 0.0265989 0.137378 -0.129611 -0.0481139
0.3 0.0266023 0.138547 -0.129706 -0.0481406
0.3 0.0266068 0.13967 -0.129798 -0.0481607
0.3 0.0266068 0.13967 -0.129798 -0.0481607
0.3 0.0266191 0.141779 -0.129976 -0.0481814
0.3 0.0266268 0.142766 -0.130061 -0.0481822
0.3 0.0266356 0.14371 -0.130144 -0.0481766
0.3 0.0266453 0.144612 -0.130224 -0.0481648
0.3 0.0266561 0.145471 -0.130303 -0.0481469
0.3 0.0266678 0.146289 -0.130379 -0.0481227
0.3 0.0266805 0.147065 -0.130453 -0.0480924
0.3 0.0266943 0.147769 -0.130533 -0.0480507
0.3 0.0267096 0.148397 -0.130618 -0.0480002
0.3 0.0267264 0.148951 -0.130708 -0.0479395
0.3 0.0267449 0.149427 -0.130805 -0.0478683
0.3 0.0267653 0.149818 -0.130909 -0.0477853
0.3 0.0267877 0.150128 -0.13102 -0.0476907
0.3 0.026812 0.150355 -0.131139 -0.0475846
0.3 0.0268383 0.150499 -0.131266 -0.0474668
0.3 0.0268667 0.150563 -0.131401 -0.0473374
0.3 0.0268972 0.150542 -0.131545 -0.0471958
0.3 0.0269297 0.150444 -0.131696 -0.0470431
0.3 0.0269643 0.150268 -0.131855 -0.046879
0.3 0.0270009 0.150017 -0.132022 -0.0467038
0.3 0.0270394 0.149691 -0.132198 -0.046518
0.3 0.0270797 0.149293 -0.132381 -0.0463216
0.3 0.0271219 0.148823 -0.132572 -0.0461146
0.3 0.0271659 0.148284 -0.13277 -0.0458974
0.3 0.0272115 0.147678 -0.132976 -0.0456708
0.3 0.0272586 0.147011 -0.133189 -0.045435
0.3 0.0273572 0.1455 -0.133633 -0.0449375
0.3 0.0273572 0.1455 -0.133633 -0.0449375
0.3 0.0274085 0.144659 -0.133863 -0.0446759
0.3 0.027461 0.143767 -0.134097 -0.0444067
0.3 0.0275144 0.142826 -0.134335 -0.0441303
0.3 0.0275687 0.141843 -0.134574 -0.0438471
0.3 0.0276239 0.140817 -0.134815 -0.0435572
0.3 0.0276798 0.13975 -0.135057 -0.0432609
0.3 0.0277362 0.138649 -0.135299 -0.042959
0.3 0.0277929 0.137519 -0.135539 -0.0426523
0.3 0.0278501 0.136359 -0.135777 -0.0423407
0.3 0.0279075 0.135173 -0.136012 -0.0420246
0.3 0.027965 0.133963 -0.136242 -0.0417043
0.3 0.0280223 0.132739 -0.136466 -0.0413809
0.3 0.0280794 0.1315 -0.136684 -0.0410547
0.3 0.0281363 0.13025 -0.136894 -0.040726
0.3 0.0281927 0.128992 -0.137096 -0.0403954
0.3 0.0282486 0.12773 -0.137288 -0.0400632
0.3 0.0283037 0.126471 -0.137468 -0.0397304
0.3 0.0283579 0.125218 -0.137635 -0.0393976
0.3 0.0284633 0.122735 -0.137931 -0.0387328
0.3 0.0284633 0.122735 -0.137931 -0.0387328
0.3 0.0285143 0.121512 -0.138058 -0.0384014
0.3 0.028564 0.120307 -0.138168 -0.0380718
0.3 0.0286122 0.119126 -0.13826 -0.0377445
0.3 0.028659 0.117968 -0.138335 -0.0374193
0.3 0.0287042 0.116837 -0.138391 -0.0370968
0.3 0.0287477 0.115737 -0.138426 -0.0367775
0.3 0.0287477 0.115737 -0.138426 -0.0367775
0.3 0.0288293 0.113638 -0.138435 -0.036149
0.3 0.0288671 0.11265 -0.138405 -0.0358411
0.3 0.0289028 0.111708 -0.13835 -0.0355379
0.3 0.0289363 0.110812 -0.138272 -0.0352393
0.3 0.0289363 0.110812 -0.138272 -0.0352393
0.3 0.0289973 0.109157 -0.138042 -0.0346555
0.3 0.0290244 0.108407 -0.137888 -0.0343708
0.3 0.0290493 0.107706 -0.137708 -0.0340907
0.3 0.0290722 0.107052 -0.137504 -0.0338144
0.3 0.0290931 0.106442 -0.137276 -0.0335419
0.3 0.029112 0.105876 -0.137023 -0.0332725
0.3 0.029129 0.105355 -0.136745 -0.0330062
0.3 0.0291442 0.104872 -0.136445 -0.032742
0.3 0.0291577 0.104424 -0.136123 -0.0324792
0.3 0.0291697 0.104011 -0.135779 -0.0322175
0.3 0.0291801 0.10363 -0.135413 -0.0319563
0.3 0.029189 0.10328 -0.135026 -0.0316952
0.3 0.0291967 0.102952 -0.134621 -0.031433
0.3 0.0292033 0.102641 -0.134198 -0.0311689
0.3 0.0292087 0.102348 -0.133758 -0.0309026
0.3 0.0292132 0.102068 -0.133301 -0.0306332
0.3 0.0292166 0.101801 -0.132828 -0.0303605
0.3 0.0292192 0.101544 -0.132341 -0.0300841
0.3 0.029221 0.101292 -0.131841 -0.0298033
0.3 0.0292222 0.101035 -0.13133 -0.0295167
0.3 0.029223 0.100772 -0.130808 -0.0292239
0.3 0.0292234 0.1005 -0.130277 -0.0289245
0.3 0.0292235 0.100217 -0.129737 -0.0286181
0.3 0.0292235 0.0999148 -0.129192 -0.028304
0.3 0.0292235 0.0995911 -0.128642 -0.027982
0.3 0.0292235 0.0992456 -0.128087 -0.0276519
0.3 0.0292237 0.0988759 -0.127529 -0.0273135
0.3 0.029224 0.0984797 -0.12697 -0.0269668
0.3 0.0292245 0.0980545 -0.126412 -0.026612
0.3 0.0292255 0.0975961 -0.125857 -0.0262491
0.3 0.0292269 0.0971043 -0.125304 -0.0258779
0.3 0.0292288 0.0965771 -0.124755 -0.0254985
0.3 0.0292313 0.0960119 -0.124213 -0.0251115
0.3 0.0292345 0.0954092 -0.123679 -0.0247176
0.3 0.0292382 0.0947678 -0.123155 -0.0243168
0.3 0.0292428 0.0940846 -0.122641 -0.0239092
0.3 0.0292482 0.0933557 -0.12214 -0.0234954
0.3 0.0292547 0.0925817 -0.121655 -0.0230765
0.3 0.0292621 0.091761 -0.121186 -0.0226524
0.3 0.0292705 0.0908925 -0.120734 -0.0222236
0.3 0.02928 0.0899754 -0.120301 -0.0217907
0.3 0.0292908 0.0890044 -0.11989 -0.0213543
0.3 0.0293029 0.0879804 -0.119503 -0.0209156
0.3 0.0293163 0.0869017 -0.119142 -0.0204752
0.3 0.0293473 0.0845826 -0.118501 -0.0195917
0.3 0.0293473 0.0845826 -0.118501 -0.0195917
0.3 0.0293649 0.0833414 -0.118223 -0.0191496
0.3 0.029382 0.0821076 -0.117942 -0.018709
0.3 0.0293987 0.080884 -0.117664 -0.0182698
0.3 0.0294151 0.0796699 -0.117386 -0.017832
0.3 0.029431 0.0784652 -0.117109 -0.0173956
0.3 0.0294466 0.0772693 -0.116834 -0.0169609
0.3 0.0294612 0.0760739 -0.116543 -0.0164974
0.3 0.0294751 0.0748899 -0.116251 -0.0160333
0.3 0.0294891 0.0737117 -0.115965 -0.0155729
0.3 0.0295032 0.0725367 -0.115685 -0.0151144
0.3 0.0295173 0.0713645 -0.11541 -0.014657
0.3 0.0295314 0.0701958 -0.11514 -0.0142005
0.3 0.0295592 0.067876 -0.114613 -0.0132953
0.3 0.0295592 0.067876 -0.114613 -0.0132953
0.3 0.0295728 0.0667259 -0.114355 -0.0128473
0.3 0.0295863 0.0655826 -0.114102 -0.0124026
0.3 0.0295995 0.0644463 -0.113852 -0.011961
0.3 0.0296126 0.0633169 -0.113605 -0.0115225
0.3 0.0296254 0.0621945 -0.113363 -0.0110873
0.3 0.0296381 0.0610796 -0.113124 -0.0106552
0.3 0.0296505 0.0599719 -0.112888 -0.0102263
0.3 0.0296627 0.0588715 -0.112656 -0.00980067
0.3 0.0296748 0.0577784 -0.112428 -0.00937816
0.3 0.0296866 0.0566925 -0.112203 -0.00895886
0.3 0.0296982 0.0556141 -0.111981 -0.0085428
0.3 0.0297175 0.0537692 -0.11151 -0.00773831
0.3 0.0297175 0.0537692 -0.11151 -0.00773831
0.3 0.0297275 0.052922 -0.111265 -0.00734351
0.3 0.029738 0.0521317 -0.111008 -0.00695493
0.3 0.029738 0.0521317 -0.111008 -0.00695493
0.3 0.0297613 0.0507301 -0.110459 -0.0061974
0.3 0.0297745 0.0501248 -0.110162 -0.00582899
0.3 0.0297888 0.0495805 -0.10985 -0.00546756
0.3 0.0298043 0.0490969 -0.109523 -0.00511327
0.3 0.0298211 0.0486732 -0.109181 -0.00476618
0.3 0.029839 0.0483095 -0.108823 -0.00442631
0.3 0.0298582 0.0480046 -0.10845 -0.00409363
0.3 0.0298788 0.04776 -0.10806 -0.0037684
0.3 0.0299007 0.0475716 -0.107656 -0.00345032
0.3 0.0299238 0.0474389 -0.107236 -0.00313931
0.3 0.029948 0.0473611 -0.106802 -0.00283537
0.3 0.0299735 0.0473367 -0.106354 -0.00253836
0.3 0.0300001 0.0473633 -0.105891 -0.00224837
0.3 0.0300276 0.0474349 -0.105417 -0.00196491
0.3 0.030056 0.0475487 -0.104931 -0.00168788
0.3 0.0300853 0.0477035 -0.104434 -0.00141713
0.3 0.0301154 0.0478983 -0.103926 -0.00115265
0.3 0.030146 0.048126 -0.10341 -0.000893824
0.3 0.030177 0.0483849 -0.102887 -0.000640502
0.3 0.0302086 0.0486735 -0.102357 -0.000392523
0.3 0.0302405 0.0489903 -0.10182 -0.000149801
0.3 0.0302725 0.0493288 -0.101279 8.83174e-05
0.3 0.0303044 0.0496857 -0.100735 0.000322113
0.3 0.0303364 0.0500611 -0.100188 0.000551629
0.3 0.0303682 0.0504521 -0.0996391 0.000777159
0.3 0.0303997 0.0508538 -0.0990906 0.000999289
0.3 0.0304306 0.0512634 -0.098543 0.00121819
0.3 0.0304609 0.0516785 -0.0979972 0.00143414
0.3 0.0304906 0.0520991 -0.0974532 0.00164721
0.3 0.0305196 0.0525226 -0.0969118 0.00185768
0.3 0.0305477 0.0529466 -0.0963734 0.00206577
0.3 0.0305746 0.0533658 -0.0958403 0.00227211
0.3 0.0306004 0.0537778 -0.0953134 0.00247693
0.3 0.0306248 0.0541798 -0.0947936 0.00268056
0.3 0.0306478 0.0545721 -0.094281 0.00288301
0.3 0.0306694 0.0549515 -0.093776 0.00308457
0.3 0.0306893 0.0553141 -0.0932803 0.00328566
0.3 0.0307074 0.0556573 -0.0927949 0.00348663
0.3 0.0307238 0.0559817 -0.0923196 0.00368742
0.3 0.0307383 0.0562832 -0.0918556 0.00388835
0.3 0.0307507 0.0565594 -0.0914035 0.00408965
0.3 0.030761 0.0568082 -0.0909643 0.0042916
0.3 0.0307692 0.0570299 -0.0905378 0.00449415
0.3 0.0307751 0.0572197 -0.0901256 0.0046976
0.3 0.0307787 0.0573766 -0.0897278 0.00490198
0.3 0.0307799 0.0574993 -0.0893452 0.00510748
0.3 0.0307787 0.0575879 -0.0889777 0.00531402
0.3 0.0307751 0.057641 -0.0886258 0.00552163
0.3 0.0307689 0.0576537 -0.088291 0.00573054
0.3 0.0307602 0.0576289 -0.087972 0.00594045
0.3 0.030749 0.0575675 -0.0876689 0.00615132
0.3 0.0307354 0.0574693 -0.0873818 0.00636311
0.3 0.0307193 0.0573359 -0.0871101 0.00657554
0.3 0.0307008 0.0571656 -0.0868544 0.00678858
0.3 0.0306801 0.056965 -0.0866117 0.00700163
0.3 0.0306573 0.0567368 -0.086381 0.00721438
0.3 0.0306058 0.0562052 -0.0859555 0.00763862
0.3 0.0306058 0.0562052 -0.0859555 0.00763862
0.3 0.0305771 0.0559043 -0.0857599 0.00784968
0.3 0.0305468 0.0555856 -0.0855729 0.00805937
0.3 0.030515 0.0552519 -0.0853937 0.00826744
0.3 0.0304816 0.0549033 -0.0852222 0.00847371
0.3 0.0304468 0.0545422 -0.0850586 0.00867817
0.3 0.0304107 0.0541685 -0.084903 0.00888071
0.3 0.0303735 0.0537892 -0.0847521 0.00908067
0.3 0.0303353 0.0534044 -0.0846059 0.00927791
0.3 0.0302961 0.0530167 -0.0844648 0.00947244
0.3 0.0302561 0.0526258 -0.0843288 0.00966426
0.3 0.0302155 0.052238 -0.0841946 0.00985267
0.3 0.0301746 0.0518557 -0.0840631 0.0100378
0.3 0.0301331 0.0514787 -0.083934 0.0102196
0.3 0.0300914 0.0511071 -0.0838075 0.010398
0.3 0.0300495 0.0507428 -0.0836845 0.0105733
0.3 0.0300076 0.0503907 -0.0835619 0.0107449
0.3 0.0299657 0.0500509 -0.0834398 0.0109126
0.3 0.029924 0.0497253 -0.0833175 0.0110765
0.3 0.0298827 0.049415 -0.0831946 0.0112365
0.3 0.0298417 0.0491221 -0.083072 0.0113929
0.3 0.0298015 0.0488497 -0.0829472 0.0115453
0.3 0.0297619 0.0485981 -0.0828204 0.0116936
0.3 0.029723 0.0483686 -0.0826907 0.0118378
0.3 0.0296852 0.0481634 -0.0825591 0.0119784
0.3 0.0296484 0.0479864 -0.0824234 0.012115
0.3 0.0296128 0.0478377 -0.0822835 0.0122476
0.3 0.0295783 0.0477169 -0.0821393 0.0123763
0.3 0.0295453 0.0476272 -0.0819911 0.0125015
0.3 0.0295138 0.0475694 -0.0818377 0.012623
0.3 0.0294838 0.0475436 -0.0816791 0.012741
0.3 0.0294553 0.0475513 -0.0815149 0.0128554
0.3 0.0294287 0.0475975 -0.0813437 0.0129664
0.3 0.0294039 0.047682 -0.0811661 0.0130744
0.3 0.0293811 0.0478074 -0.0809821 0.0131794
0.3 0.0293602 0.0479727 -0.0807916 0.0132815
0.3 0.0293414 0.0481811 -0.0805934 0.0133812
0.3 0.0293247 0.0484349 -0.0803876 0.0134784
0.3 0.0293102 0.0487341 -0.0801742 0.0135734
0.3 0.0292969 0.0489988 -0.0799769 0.0136704
0.3 0.0292854 0.0492237 -0.0797988 0.0137717
0.3 0.0292755 0.0494111 -0.0796387 0.0138764
0.3 0.0292669 0.0495638 -0.0794948 0.0139836
0.3 0.0292532 0.0496576 -0.0794102 0.0141096
0.3 0.0292381 0.0497194 -0.0793404 0.0142383
0.3 0.0292233 0.0497701 -0.0792705 0.0143644
0.3 0.0292089 0.0498117 -0.079201 0.014488
0.3 0.0291948 0.0498426 -0.0791332 0.0146099
0.3 0.0291809 0.0498627 -0.0790679 0.0147302
0.3 0.0291672 0.0498716 -0.0790051 0.0148492
0.3 0.0291537 0.0498696 -0.078945 0.0149669
0.3 0.0291403 0.0498568 -0.0788875 0.0150833
0.3 0.0291272 0.0498331 -0.0788327 0.0151984
0.3 0.0291142 0.0497988 -0.0787805 0.0153123
0.3 0.0291014 0.0497545 -0.0787309 0.0154249
0.3 0.0290887 0.0497001 -0.0786838 0.0155362
0.3 0.0290887 0.0497001 -0.0786838 0.0155362
0.3 0.0290639 0.0495616 -0.0785977 0.0157554
0.3 0.0290517 0.0494778 -0.0785584 0.0158632
0.3 0.0290396 0.0493847 -0.0785216 0.0159699
0.3 0.0290277 0.0492826 -0.0784873 0.0160753
0.3 0.0290159 0.0491714 -0.0784555 0.0161796
0.3 0.0290043 0.0490512 -0.078426 0.0162827
0.3 0.0289927 0.0489206 -0.0784005 0.0163843
0.3 0.0289815 0.048777 -0.078375 0.0164859
0.3 0.0289705 0.0486221 -0.0783511 0.0165866
0.3 0.0289598 0.0484495 -0.0783263 0.0166873
0.3 0.02895 0.0482469 -0.078296 0.0167891
0.3 0.0289413 0.0480084 -0.0782579 0.0168925
0.3 0.0289336 0.0477343 -0.0782123 0.0169976
0.3 0.0289272 0.04742 -0.0781574 0.0171048
0.3 0.0289222 0.0470576 -0.0780901 0.017215
0.3 0.0289188 0.0466463 -0.0780109 0.0173279
0.3 0.0289169 0.0461862 -0.077919 0.0174437
0.3 0.0289166 0.0456769 -0.0778142 0.0175627
0.3 0.0289177 0.0451183 -0.0776965 0.0176847
0.3 0.0289204 0.0445106 -0.0775659 0.0178098
0.3 0.0289246 0.0438544 -0.0774225 0.0179379
0.3 0.0289302 0.0431518 -0.0772668 0.0180689
0.3 0.0289455 0.0416115 -0.0769196 0.0183392
0.3 0.0289455 0.0416115 -0.0769196 0.0183392
0.3 0.0289551 0.0407756 -0.0767286 0.0184785
0.3 0.0289658 0.039901 -0.0765275 0.01862
0.3 0.0289903 0.0380419 -0.0760967 0.0189094
0.3 0.0289903 0.0380419 -0.0760967 0.0189094
0.3 0.0290039 0.0370599 -0.075868 0.019057
0.3 0.0290183 0.0360456 -0.0756296 0.0192068
0.3 0.0290333 0.0350057 -0.075385 0.0193577
0.3 0.0290487 0.0339421 -0.0751356 0.0195096
0.3 0.0290644 0.0328559 -0.0748811 0.0196622
0.3 0.0290805 0.03175 -0.0746218 0.0198156
0.3 0.0290967 0.0306274 -0.0743581 0.0199695
0.3 0.0291127 0.0294953 -0.0740934 0.020123
0.3 0.0291286 0.0283534 -0.0738278 0.020276
0.3 0.0291442 0.0272059 -0.0735618 0.0204284
0.3 0.0291594 0.0260564 -0.0732967 0.0205798
0.3 0.029188 0.0237598 -0.0727715 0.0208784
0.3 0.029188 0.0237598 -0.0727715 0.0208784
0.3 0.0292011 0.0226193 -0.0725144 0.0210249
0.3 0.0292132 0.0214914 -0.072263 0.021169
0.3 0.0292241 0.0203816 -0.0720194 0.0213098
0.3 0.0292337 0.0192898 -0.0717838 0.0214475
0.3 0.0292419 0.0182192 -0.0715573 0.0215816
0.3 0.0292485 0.0171756 -0.0713411 0.0217119
0.3 0.0292534 0.0161639 -0.0711368 0.021838
0.3 0.0292565 0.0151843 -0.0709445 0.0219597
0.3 0.0292577 0.014238 -0.070765 0.0220768
0.3 0.0292569 0.0133314 -0.0705998 0.022189
0.3 0.029254 0.0124678 -0.0704499 0.022296
0.3 0.0292488 0.0116497 -0.0703163 0.0223977
0.3 0.0292415 0.0108777 -0.0701986 0.0224939
0.3 0.0292319 0.010152 -0.0700975 0.0225847
0.3 0.0292198 0.00947973 -0.0700152 0.0226696
0.3 0.0292052 0.00886123 -0.0699515 0.0227489
0.3 0.0291881 0.00829727 -0.0699064 0.0228226
0.3 0.0291463 0.0073295 -0.0698729 0.022953
0.3 0.0291463 0.0073295 -0.0698729 0.022953
0.3 0.0291217 0.00692489 -0.0698843 0.0230101
0.3 0.0290945 0.00657615 -0.0699153 0.023062
0.3 0.0290647 0.00628222 -0.0699655 0.0231087
0.3 0.0290328 0.00603515 -0.0700329 0.0231508
0.3 0.0289985 0.00583504 -0.0701169 0.0231886
0.3 0.0289622 0.00567845 -0.0702166 0.0232224
0.3 0.0289238 0.00556626 -0.0703323 0.0232525
0.3 0.0288834 0.00549505 -0.0704629 0.0232791
0.3 0.0288413 0.00545845 -0.0706066 0.0233023
0.3 0.0287976 0.00545312 -0.0707621 0.023323
0.3 0.0287523 0.00547851 -0.0709291 0.0233414
0.3 0.0287059 0.00552453 -0.0711034 0.0233582
0.3 0.0287059 0.00552453 -0.0711034 0.0233582
0.3 0.0286103 0.00566956 -0.071473 0.0233874
0.3 0.028561 0.00576708 -0.0716684 0.0234003
0.3 0.028511 0.00587824 -0.0718698 0.0234123
0.3 0.0284604 0.00600055 -0.0720776 0.0234235
0.3 0.0284091 0.00613402 -0.0722917 0.0234339
0.3 0.0283576 0.00626884 -0.0725083 0.0234442
0.3 0.0283058 0.00640373 -0.0727268 0.0234546
0.3 0.0282543 0.00653022 -0.0729448 0.0234653
0.3 0.028203 0.00664882 -0.0731623 0.0234766
0.3 0.0281519 0.00675629 -0.0733785 0.0234885
0.3 0.0281013 0.00685247 -0.0735934 0.0235009
0.3 0.0280512 0.00693501 -0.0738078 0.0235137
0.3 0.0280018 0.00699837 -0.0740187 0.0235273
0.3 0.0279533 0.00704058 -0.0742258 0.0235417
0.3 0.0279058 0.00706157 -0.0744289 0.0235571
0.3 0.0278591 0.00705993 -0.0746278 0.0235733
0.3 0.0278135 0.00703459 -0.0748236 0.0235899
0.3 0.0277692 0.00698122 -0.0750139 0.0236074
0.3 0.0277262 0.00689746 -0.0751983 0.0236257
0.3 0.0276845 0.00678334 -0.0753766 0.0236449
0.3 0.0276444 0.00663554 -0.0755494 0.0236645
0.3 0.0276058 0.0064515 -0.0757149 0.0236847
0.3 0.0275337 0.00596887 -0.0760231 0.023727
0.3 0.0275337 0.00596887 -0.0760231 0.023727
0.3 0.0275002 0.00566871 -0.0761655 0.0237489
0.3 0.0274686 0.00532569 -0.0762994 0.023771
0.3 0.0274686 0.00532569 -0.0762994 0.023771
0.3 0.0274113 0.00450333 -0.0765415 0.0238158
0.3 0.0273858 0.00401888 -0.0766481 0.0238381
0.3 0.0273625 0.0034853 -0.0767446 0.0238601
0.3 0.0273413 0.0029014 -0.0768317 0.0238814
0.3 0.0273223 0.00226707 -0.0769098 0.0239019
0.3 0.0273056 0.00158135 -0.0769787 0.0239213
0.3 0.0272933 0.000903661 -0.0770163 0.0239354
0.3 0.0272814 0.000234582 -0.0770535 0.0239517
0.3 0.0272697 -0.00042691 -0.0770897 0.0239688
0.3 0.0272584 -0.00108115 -0.0771249 0.0239871
0.3 0.0272425 -0.00169105 -0.0772054 0.0239899
0.3 0.0272252 -0.00227482 -0.0772987 0.0239882
0.3 0.0272082 -0.00285091 -0.0773898 0.0239871
0.3 0.0271917 -0.00342195 -0.0774784 0.0239868
0.3 0.0271754 -0.00398609 -0.0775662 0.0239864
0.3 0.0271594 -0.00454242 -0.0776539 0.0239856
0.3 0.0271277 -0.00563049 -0.0778299 0.0239822
0.3 0.0271277 -0.00563049 -0.0778299 0.0239822
0.3 0.0271121 -0.00616239 -0.0779182 0.0239797
0.3 0.0270967 -0.00668637 -0.0780068 0.0239766
0.3 0.0270814 -0.00720236 -0.0780956 0.0239729
0.3 0.0270662 -0.00771038 -0.0781847 0.0239686
0.3 0.0270512 -0.00821044 -0.078274 0.0239637
0.3 0.0270363 -0.00870268 -0.0783635 0.0239582
0.3 0.0270216 -0.00918731 -0.0784533 0.0239521
0.3 0.027007 -0.00966421 -0.0785432 0.0239454
0.3 0.0269925 -0.0101334 -0.0786335 0.023938
0.3 0.0269781 -0.0105949 -0.078724 0.02393
0.3 0.0269638 -0.0110491 -0.0788147 0.0239213
0.3 0.0269496 -0.0114958 -0.0789056 0.0239121
0.3 0.0269355 -0.0119351 -0.0789967 0.0239022
0.3 0.0269191 -0.0124379 -0.0791108 0.0238959
0.3 0.0269027 -0.012916 -0.079228 0.0238859
0.3 0.026887 -0.0133554 -0.0793499 0.0238734
0.3 0.0268718 -0.013751 -0.0794784 0.0238569
0.3 0.0268574 -0.0140988 -0.0796138 0.0238355
0.3 0.0268439 -0.014396 -0.0797561 0.0238084
0.3 0.0268313 -0.0146427 -0.0799058 0.0237758
0.3 0.02682 -0.0148337 -0.0800643 0.0237369
0.3 0.0268098 -0.014971 -0.0802316 0.023692
0.3 0.0268009 -0.0150554 -0.0804078 0.0236408
0.3 0.0267932 -0.0150863 -0.080593 0.0235834
0.3 0.0267869 -0.0150614 -0.0807879 0.0235192
0.3 0.0267819 -0.014986 -0.0809918 0.0234491
0.3 0.0267781 -0.0148604 -0.0812047 0.0233729
0.3 0.0267756 -0.0146855 -0.0814267 0.0232908
0.3 0.0267744 -0.0144589 -0.0816583 0.0232023
0.3 0.0267744 -0.0141831 -0.0818981 0.0231077
0.3 0.0267754 -0.0138636 -0.0821466 0.0230079
0.3 0.0267754 -0.0138636 -0.0821466 0.0230079
0.3 0.0267807 -0.0130957 -0.0826688 0.0227926
0.3 0.0267848 -0.0126484 -0.0829418 0.0226772
0.3 0.0267897 -0.0121624 -0.0832213 0.0225569
0.3 0.0267953 -0.0116443 -0.083507 0.0224327
0.3 0.0268016 -0.0110937 -0.0837989 0.0223046
0.3 0.0268085 -0.0105139 -0.0840963 0.0221729
0.3 0.0268158 -0.009906 -0.0843974 0.0220375
0.3 0.0268235 -0.00927701 -0.0847017 0.0218994
0.3 0.0268235 -0.00927701 -0.0847017 0.0218994
0.3 0.0268395 -0.00796299 -0.0853183 0.0216162
0.3 0.0268476 -0.00728066 -0.085628 0.0214711
0.3 0.0268558 -0.00658533 -0.0859369 0.021324
0.3 0.0268716 -0.0051764 -0.0865491 0.0210268
0.3 0.0268716 -0.0051764 -0.0865491 0.0210268
0.3 0.026879 -0.00446594 -0.0868514 0.0208771
0.3 0.026886 -0.0037557 -0.0871485 0.0207269
0.3 0.0268925 -0.00304901 -0.0874395 0.0205766
0.3 0.0268983 -0.00235201 -0.0877231 0.0204271
0.3 0.0269034 -0.00166459 -0.0879995 0.0202784
0.3 0.0269078 -0.000989904 -0.0882674 0.0201308
0.3 0.0269112 -0.000330819 -0.0885257 0.0199846
0.3 0.0269137 0.000308514 -0.0887723 0.0198403
0.3 0.026915 0.000922856 -0.0890059 0.0196985
0.3 0.026915 0.000922856 -0.0890059 0.0196985
0.3 0.0269143 0.00207427 -0.0894337 0.0194225
0.3 0.0269119 0.00260227 -0.0896239 0.019289
0.3 0.0269081 0.00309444 -0.0897969 0.0191592
0.3 0.0269029 0.00354838 -0.0899523 0.0190332
0.3 0.0268962 0.00396367 -0.0900899 0.018911
0.3 0.0268879 0.00433805 -0.0902087 0.0187927
0.3 0.026878 0.00466546 -0.0903066 0.0186789
0.3 0.0268664 0.00494475 -0.0903833 0.0185696
0.3 0.0268531 0.00517592 -0.0904388 0.0184646
0.3 0.0268381 0.00535784 -0.0904724 0.018364
0.3 0.0268211 0.00548601 -0.0904821 0.018268
0.3 0.0268023 0.00556014 -0.0904683 0.0181766
0.3 0.0267818 0.00558466 -0.0904317 0.018089
0.3 0.0267595 0.00555994 -0.0903723 0.018005
0.3 0.0267355 0.00548753 -0.0902903 0.0179243
0.3 0.0267098 0.0053662 -0.0901846 0.0178466
0.3 0.0266825 0.00519799 -0.0900566 0.0177715
0.3 0.0266537 0.0049916 -0.0899076 0.0176978
0.3 0.0266235 0.00474817 -0.0897377 0.0176252
0.3 0.026592 0.00446943 -0.0895474 0.0175531
0.3 0.0265592 0.00415557 -0.0893363 0.0174812
0.3 0.0265252 0.00380969 -0.0891059 0.0174088
0.3 0.0264899 0.00343176 -0.0888562 0.0173356
0.3 0.0264538 0.00303135 -0.0885889 0.0172603
0.3 0.0264166 0.00260976 -0.0883038 0.0171824
0.3 0.0263789 0.00217653 -0.088003 0.0171006
0.3 0.0263406 0.00173155 -0.0876863 0.0170146
0.3 0.0263017 0.00127853 -0.0873553 0.0169238
0.3 0.0262625 0.000824641 -0.0870114 0.0168272
0.3 0.0262231 0.000370929 -0.0866562 0.0167249
0.3 0.0261437 -0.000529448 -0.0859147 0.0165012
0.3 0.0261437 -0.000529448 -0.0859147 0.0165012
0.3 0.0261038 -0.000973889 -0.085529 0.0163794
0.3 0.026064 -0.00140888 -0.0851349 0.0162503
0.3 0.0260244 -0.00183205 -0.0847347 0.016114
0.3 0.025985 -0.002241 -0.0843298 0.0159704
0.3 0.0259458 -0.00263574 -0.08392 0.0158194
0.3 0.025907 -0.00301414 -0.0835072 0.0156611
0.3 0.0258686 -0.00337128 -0.0830923 0.0154953
0.3 0.0257936 -0.00401618 -0.0822655 0.0151425
0.3 0.0257936 -0.00401618 -0.0822655 0.0151425
0.3 0.025757 -0.00430214 -0.081855 0.0149559
0.3 0.0257212 -0.00455968 -0.0814504 0.0147631
0.3 0.0256862 -0.00478684 -0.0810532 0.0145646
0.3 0.025652 -0.00498402 -0.0806632 0.0143605
0.3 0.0256189 -0.00514938 -0.0802824 0.0141513
0.3 0.0255868 -0.00527948 -0.0799133 0.0139376
0.3 0.0255558 -0.00537326 -0.0795584 0.0137202
0.3 0.025526 -0.00543075 -0.0792177 0.0134994
0.3 0.0254975 -0.00545076 -0.0788929 0.0132759
0.3 0.0254702 -0.00542936 -0.0785883 0.0130506
0.3 0.0254445 -0.00536471 -0.0783054 0.0128243
0.3 0.0254202 -0.00525763 -0.0780452 0.0125977
0.3 0.0253973 -0.00510765 -0.0778079 0.0123708
0.3 0.025376 -0.00491431 -0.0775951 0.0121445
0.3 0.0253564 -0.00467206 -0.0774101 0.0119197
0.3 0.0253385 -0.00437932 -0.0772551 0.0116972
0.3 0.0253224 -0.00403598 -0.0771299 0.0114771
0.3 0.0253064 -0.00369892 -0.077005 0.0112586
0.3 0.0252905 -0.00337083 -0.0768836 0.0110408
0.3 0.0252747 -0.00305119 -0.0767655 0.0108241
0.3 0.0252747 -0.00305119 -0.0767655 0.0108241
0.3 0.0252435 -0.00243607 -0.0765376 0.0103938
0.3 0.0252254 -0.0021612 -0.0763948 0.0101653
0.3 0.0252063 -0.00190283 -0.0762452 0.0099325
0.3 0.0251875 -0.00165127 -0.0761009 0.0097021
0.3 0.0251691 -0.00140342 -0.0759628 0.00947324
0.3 0.025151 -0.00116096 -0.0758297 0.0092467
0.3 0.025133 -0.000924611 -0.075701 0.00902256
0.3 0.0251152 -0.000694527 -0.0755766 0.00880077
0.3 0.0250977 -0.000470651 -0.0754564 0.00858133
0.3 0.0250803 -0.000252912 -0.0753403 0.00836417
0.3 0.0250631 -4.10272e-05 -0.0752283 0.00814927
0.3 0.0250461 0.000164982 -0.0751202 0.00793664
0.3 0.0250292 0.000365199 -0.0750159 0.00772624
0.3 0.0250126 0.000559464 -0.0749156 0.00751806
0.3 0.0249961 0.000748087 -0.074819 0.00731209
0.3 0.0249798 0.000931311 -0.0747261 0.00710828
0.3 0.0249636 0.00110908 -0.0746369 0.00690664
0.3 0.0249476 0.00128145 -0.0745513 0.00670716
0.3 0.0249317 0.00144854 -0.0744692 0.00650982
0.3 0.024916 0.00161035 -0.0743906 0.00631459
0.3 0.0249005 0.00176694 -0.0743156 0.00612145
0.3 0.0248848 0.00185743 -0.0742591 0.00593636
0.3 0.0248695 0.00187381 -0.0742254 0.0057579
0.3 0.0248545 0.00181447 -0.0742135 0.00558752
0.3 0.0248399 0.0016782 -0.0742236 0.00542534
0.3 0.0248259 0.00146271 -0.0742566 0.00527179
0.3 0.0248127 0.00116317 -0.074313 0.00512777
0.3 0.0248004 0.000782253 -0.0743922 0.00499296
0.3 0.0247891 0.000320768 -0.0744939 0.00486734
0.3 0.0247786 -0.00022157 -0.0746184 0.004751
0.3 0.0247691 -0.000843245 -0.0747655 0.0046438
0.3 0.0247607 -0.00154642 -0.0749361 0.00454625
0.3 0.0247533 -0.00232437 -0.0751283 0.0044574
0.3 0.0247469 -0.00317756 -0.0753422 0.00437736
0.3 0.0247415 -0.00410326 -0.0755768 0.00430583
0.3 0.024737 -0.00510318 -0.0758339 0.00424323
0.3 0.0247334 -0.00616951 -0.0761105 0.00418846
0.3 0.0247307 -0.00730269 -0.0764073 0.00414166
0.3 0.0247288 -0.00849972 -0.0767238 0.00410239
0.3 0.0247276 -0.00976191 -0.0770605 0.00407102
0.3 0.0247272 -0.0110852 -0.0774137 0.00404712
0.3 0.0247275 -0.0124645 -0.0777858 0.0040296
0.3 0.0247283 -0.0138985 -0.0781751 0.00401854
0.3 0.0247296 -0.0153839 -0.0785808 0.00401352
0.3 0.0247312 -0.0169213 -0.0790028 0.00401479
0.3 0.0247333 -0.0185066 -0.0794378 0.00402187
0.3 0.0247354 -0.0201327 -0.079886 0.00403367
0.3 0.0247376 -0.0217995 -0.0803473 0.00405023
0.3 0.0247398 -0.0235043 -0.0808207 0.00407116
0.3 0.0247419 -0.0252472 -0.0813058 0.0040966
0.3 0.0247439 -0.0270205 -0.0817992 0.0041254
0.3 0.0247457 -0.0288243 -0.082302 0.00415765
0.3 0.0247471 -0.0306559 -0.0828132 0.00419294
0.3 0.0247481 -0.032514 -0.0833317 0.00423128
0.3 0.0247481 -0.032514 -0.0833317 0.00423128
0.3 0.0247488 -0.0363016 -0.0843852 0.00431557
0.3 0.0247483 -0.038223 -0.0849179 0.00436059
0.3 0.0247469 -0.0401566 -0.0854535 0.00440653
0.3 0.0247469 -0.0401566 -0.0854535 0.00440653
0.3 0.0247419 -0.0440533 -0.0865289 0.00450064
0.3 0.024738 -0.046012 -0.0870663 0.00454827
0.3 0.024733 -0.0479731 -0.0876029 0.00459556
0.3 0.0247269 -0.0499335 -0.088136 0.00464218
0.3 0.0247198 -0.0518936 -0.0886668 0.00468815
0.3 0.0247116 -0.0538513 -0.0891944 0.00473323
0.3 0.024702 -0.0558036 -0.0897177 0.00477716
0.3 0.0246912 -0.0577471 -0.090235 0.00481943
0.3 0.0246792 -0.0596793 -0.0907451 0.00485983
0.3 0.0246658 -0.0616006 -0.0912489 0.00489848
0.3 0.0246511 -0.0635092 -0.0917457 0.00493523
0.3 0.0246349 -0.0654026 -0.0922343 0.00496995
0.3 0.0246174 -0.0672808 -0.092714 0.00500272
0.3 0.0245986 -0.0691408 -0.0931838 0.00503329
0.3 0.0245781 -0.0709787 -0.0936434 0.00506158
0.3 0.0245561 -0.0727916 -0.0940912 0.00508737
0.3 0.0245327 -0.0745839 -0.094528 0.00511134
0.3 0.0245079 -0.0763561 -0.0949544 0.00513376
0.3 0.0244818 -0.0781094 -0.0953706 0.00515505
0.3 0.0244542 -0.0798432 -0.095776 0.00517553
0.3 0.0244255 -0.0815624 -0.096171 0.0051959
0.3 0.0243955 -0.0832674 -0.0965564 0.00521655
0.3 0.0243644 -0.0849605 -0.0969326 0.00523802
0.3 0.0243322 -0.086642 -0.0972992 0.00526081
0.3 0.024299 -0.088318 -0.0976574 0.00528574
0.3 0.0242649 -0.0899886 -0.0980074 0.00531318
0.3 0.02423 -0.0916565 -0.0983496 0.00534373
0.3 0.0241941 -0.0933234 -0.0986842 0.00537793
0.3 0.0241577 -0.094998 -0.0990125 0.00541715
0.3 0.0241206 -0.0966788 -0.0993352 0.00546119
0.3 0.024083 -0.0983661 -0.0996522 0.00551044
0.3 0.0240448 -0.100062 -0.0999639 0.00556527
0.3 0.0240061 -0.101767 -0.100271 0.00562609
0.3 0.023967 -0.103486 -0.100574 0.00569315
0.3 0.0239276 -0.105219 -0.100874 0.00576673
0.3 0.0238879 -0.106966 -0.101172 0.00584706
0.3 0.0238481 -0.108737 -0.101468 0.00593491
0.3 0.0238081 -0.110526 -0.101765 0.00602956
0.3 0.0237279 -0.11416 -0.102356 0.00623935
0.3 0.0237279 -0.11416 -0.102356 0.00623935
0.3 0.0236878 -0.116007 -0.102653 0.00635442
0.3 0.0236479 -0.117876 -0.102952 0.00647571
0.3 0.0236083 -0.119766 -0.103256 0.00660293
0.3 0.0235689 -0.121677 -0.103563 0.00673614
0.3 0.02353 -0.123613 -0.103876 0.00687511
0.3 0.0234918 -0.125568 -0.104196 0.00701848
0.3 0.0234918 -0.125568 -0.104196 0.00701848
0.3 0.0234172 -0.129544 -0.10486 0.00731806
0.3 0.0233814 -0.131566 -0.105205 0.0074735
0.3 0.0233469 -0.133613 -0.105563 0.00763216
0.3 0.0233137 -0.13568 -0.105934 0.00779255
0.3 0.0232518 -0.139876 -0.10672 0.00811639
0.3 0.0232518 -0.139876 -0.10672 0.00811639
0.3 0.0232233 -0.142004 -0.107135 0.00827898
0.3 0.0231966 -0.144156 -0.107569 0.00844133
0.3 0.0231719 -0.146329 -0.108024 0.00860207
0.3 0.0231492 -0.148525 -0.1085 0.00876105
0.3 0.0231285 -0.150739 -0.108998 0.00891729
0.3 0.02311 -0.152976 -0.10952 0.00907027
0.3 0.0230798 -0.157509 -0.110639 0.00936305
0.3 0.0230798 -0.157509 -0.110639 0.00936305
0.3 0.0230641 -0.159785 -0.11118 0.00952776
0.3 0.0230353 -0.164094 -0.112209 0.00980954
0.3 0.0230353 -0.164094 -0.112209 0.00980954
0.3 0.0230244 -0.166156 -0.112715 0.00994108
0.3 0.0230159 -0.168162 -0.113215 0.0100687
0.3 0.0230096 -0.17011 -0.11371 0.0101923
0.3 0.0230056 -0.172001 -0.114197 0.0103112
0.3 0.0230035 -0.173832 -0.114678 0.0104233
0.3 0.0230032 -0.175603 -0.11515 0.0105281
0.3 0.0230048 -0.177315 -0.115615 0.0106257
0.3 0.0230081 -0.178969 -0.116072 0.0107162
0.3 0.0230133 -0.180565 -0.116521 0.0107997
0.3 0.02302 -0.182105 -0.116964 0.0108762
0.3 0.0230285 -0.18359 -0.117398 0.0109457
0.3 0.0230386 -0.185019 -0.117826 0.0110082
0.3 0.0230504 -0.186393 -0.118247 0.0110637
0.3 0.0230637 -0.187713 -0.11866 0.0111123
0.3 0.0230785 -0.188981 -0.119067 0.0111541
0.3 0.0230949 -0.190196 -0.119466 0.0111892
0.3 0.023132 -0.192473 -0.120246 0.011239
0.3 0.023132 -0.192473 -0.120246 0.011239
0.3 0.0231527 -0.193535 -0.120625 0.0112538
0.3 0.0231748 -0.194548 -0.120999 0.0112621
0.3 0.023223 -0.196428 -0.121726 0.0112591
0.3 0.023223 -0.196428 -0.121726 0.0112591
0.3 0.023249 -0.197296 -0.122081 0.0112478
0.3 0.0232772 -0.198088 -0.122424 0.0112294
0.3 0.0233076 -0.198796 -0.122752 0.0112021
0.3 0.0233405 -0.199418 -0.123065 0.0111656
0.3 0.0233758 -0.199956 -0.123362 0.0111201
0.3 0.0234139 -0.200404 -0.12364 0.0110649
0.3 0.0234546 -0.200766 -0.123899 0.0109997
0.3 0.0234982 -0.201041 -0.124138 0.0109244
0.3 0.0235934 -0.201338 -0.124558 0.0107433
0.3 0.0235934 -0.201338 -0.124558 0.0107433
0.3 0.023645 -0.201364 -0.124739 0.0106378
0.3 0.0236994 -0.201306 -0.124898 0.010522
0.3 0.0237565 -0.201169 -0.125037 0.0103957
0.3 0.0238162 -0.200956 -0.125155 0.010259
0.3 0.0238784 -0.200669 -0.125255 0.0101126
0.3 0.023943 -0.20031 -0.125336 0.00995648
0.3 0.0240099 -0.199883 -0.125397 0.00979043
0.3 0.0240789 -0.199391 -0.125442 0.00961543
0.3 0.0241499 -0.198837 -0.125472 0.00943169
0.3 0.0242227 -0.198222 -0.125485 0.00923922
0.3 0.0242975 -0.197549 -0.125483 0.00903826
0.3 0.0243736 -0.196826 -0.125468 0.00882963
0.3 0.0244513 -0.196053 -0.125441 0.00861343
0.3 0.0245302 -0.195231 -0.125401 0.00838977
0.3 0.0246102 -0.19437 -0.125352 0.00815958
0.3 0.0246102 -0.19437 -0.125352 0.00815958
0.3 0.0247726 -0.192538 -0.125226 0.00768065
0.3 0.0248549 -0.191569 -0.12515 0.00743189
0.3 0.0249374 -0.190575 -0.125069 0.00717802
0.3 0.0250202 -0.189558 -0.124982 0.00691948
0.3 0.0251029 -0.188521 -0.124891 0.00665662
0.3 0.0251856 -0.187465 -0.124797 0.00638945
0.3 0.0252681 -0.186393 -0.1247 0.00611837
0.3 0.0253501 -0.185309 -0.1246 0.0058437
0.3 0.0254314 -0.18422 -0.124501 0.00556631
0.3 0.0255118 -0.183129 -0.124403 0.00528664
0.3 0.0255912 -0.182039 -0.124307 0.00500473
0.3 0.0256695 -0.180952 -0.124214 0.00472103
0.3 0.0257464 -0.179874 -0.124125 0.0044363
0.3 0.0258216 -0.178809 -0.124042 0.004151
0.3 0.0258952 -0.177757 -0.123964 0.00386516
0.3 0.0259669 -0.176722 -0.123894 0.00357916
0.3 0.0260365 -0.175712 -0.123833 0.00329381
0.3 0.0261039 -0.174729 -0.123782 0.00300944
0.3 0.0261039 -0.174729 -0.123782 0.00300944
0.3 0.0262315 -0.172851 -0.123711 0.00244395
0.3 0.0262914 -0.171966 -0.123695 0.00216369
0.3 0.0263483 -0.171123 -0.123692 0.00188573
0.3 0.0264023 -0.170321 -0.123704 0.00161028
0.3 0.0264534 -0.169564 -0.123732 0.00133757
0.3 0.0265014 -0.16885 -0.123775 0.00106749
0.3 0.0265463 -0.168183 -0.123834 0.000800177
0.3 0.026588 -0.167568 -0.123911 0.000536048
0.3 0.0266263 -0.167006 -0.124006 0.000275172
0.3 0.0266614 -0.166495 -0.124119 1.73609e-05
0.3 0.0266932 -0.166036 -0.12425 -0.000237503
0.3 0.0267218 -0.16563 -0.124397 -0.000489672
0.3 0.0267472 -0.165275 -0.124563 -0.000739103
0.3 0.0267695 -0.164972 -0.124745 -0.000986048
0.3 0.0267889 -0.164715 -0.124944 -0.00123079
0.3 0.0268054 -0.164506 -0.12516 -0.00147339
0.3 0.0268193 -0.164335 -0.125388 -0.00171464
0.3 0.0268308 -0.164198 -0.125629 -0.00195458
0.3 0.0268401 -0.164093 -0.125882 -0.00219355
0.3 0.0268471 -0.164022 -0.126147 -0.00243166
0.3 0.0268522 -0.163979 -0.126423 -0.00266923
0.3 0.0268556 -0.163952 -0.126707 -0.0029068
0.3 0.0268576 -0.163943 -0.126998 -0.00314464
0.3 0.0268581 -0.163949 -0.127296 -0.00338295
0.3 0.0268574 -0.163965 -0.1276 -0.00362169
0.3 0.026856 -0.16398 -0.127907 -0.00386166
0.3 0.0268539 -0.163993 -0.128217 -0.00410301
0.3 0.0268512 -0.164001 -0.128527 -0.00434602
0.3 0.0268482 -0.164001 -0.128839 -0.0045904
0.3 0.0268451 -0.163983 -0.12915 -0.00483687
0.3 0.026842 -0.163948 -0.129457 -0.0050855
0.3 0.0268392 -0.163889 -0.129762 -0.0053365
0.3 0.0268366 -0.163808 -0.130065 -0.00558951
0.3 0.0268347 -0.163693 -0.130361 -0.00584507
0.3 0.0268336 -0.163542 -0.13065 -0.00610328
0.3 0.0268333 -0.163355 -0.130933 -0.00636422
0.3 0.0268339 -0.163129 -0.131208 -0.00662782
0.3 0.0268357 -0.162857 -0.131475 -0.00689415
0.3 0.0268388 -0.162538 -0.131732 -0.00716319
0.3 0.0268432 -0.162169 -0.131979 -0.00743494
0.3 0.026849 -0.161749 -0.132216 -0.00770937
0.3 0.0268564 -0.161276 -0.132443 -0.00798637
0.3 0.0268653 -0.16075 -0.132661 -0.0082655
0.3 0.0268758 -0.160168 -0.132869 -0.00854666
0.3 0.0268758 -0.160168 -0.132869 -0.00854666
0.3 0.0269027 -0.158821 -0.133248 -0.00911591
0.3 0.0269191 -0.158051 -0.133418 -0.00940373
0.3 0.0269376 -0.157216 -0.133576 -0.00969306
0.3 0.0269582 -0.156313 -0.133721 -0.00998393
0.3 0.026981 -0.155342 -0.133852 -0.0102763
0.3 0.027006 -0.154301 -0.13397 -0.0105699
0.3 0.0270335 -0.153186 -0.134073 -0.0108643
0.3 0.0270634 -0.151997 -0.134163 -0.0111593
0.3 0.0270634 -0.151997 -0.134163 -0.0111593
0.3 0.0271305 -0.149391 -0.134298 -0.0117502
0.3 0.0271653 -0.148045 -0.134357 -0.012048
0.3 0.0272001 -0.146697 -0.134412 -0.0123473
0.3 0.0272348 -0.145346 -0.134463 -0.0126484
0.3 0.0272695 -0.143993 -0.134512 -0.0129513
0.3 0.0273042 -0.142637 -0.134557 -0.013256
0.3 0.0273334 -0.141323 -0.134645 -0.0135399
0.3 0.0273617 -0.140017 -0.134736 -0.013822
0.3 0.0273906 -0.138703 -0.134817 -0.0141076
0.3 0.02742 -0.137382 -0.134891 -0.0143952
0.3 0.0274495 -0.136059 -0.13496 -0.0146835
0.3 0.0274789 -0.134734 -0.135026 -0.0149719
0.3 0.0275082 -0.13341 -0.135089 -0.0152603
0.3 0.0275375 -0.132085 -0.135149 -0.0155486
0.3 0.0275665 -0.13076 -0.135206 -0.0158369
0.3 0.0275955 -0.129435 -0.135261 -0.0161249
0.3 0.0276243 -0.128111 -0.135312 -0.0164126
0.3 0.0276529 -0.126788 -0.135362 -0.0167001
0.3 0.0276814 -0.125465 -0.135409 -0.0169872
0.3 0.0277097 -0.124144 -0.135453 -0.0172739
0.3 0.0277378 -0.122824 -0.135494 -0.0175602
0.3 0.0277658 -0.121506 -0.135533 -0.0178459
0.3 0.0277935 -0.120189 -0.13557 -0.018131
0.3 0.0278211 -0.118874 -0.135605 -0.0184156
0.3 0.0278484 -0.117561 -0.135637 -0.0186995
0.3 0.0278755 -0.11625 -0.135666 -0.0189827
0.3 0.0279027 -0.114965 -0.135693 -0.0192663
0.3 0.0279299 -0.113715 -0.135713 -0.0195476
0.3 0.0279574 -0.112502 -0.135723 -0.0198267
0.3 0.0279854 -0.111334 -0.135721 -0.0201029
0.3 0.0280142 -0.110216 -0.135705 -0.0203756
0.3 0.0280438 -0.109148 -0.135676 -0.0206448
0.3 0.0280742 -0.108131 -0.135631 -0.0209103
0.3 0.0281058 -0.107171 -0.135568 -0.0211711
0.3 0.0281384 -0.106266 -0.135487 -0.0214273
0.3 0.0281723 -0.105414 -0.135388 -0.0216785
0.3 0.0282073 -0.104617 -0.135271 -0.0219249
0.3 0.0282437 -0.103876 -0.135135 -0.022166
0.3 0.0282812 -0.103187 -0.134981 -0.0224019
0.3 0.0283198 -0.102547 -0.134809 -0.0226328
0.3 0.0283596 -0.101957 -0.13462 -0.0228585
0.3 0.0284006 -0.101414 -0.134414 -0.0230792
0.3 0.0284426 -0.100919 -0.13419 -0.0232945
0.3 0.0284856 -0.100466 -0.133951 -0.0235049
0.3 0.0285295 -0.100053 -0.133697 -0.0237106
0.3 0.0285743 -0.0996784 -0.133429 -0.0239115
0.3 0.0286198 -0.0993408 -0.133148 -0.0241078
0.3 0.028666 -0.099036 -0.132854 -0.0242998
0.3 0.0287128 -0.0987639 -0.132549 -0.0244875
0.3 0.02876 -0.0985211 -0.132232 -0.0246711
0.3 0.0288077 -0.0983062 -0.131904 -0.0248505
0.3 0.0288558 -0.0981163 -0.131566 -0.0250259
0.3 0.0289039 -0.0979447 -0.131221 -0.025198
0.3 0.028952 -0.0977913 -0.130869 -0.0253668
0.3 0.0290001 -0.0976529 -0.130511 -0.0255327
0.3 0.0290479 -0.0975268 -0.130147 -0.0256958
0.3 0.0290955 -0.0974099 -0.129779 -0.0258562
0.3 0.0291424 -0.0972964 -0.129409 -0.0260149
0.3 0.0291888 -0.0971861 -0.129038 -0.0261717
0.3 0.0292345 -0.0970759 -0.128666 -0.026327
0.3 0.0292793 -0.0969621 -0.128294 -0.0264811
0.3 0.0293231 -0.0968418 -0.127924 -0.0266341
0.3 0.0293659 -0.096715 -0.127555 -0.0267863
0.3 0.0294075 -0.0965765 -0.12719 -0.0269382
0.3 0.0294477 -0.0964214 -0.12683 -0.0270903
0.3 0.0294863 -0.0962452 -0.126478 -0.0272429
0.3 0.0295233 -0.0960478 -0.126132 -0.0273963
0.3 0.0295586 -0.0958267 -0.125795 -0.0275508
0.3 0.029592 -0.095577 -0.125467 -0.0277066
0.3 0.0296234 -0.0952955 -0.125151 -0.0278642
0.3 0.0296234 -0.0952955 -0.125151 -0.0278642
0.3 0.02968 -0.0946353 -0.124552 -0.0281854
0.3 0.0297049 -0.0942465 -0.124273 -0.0283497
0.3 0.0297273 -0.0938145 -0.124009 -0.0285166
0.3 0.0297472 -0.0933364 -0.123761 -0.0286865
0.3 0.0297646 -0.0928116 -0.123529 -0.0288594
0.3 0.0297794 -0.0922398 -0.123312 -0.0290353
0.3 0.0297916 -0.0916198 -0.123113 -0.0292143
0.3 0.0298009 -0.090944 -0.122934 -0.0293969
0.3 0.0298074 -0.0902115 -0.122774 -0.0295832
0.3 0.0298112 -0.0894258 -0.122633 -0.0297729
0.3 0.0298122 -0.0885866 -0.122511 -0.0299661
0.3 0.0298105 -0.0876947 -0.122407 -0.0301625
0.3 0.0298061 -0.0867469 -0.122323 -0.0303622
0.3 0.0297989 -0.0857445 -0.122259 -0.0305649
0.3 0.0297892 -0.0846956 -0.122212 -0.0307702
0.3 0.0297628 -0.0824633 -0.122165 -0.031188
0.3 0.0297628 -0.0824633 -0.122165 -0.031188
0.3 0.0297463 -0.0812839 -0.122165 -0.0313997
0.3 0.0297275 -0.0800628 -0.12218 -0.0316131
0.3 0.0297275 -0.0800628 -0.12218 -0.0316131
0.3 0.0296842 -0.0775193 -0.122247 -0.0320435
0.3 0.0296598 -0.0761989 -0.122299 -0.03226
0.3 0.0296337 -0.0748498 -0.122364 -0.0324771
0.3 0.0296063 -0.0734816 -0.122436 -0.0326941
0.3 0.0295775 -0.0720937 -0.122517 -0.0329108
0.3 0.0295476 -0.0706902 -0.122605 -0.0331268
0.3 0.0295165 -0.0692724 -0.122699 -0.0333419
0.3 0.0294846 -0.0678487 -0.122797 -0.0335557
0.3 0.0294521 -0.0664226 -0.122899 -0.0337676
0.3 0.0294189 -0.0649933 -0.123004 -0.0339778
0.3 0.0293852 -0.0635644 -0.123111 -0.0341858
0.3 0.0293511 -0.0621375 -0.123219 -0.0343916
0.3 0.0293167 -0.0607158 -0.123328 -0.0345948
0.3 0.0292822 -0.0593059 -0.123437 -0.034795
0.3 0.0292478 -0.0579077 -0.123544 -0.0349922
0.3 0.0292134 -0.0565242 -0.123649 -0.0351861
0.3 0.0291793 -0.0551576 -0.123753 -0.035377
0.3 0.0291456 -0.0538107 -0.123856 -0.0355646
0.3 0.0291122 -0.0524871 -0.123956 -0.0357491
0.3 0.0290795 -0.0511882 -0.124051 -0.0359296
0.3 0.0290475 -0.0499172 -0.124142 -0.0361064
0.3 0.0290165 -0.0486784 -0.124225 -0.0362788
0.3 0.0289864 -0.047473 -0.124302 -0.0364469
0.3 0.0289574 -0.0463019 -0.124371 -0.0366105
0.3 0.0289296 -0.0451681 -0.124432 -0.0367696
0.3 0.0289032 -0.0440746 -0.124483 -0.0369241
0.3 0.0288781 -0.0430211 -0.124526 -0.037074
0.3 0.0288545 -0.0420098 -0.12456 -0.0372194
0.3 0.0288326 -0.0410454 -0.124583 -0.0373602
0.3 0.0288124 -0.0401292 -0.124595 -0.0374963
0.3 0.0288124 -0.0401292 -0.124595 -0.0374963
0.3 0.0287772 -0.0384424 -0.124586 -0.037755
0.3 0.0287626 -0.0376807 -0.124564 -0.0378781


==> Simulation_results/plots/vary_plots_data/6kg_back_nonadap.txt <==
0.3 0.0860632 -0.0120081 -0.313934 -0.0697889
0.3 0.0860674 -0.0109872 -0.314187 -0.070006
0.3 0.0860674 -0.0109872 -0.314187 -0.070006
0.3 0.0860738 -0.00894035 -0.31469 -0.0704177
0.3 0.0860773 -0.00790748 -0.314945 -0.0706249
0.3 0.0860817 -0.0068618 -0.315206 -0.0708379
0.3 0.0860862 -0.00581428 -0.315467 -0.0710501
0.3 0.0860907 -0.00476659 -0.315728 -0.0712631
0.3 0.086096 -0.0037133 -0.315994 -0.0714815
0.3 0.0861009 -0.00266603 -0.316257 -0.0716978
0.3 0.0861059 -0.00162171 -0.31652 -0.0719157
0.3 0.0861109 -0.000584922 -0.316782 -0.072135
0.3 0.0861163 0.00044915 -0.317045 -0.0723595
0.3 0.0861221 0.0014787 -0.317309 -0.0725885
0.3 0.086127 0.00248882 -0.317565 -0.0728147
0.3 0.0861318 0.0034875 -0.31782 -0.0730436
0.3 0.0861364 0.00447062 -0.318071 -0.0732747
0.3 0.0861411 0.00544263 -0.31832 -0.0735107
0.3 0.0861458 0.00640033 -0.318567 -0.0737508
0.3 0.0861498 0.00733485 -0.318806 -0.0739913
0.3 0.0861533 0.00824743 -0.31904 -0.0742349
0.3 0.0861563 0.00913776 -0.319268 -0.0744815
0.3 0.0861614 0.0108546 -0.319708 -0.074987
0.3 0.0861614 0.0108546 -0.319708 -0.074987
0.3 0.0861631 0.0116771 -0.319918 -0.0752442
0.3 0.0861641 0.0124718 -0.32012 -0.0755047
0.3 0.0861644 0.0132379 -0.320314 -0.0757687
0.3 0.086164 0.0139744 -0.3205 -0.0760358
0.3 0.0861627 0.0146806 -0.320677 -0.0763059
0.3 0.0861606 0.0153582 -0.320846 -0.0765791
0.3 0.0861576 0.0160045 -0.321005 -0.076855
0.3 0.0861537 0.0166194 -0.321155 -0.0771337
0.3 0.0861487 0.0172013 -0.321295 -0.0774148
0.3 0.0861427 0.0177503 -0.321424 -0.0776981
0.3 0.0861355 0.0182675 -0.321544 -0.0779836
0.3 0.0861272 0.0187547 -0.321653 -0.0782711
0.3 0.0861272 0.0187547 -0.321653 -0.0782711
0.3 0.0861074 0.0196417 -0.321842 -0.0788517
0.3 0.0860957 0.0200397 -0.321921 -0.0791444
0.3 0.0860829 0.0204104 -0.32199 -0.0794384
0.3 0.0860691 0.0207558 -0.32205 -0.0797336
0.3 0.0860541 0.0210779 -0.322102 -0.0800298
0.3 0.0860381 0.0213799 -0.322145 -0.0803267
0.3 0.0860212 0.0216637 -0.322181 -0.080624
0.3 0.0860033 0.0219287 -0.32221 -0.0809215
0.3 0.0859844 0.0221768 -0.322233 -0.081219
0.3 0.0859646 0.0224076 -0.322248 -0.0815161
0.3 0.0859439 0.0226231 -0.322258 -0.0818127
0.3 0.0859224 0.0228268 -0.322264 -0.0821083
0.3 0.0859001 0.0230231 -0.322266 -0.0824029
0.3 0.0858772 0.0230231 -0.322266 -0.0824029
0.3 0.0858537 0.0233951 -0.322263 -0.0829881
0.3 0.0858295 0.0235728 -0.322258 -0.0832782
0.3 0.0858048 0.0237482 -0.322253 -0.0835663
0.3 0.0857796 0.0239256 -0.322248 -0.0838522
0.3 0.0857542 0.024107 -0.322246 -0.0841357
0.3 0.0857284 0.0242942 -0.322247 -0.0844167
0.3 0.0857284 0.0242942 -0.322247 -0.0844167
0.3 0.0856762 0.0246873 -0.322258 -0.0849703
0.3 0.0856498 0.0248949 -0.32227 -0.0852426
0.3 0.0856233 0.0251138 -0.322287 -0.0855118
0.3 0.0855968 0.0253457 -0.322312 -0.0857778
0.3 0.0855704 0.0255933 -0.322344 -0.0860405
0.3 0.0855442 0.0258584 -0.322386 -0.0862998
0.3 0.0855442 0.0258584 -0.322386 -0.0862998
0.3 0.0854921 0.0264424 -0.322498 -0.0868078
0.3 0.0854664 0.0267633 -0.32257 -0.0870564
0.3 0.085441 0.0271061 -0.322654 -0.0873015
0.3 0.0854159 0.0274724 -0.322751 -0.0875428
0.3 0.0853912 0.0278651 -0.322863 -0.0877807
0.3 0.0853671 0.0282853 -0.322989 -0.0880149
0.3 0.0853435 0.0287325 -0.323131 -0.0882456
0.3 0.0853204 0.0292085 -0.323288 -0.0884729
0.3 0.0852979 0.0297143 -0.323462 -0.0886967
0.3 0.0852761 0.0302527 -0.323653 -0.0889173
0.3 0.085255 0.0308239 -0.323862 -0.0891347
0.3 0.0852346 0.0314285 -0.32409 -0.0893489
0.3 0.085215 0.0320669 -0.324337 -0.0895598
0.3 0.0852052 0.0328234 -0.324689 -0.0897892
0.3 0.0851968 0.0336218 -0.325066 -0.0900095
0.3 0.0851882 0.0344516 -0.325455 -0.0902226
0.3 0.0851785 0.0352287 -0.325849 -0.0904274
0.3 0.085168 0.0359522 -0.326248 -0.0906261
0.3 0.0851569 0.0366262 -0.326653 -0.0908189
0.3 0.0851329 0.0378374 -0.327486 -0.0911865
0.3 0.0851329 0.0378374 -0.327486 -0.0911865
0.3 0.08512 0.0383795 -0.327914 -0.0913611
0.3 0.0850975 0.0388368 -0.328308 -0.0915082
0.3 0.0850688 0.0392266 -0.328686 -0.0916309
0.3 0.0850401 0.0395703 -0.329072 -0.0917322
0.3 0.0850136 0.0398911 -0.32947 -0.0918272
0.3 0.0849889 0.0402106 -0.329877 -0.091938
0.3 0.0849644 0.0405126 -0.330287 -0.0920509
0.3 0.0849395 0.0407951 -0.330695 -0.0921602
0.3 0.0849143 0.0410654 -0.331105 -0.0922666
0.3 0.0848889 0.041328 -0.331515 -0.0923701
0.3 0.0848632 0.0415854 -0.331927 -0.0924701
0.3 0.0848372 0.041841 -0.33234 -0.092567
0.3 0.084811 0.0420949 -0.332755 -0.0926608
0.3 0.0847847 0.0423503 -0.333171 -0.0927518
0.3 0.0847583 0.0426107 -0.333591 -0.0928402
0.3 0.0847323 0.0428483 -0.333999 -0.0929214
0.3 0.0847071 0.0430656 -0.334397 -0.0929977
0.3 0.0846828 0.043264 -0.334783 -0.0930702
0.3 0.0846593 0.0434441 -0.33516 -0.0931393
0.3 0.0846147 0.0437493 -0.335883 -0.0932665
0.3 0.0846147 0.0437493 -0.335883 -0.0932665
0.3 0.0845935 0.0438764 -0.336231 -0.0933245
0.3 0.0845731 0.0439881 -0.336568 -0.0933786
0.3 0.0845534 0.0440859 -0.336896 -0.0934289
0.3 0.0845345 0.0441708 -0.337215 -0.0934755
0.3 0.0845162 0.0442438 -0.337524 -0.0935183
0.3 0.0844986 0.0443056 -0.337825 -0.0935576
0.3 0.0844816 0.0443561 -0.338116 -0.0935931
0.3 0.0844653 0.0443961 -0.338398 -0.0936251
0.3 0.0844497 0.0444262 -0.338672 -0.0936535
0.3 0.0844346 0.0444476 -0.338937 -0.0936785
0.3 0.0844202 0.0444606 -0.339193 -0.0937
0.3 0.0844063 0.0444661 -0.339442 -0.0937181
0.3 0.0843931 0.0444643 -0.339682 -0.0937328
0.3 0.0843931 0.0444643 -0.339682 -0.0937328
0.3 0.0843683 0.0444398 -0.340138 -0.0937522
0.3 0.0843568 0.0444179 -0.340354 -0.0937569
0.3 0.0843457 0.0443901 -0.340562 -0.0937584
0.3 0.0843353 0.0443569 -0.340763 -0.0937567
0.3 0.0843253 0.0443188 -0.340957 -0.0937519
0.3 0.0843158 0.0442761 -0.341143 -0.0937439
0.3 0.0843069 0.0442289 -0.341322 -0.0937329
0.3 0.0842984 0.0441773 -0.341493 -0.0937188
0.3 0.0842904 0.0441215 -0.341658 -0.0937017
0.3 0.0842829 0.0440618 -0.341816 -0.0936816
0.3 0.0842758 0.0439984 -0.341967 -0.0936586
0.3 0.0842692 0.0439314 -0.342111 -0.0936326
0.3 0.084263 0.0438613 -0.342249 -0.0936038
0.3 0.0842573 0.0437882 -0.34238 -0.0935722
0.3 0.084252 0.0437123 -0.342505 -0.0935377
0.3 0.0842471 0.0436335 -0.342624 -0.0935005
0.3 0.0842426 0.043552 -0.342737 -0.0934604
0.3 0.0842385 0.0434679 -0.342843 -0.0934176
0.3 0.0842348 0.0433815 -0.342943 -0.0933721
0.3 0.0842315 0.0432929 -0.343038 -0.093324
0.3 0.0842279 0.0431571 -0.343149 -0.0932643
0.3 0.0842242 0.042976 -0.343274 -0.0931958
0.3 0.0842204 0.0427479 -0.343416 -0.0931192
0.3 0.0842167 0.0424721 -0.343574 -0.093033
0.3 0.084213 0.0421465 -0.343748 -0.092936
0.3 0.0842095 0.0417721 -0.343938 -0.0928278
0.3 0.0842062 0.0413498 -0.344145 -0.0927082
0.3 0.0842031 0.0408805 -0.344368 -0.092577
0.3 0.0842004 0.0403666 -0.344608 -0.0924342
0.3 0.0841979 0.039809 -0.344864 -0.0922799
0.3 0.0841958 0.0392076 -0.345136 -0.0921138
0.3 0.0841915 0.0371541 -0.346053 -0.0915452
0.3 0.0841908 0.0363881 -0.346392 -0.0913321
0.3 0.0841905 0.035578 -0.346748 -0.0911066
0.3 0.0841921 0.032944 -0.347915 -0.0903625
0.3 0.0841921 0.032944 -0.347915 -0.0903625
0.3 0.0841921 0.032944 -0.347915 -0.0903625
0.3 0.0841933 0.0320017 -0.348336 -0.0900922
0.3 0.084195 0.0310347 -0.348773 -0.0898117
0.3 0.0841971 0.0300401 -0.349225 -0.0895201
0.3 0.0841971 0.0300401 -0.349225 -0.0895201
0.3 0.0842025 0.0279727 -0.350179 -0.0889044
0.3 0.0842058 0.0268994 -0.35068 -0.08858
0.3 0.0842096 0.0257998 -0.351198 -0.0882445
0.3 0.0842138 0.0246774 -0.351731 -0.0878988
0.3 0.0842185 0.023534 -0.352279 -0.0875429
0.3 0.0842235 0.0223698 -0.352843 -0.0871769
0.3 0.0842289 0.0211865 -0.353422 -0.0868009
0.3 0.0842346 0.019985 -0.354016 -0.0864152
0.3 0.0842407 0.0187654 -0.354626 -0.0860196
0.3 0.0842471 0.0175283 -0.35525 -0.0856142
0.3 0.0842539 0.0162746 -0.355889 -0.0851992
0.3 0.0842609 0.0150031 -0.356543 -0.0847744
0.3 0.0842682 0.0137175 -0.357212 -0.0843405
0.3 0.0842758 0.0124191 -0.357894 -0.0838978
0.3 0.0842837 0.0111094 -0.358589 -0.0834466
0.3 0.0842918 0.00978899 -0.359298 -0.082987
0.3 0.0843085 0.0071164 -0.360755 -0.0820422
0.3 0.0843085 0.0071164 -0.360755 -0.0820422
0.3 0.0843171 0.00576586 -0.361503 -0.0815574
0.3 0.0843258 0.00440567 -0.362263 -0.0810645
0.3 0.0843347 0.00303721 -0.363036 -0.0805637
0.3 0.0843437 0.0016613 -0.36382 -0.0800552
0.3 0.0843527 0.000281125 -0.364616 -0.0795397
0.3 0.0843618 -0.00110344 -0.365422 -0.0790171
0.3 0.0843708 -0.00249145 -0.36624 -0.0784875
0.3 0.0843671 -0.00366827 -0.367044 -0.0781131
0.3 0.0843636 -0.00484715 -0.367859 -0.0777293
0.3 0.0843603 -0.00604765 -0.368685 -0.0773447
0.3 0.0843575 -0.00728038 -0.369525 -0.076958
0.3 0.0843551 -0.00854731 -0.370376 -0.0765695
0.3 0.0843544 -0.00986888 -0.371244 -0.0761636
0.3 0.0843554 -0.0112453 -0.372127 -0.0757405
0.3 0.084358 -0.0126755 -0.373025 -0.0752999
0.3 0.0843623 -0.0141534 -0.373937 -0.0748426
0.3 0.0843639 -0.0156008 -0.374854 -0.0744202
0.3 0.0843658 -0.0170585 -0.375779 -0.0739954
0.3 0.0843702 -0.0200056 -0.377657 -0.0731428
0.3 0.0843702 -0.0200056 -0.377657 -0.0731428
0.3 0.0843739 -0.0215176 -0.378611 -0.0727006
0.3 0.0843775 -0.0230381 -0.379574 -0.0722608
0.3 0.0843813 -0.024569 -0.380544 -0.0718205
0.3 0.0843865 -0.0261243 -0.381523 -0.0713657
0.3 0.0843908 -0.027668 -0.382507 -0.0709228
0.3 0.0843953 -0.0292163 -0.383496 -0.070479
0.3 0.0843998 -0.0307654 -0.384492 -0.0700349
0.3 0.0844054 -0.0323333 -0.385495 -0.0695767
0.3 0.0844104 -0.0338901 -0.386502 -0.0691259
0.3 0.0844154 -0.0354434 -0.387513 -0.0686744
0.3 0.0844204 -0.0369923 -0.388526 -0.0682226
0.3 0.0844264 -0.0385536 -0.389546 -0.0677575
0.3 0.0844264 -0.0385536 -0.389546 -0.0677575
0.3 0.0844371 -0.0416427 -0.39159 -0.0668402
0.3 0.0844422 -0.0431748 -0.392615 -0.0663804
0.3 0.0844482 -0.0447132 -0.393644 -0.065908
0.3 0.0844534 -0.0462336 -0.394672 -0.0654408
0.3 0.0844585 -0.0477417 -0.3957 -0.0649722
0.3 0.0844632 -0.0492369 -0.396728 -0.0645023
0.3 0.0844686 -0.0507341 -0.397758 -0.0640208
0.3 0.0844733 -0.0522117 -0.398785 -0.0635426
0.3 0.0844778 -0.0536759 -0.399811 -0.0630622
0.3 0.0844818 -0.0551225 -0.400835 -0.0625795
0.3 0.0844861 -0.0565616 -0.401859 -0.0620864
0.3 0.0844898 -0.0579783 -0.402877 -0.0615935
0.3 0.084493 -0.0593749 -0.403893 -0.0610973
0.3 0.0844987 -0.0621203 -0.405913 -0.0600861
0.3 0.0844987 -0.0621203 -0.405913 -0.0600861
0.3 0.0845007 -0.0634597 -0.406916 -0.0595766
0.3 0.084502 -0.0647754 -0.407913 -0.059063
0.3 0.0845032 -0.0660741 -0.408905 -0.058541
0.3 0.084504 -0.0673553 -0.409892 -0.0580114
0.3 0.0845039 -0.0686102 -0.410872 -0.0574797
0.3 0.0845032 -0.069843 -0.411846 -0.0569429
0.3 0.0845018 -0.0710526 -0.412813 -0.0564009
0.3 0.0844998 -0.0722405 -0.413774 -0.0558521
0.3 0.0844972 -0.0734065 -0.414728 -0.0552971
0.3 0.0844939 -0.0745509 -0.415676 -0.0547361
0.3 0.0844899 -0.0756737 -0.416617 -0.0541695
0.3 0.0844852 -0.0767763 -0.417551 -0.0535973
0.3 0.0844797 -0.0778569 -0.418478 -0.0530198
0.3 0.0844734 -0.0789156 -0.419398 -0.0524373
0.3 0.0844662 -0.0799508 -0.42031 -0.0518504
0.3 0.0844581 -0.080964 -0.421215 -0.0512593
0.3 0.084449 -0.0819567 -0.422113 -0.0506643
0.3 0.0844391 -0.0829304 -0.423004 -0.0500658
0.3 0.0844283 -0.0838865 -0.423889 -0.0494636
0.3 0.0844165 -0.0848244 -0.424767 -0.0488582
0.3 0.0844039 -0.0857458 -0.425639 -0.0482498
0.3 0.0843904 -0.0866508 -0.426506 -0.0476386
0.3 0.084376 -0.0875412 -0.427366 -0.0470251
0.3 0.0843608 -0.0884216 -0.428223 -0.0464092
0.3 0.0843449 -0.0892944 -0.429076 -0.0457911
0.3 0.0843282 -0.0901605 -0.429926 -0.0451709
0.3 0.0843109 -0.0910207 -0.430773 -0.0445488
0.3 0.0842928 -0.0918771 -0.431618 -0.0439248
0.3 0.0842742 -0.0927308 -0.432462 -0.0432993
0.3 0.0842551 -0.0935873 -0.433306 -0.0426722
0.3 0.0842356 -0.0944487 -0.43415 -0.0420434
0.3 0.0842156 -0.0953172 -0.434997 -0.0414132
0.3 0.0841954 -0.0961947 -0.435847 -0.0407817
0.3 0.0841749 -0.0970832 -0.4367 -0.040149
0.3 0.0841541 -0.0979846 -0.437559 -0.0395151
0.3 0.0841332 -0.098899 -0.438422 -0.03888
0.3 0.0841121 -0.0998286 -0.439292 -0.0382437
0.3 0.0840909 -0.100775 -0.440168 -0.0376061
0.3 0.0840697 -0.101741 -0.441054 -0.0369673
0.3 0.0840486 -0.102731 -0.441949 -0.0363269
0.3 0.0840277 -0.103748 -0.442856 -0.035685
0.3 0.0840069 -0.104791 -0.443775 -0.0350414
0.3 0.0839661 -0.106963 -0.445652 -0.0337488
0.3 0.0839661 -0.106963 -0.445652 -0.0337488
0.3 0.0839568 -0.108144 -0.446679 -0.033085
0.3 0.0839484 -0.109352 -0.447744 -0.0324442
0.3 0.0839398 -0.110593 -0.448828 -0.031807
0.3 0.08393 -0.111805 -0.449914 -0.0311709
0.3 0.0839193 -0.112979 -0.451001 -0.0305353
0.3 0.0839077 -0.114118 -0.452092 -0.0299007
0.3 0.0838953 -0.115224 -0.453186 -0.0292672
0.3 0.0838821 -0.116301 -0.454285 -0.028635
0.3 0.0838682 -0.117353 -0.45539 -0.0280041
0.3 0.0838535 -0.118384 -0.456503 -0.0273744
0.3 0.0838281 -0.1194 -0.457649 -0.02679
0.3 0.0837965 -0.120351 -0.458814 -0.02627
0.3 0.083766 -0.12123 -0.459968 -0.0257735
0.3 0.0837349 -0.122094 -0.461104 -0.0252551
0.3 0.0837029 -0.122937 -0.46222 -0.0247198
0.3 0.0836704 -0.12376 -0.463329 -0.0241781
0.3 0.0836373 -0.124562 -0.464434 -0.0236391
0.3 0.0836037 -0.125348 -0.465538 -0.0231028
0.3 0.0835696 -0.126124 -0.466642 -0.0225687
0.3 0.0835351 -0.126892 -0.467745 -0.0220365
0.3 0.0835001 -0.127654 -0.468848 -0.0215059
0.3 0.0834647 -0.128413 -0.469953 -0.0209768
0.3 0.083429 -0.129176 -0.471059 -0.0204487
0.3 0.083393 -0.129945 -0.472168 -0.0199215
0.3 0.0833569 -0.130724 -0.47328 -0.0193948
0.3 0.083284 -0.132312 -0.475515 -0.0183431
0.3 0.083284 -0.132312 -0.475515 -0.0183431
0.3 0.0832473 -0.133126 -0.476639 -0.0178176
0.3 0.0832107 -0.133961 -0.47777 -0.0172922
0.3 0.0831757 -0.134747 -0.478872 -0.0167767
0.3 0.0831423 -0.135481 -0.479949 -0.0162724
0.3 0.0830803 -0.136802 -0.482026 -0.0152947
0.3 0.0830803 -0.136802 -0.482026 -0.0152947
0.3 0.0830517 -0.137391 -0.483026 -0.0148214
0.3 0.0830245 -0.137936 -0.484001 -0.0143582
0.3 0.0829989 -0.13844 -0.484952 -0.0139051
0.3 0.0829748 -0.138905 -0.485877 -0.0134617
0.3 0.082952 -0.139335 -0.486779 -0.0130278
0.3 0.0829306 -0.139731 -0.487657 -0.0126033
0.3 0.0829106 -0.140097 -0.488512 -0.012188
0.3 0.0828919 -0.140434 -0.489343 -0.0117819
0.3 0.0828919 -0.140434 -0.489343 -0.0117819
0.3 0.0828583 -0.141022 -0.490937 -0.0109968
0.3 0.0828435 -0.141277 -0.491699 -0.0106176
0.3 0.0828298 -0.141507 -0.49244 -0.0102471
0.3 0.0828173 -0.141716 -0.493159 -0.00988523
0.3 0.082806 -0.141903 -0.493857 -0.00953178
0.3 0.0827958 -0.142071 -0.494533 -0.00918663
0.3 0.0827866 -0.14222 -0.495189 -0.00884975
0.3 0.0827786 -0.142352 -0.495824 -0.00852109
0.3 0.0827716 -0.142466 -0.496438 -0.00820055
0.3 0.0827656 -0.142564 -0.497032 -0.00788798
0.3 0.0827606 -0.142648 -0.497607 -0.00758327
0.3 0.0827566 -0.142718 -0.498162 -0.00728636
0.3 0.0827536 -0.142774 -0.498698 -0.00699715
0.3 0.0827515 -0.142818 -0.499215 -0.00671558
0.3 0.0827503 -0.14285 -0.499713 -0.00644163
0.3 0.08275 -0.142869 -0.500193 -0.00617524
0.3 0.0827506 -0.142878 -0.500654 -0.00591626
0.3 0.082752 -0.142876 -0.501098 -0.00566462
0.3 0.0827543 -0.142864 -0.501524 -0.00542024
0.3 0.0827573 -0.142843 -0.501932 -0.00518313
0.3 0.0827612 -0.142812 -0.502324 -0.00495334
0.3 0.0827658 -0.142772 -0.502698 -0.0047307
0.3 0.0827712 -0.142724 -0.503056 -0.00451509
0.3 0.0827774 -0.142667 -0.503397 -0.00430647
0.3 0.0827842 -0.142603 -0.503722 -0.00410474
0.3 0.0827918 -0.142532 -0.504031 -0.00390983
0.3 0.0828 -0.142454 -0.504324 -0.00372175
0.3 0.0828089 -0.142368 -0.504601 -0.00354044
0.3 0.0828187 -0.142273 -0.504862 -0.00336671
0.3 0.0828292 -0.142169 -0.505106 -0.00320011
0.3 0.0828406 -0.142053 -0.505335 -0.00304111
0.3 0.0828528 -0.141924 -0.505546 -0.00288984
0.3 0.0828803 -0.141622 -0.505917 -0.00261118
0.3 0.0828803 -0.141622 -0.505917 -0.00261118
0.3 0.0828956 -0.141447 -0.506077 -0.00248388
0.3 0.082912 -0.141252 -0.506218 -0.00236507
0.3 0.0829298 -0.141035 -0.50634 -0.0022548
0.3 0.082949 -0.140797 -0.506443 -0.00215316
0.3 0.0829694 -0.140535 -0.506527 -0.0020602
0.3 0.0829913 -0.140251 -0.506593 -0.00197575
0.3 0.0830145 -0.139944 -0.506641 -0.00189978
0.3 0.083039 -0.139615 -0.50667 -0.00183231
0.3 0.0830649 -0.139262 -0.506681 -0.00177336
0.3 0.0830923 -0.138884 -0.506673 -0.00172319
0.3 0.0831211 -0.138481 -0.506646 -0.00168167
0.3 0.0831829 -0.137609 -0.50654 -0.00162345
0.3 0.0831829 -0.137609 -0.50654 -0.00162345
0.3 0.0832159 -0.137139 -0.506461 -0.00160667
0.3 0.0832502 -0.136645 -0.506364 -0.0015983
0.3 0.0832859 -0.13613 -0.50625 -0.00159787
0.3 0.0833229 -0.135596 -0.50612 -0.00160526
0.3 0.0833612 -0.135041 -0.505973 -0.00162049
0.3 0.0834008 -0.134466 -0.50581 -0.00164342
0.3 0.0834417 -0.133871 -0.505631 -0.00167421
0.3 0.0834838 -0.133257 -0.505435 -0.00171261
0.3 0.0835273 -0.132625 -0.505223 -0.0017585
0.3 0.0835718 -0.131977 -0.504997 -0.0018112
0.3 0.0836173 -0.131315 -0.504758 -0.00187076
0.3 0.0836639 -0.130638 -0.504504 -0.00193709
0.3 0.0837115 -0.129948 -0.504236 -0.00201012
0.3 0.08376 -0.129247 -0.503956 -0.00208967
0.3 0.0838095 -0.128532 -0.503661 -0.0021758
0.3 0.0838598 -0.127808 -0.503354 -0.00226792
0.3 0.0839109 -0.127075 -0.503035 -0.00236589
0.3 0.0839627 -0.126336 -0.502705 -0.00246953
0.3 0.0840151 -0.12559 -0.502363 -0.00257865
0.3 0.0840682 -0.124838 -0.50201 -0.00269328
0.3 0.0841219 -0.124081 -0.501646 -0.00281323
0.3 0.0841762 -0.123318 -0.501271 -0.00293851
0.3 0.084231 -0.122551 -0.500885 -0.00306889
0.3 0.0842864 -0.121781 -0.500489 -0.00320417
0.3 0.084342 -0.121011 -0.500084 -0.00334374
0.3 0.0843979 -0.120242 -0.49967 -0.00348741
0.3 0.084454 -0.119475 -0.499248 -0.00363521
0.3 0.0845103 -0.118709 -0.498817 -0.003787
0.3 0.0845668 -0.117945 -0.498379 -0.00394267
0.3 0.0846233 -0.117187 -0.497933 -0.00410167
0.3 0.0846797 -0.116434 -0.497481 -0.00426388
0.3 0.0847361 -0.115688 -0.497022 -0.0044291
0.3 0.0847923 -0.114949 -0.496558 -0.00459715
0.3 0.0847923 -0.114949 -0.496558 -0.00459715
0.3 0.084904 -0.113495 -0.495612 -0.00494137
0.3 0.0849596 -0.11278 -0.495131 -0.00511741
0.3 0.0850148 -0.112075 -0.494644 -0.00529575
0.3 0.0850697 -0.11138 -0.494153 -0.00547624
0.3 0.0851242 -0.110696 -0.493656 -0.0056587
0.3 0.0851782 -0.110025 -0.493157 -0.00584267
0.3 0.0852316 -0.109366 -0.492654 -0.0060281
0.3 0.0852844 -0.108721 -0.492148 -0.00621494
0.3 0.0853366 -0.108089 -0.491639 -0.00640301
0.3 0.0853881 -0.107472 -0.491127 -0.00659211
0.3 0.0854388 -0.106872 -0.490613 -0.00678189
0.3 0.0854887 -0.106287 -0.490098 -0.00697229
0.3 0.0855378 -0.105719 -0.489581 -0.00716315
0.3 0.085586 -0.105167 -0.489064 -0.00735434
0.3 0.0856796 -0.104116 -0.488025 -0.00773742
0.3 0.0856796 -0.104116 -0.488025 -0.00773742
0.3 0.085725 -0.103616 -0.487504 -0.00792917
0.3 0.0857693 -0.103134 -0.486984 -0.00812077
0.3 0.0858126 -0.10267 -0.486462 -0.0083121
0.3 0.0858548 -0.102226 -0.485941 -0.00850302
0.3 0.0858959 -0.1018 -0.485421 -0.00869343
0.3 0.0859358 -0.101393 -0.484901 -0.00888325
0.3 0.0859745 -0.101004 -0.484382 -0.00907234
0.3 0.0860121 -0.100633 -0.483863 -0.00926078
0.3 0.0860484 -0.100281 -0.483346 -0.00944848
0.3 0.0860836 -0.0999471 -0.48283 -0.00963536
0.3 0.0861174 -0.0996335 -0.482315 -0.00982108
0.3 0.0861499 -0.0993403 -0.481803 -0.0100055
0.3 0.086181 -0.0990659 -0.481293 -0.0101887
0.3 0.0862108 -0.0988102 -0.480785 -0.0103707
0.3 0.0862393 -0.0985729 -0.480279 -0.0105513
0.3 0.0862663 -0.098354 -0.479776 -0.0107306
0.3 0.0862919 -0.0981555 -0.479276 -0.0109084
0.3 0.0863161 -0.0979768 -0.478778 -0.0110845
0.3 0.0863387 -0.0978171 -0.478284 -0.0112591
0.3 0.0863601 -0.0976724 -0.477792 -0.0114324
0.3 0.0863802 -0.0975416 -0.477301 -0.0116045
0.3 0.0863802 -0.0975416 -0.477301 -0.0116045
0.3 0.0864167 -0.0973205 -0.476326 -0.0119453
0.3 0.086433 -0.0972302 -0.475842 -0.0121138
0.3 0.086448 -0.0971522 -0.475359 -0.0122813
0.3 0.0864619 -0.0970825 -0.474877 -0.012448
0.3 0.0864748 -0.0970196 -0.474396 -0.012614
0.3 0.0864867 -0.0969622 -0.473916 -0.0127794
0.3 0.0864977 -0.0969092 -0.473435 -0.0129443
0.3 0.0865078 -0.0968595 -0.472954 -0.0131089
0.3 0.0865169 -0.0968131 -0.472472 -0.0132732
0.3 0.0865253 -0.0967691 -0.471991 -0.0134373
0.3 0.0865327 -0.0967281 -0.471509 -0.0136012
0.3 0.0865394 -0.0966878 -0.471027 -0.0137649
0.3 0.0865453 -0.0966453 -0.470544 -0.013929
0.3 0.0865507 -0.0965994 -0.470058 -0.0140936
0.3 0.0865556 -0.0965492 -0.469571 -0.0142587
0.3 0.0865638 -0.0964331 -0.468589 -0.0145915
0.3 0.0865638 -0.0964331 -0.468589 -0.0145915
0.3 0.0865672 -0.0963666 -0.468094 -0.0147592
0.3 0.0865701 -0.0962953 -0.467597 -0.014928
0.3 0.0865726 -0.0962185 -0.467097 -0.0150978
0.3 0.0865748 -0.0961332 -0.466595 -0.0152692
0.3 0.0865767 -0.0960388 -0.466089 -0.0154422
0.3 0.0865767 -0.0960388 -0.466089 -0.0154422
0.3 0.0865801 -0.0958204 -0.465065 -0.0157937
0.3 0.0865815 -0.0956976 -0.464549 -0.0159723
0.3 0.0865826 -0.0955657 -0.464029 -0.016153
0.3 0.0865837 -0.0954244 -0.463506 -0.0163359
0.3 0.0865847 -0.095272 -0.462979 -0.0165212
0.3 0.0865858 -0.095108 -0.462447 -0.0167092
0.3 0.0865869 -0.0949322 -0.461911 -0.0169
0.3 0.0865881 -0.0947447 -0.461372 -0.0170936
0.3 0.0865895 -0.0945455 -0.460828 -0.0172901
0.3 0.0865909 -0.0943354 -0.46028 -0.0174895
0.3 0.0865924 -0.0941146 -0.459728 -0.0176919
0.3 0.0865941 -0.0938831 -0.459172 -0.0178975
0.3 0.086596 -0.0936406 -0.458613 -0.0181062
0.3 0.0865982 -0.0933861 -0.458048 -0.0183183
0.3 0.0866007 -0.0931196 -0.45748 -0.0185338
0.3 0.0866036 -0.092841 -0.456907 -0.0187528
0.3 0.0866069 -0.0925505 -0.45633 -0.0189752
0.3 0.0866106 -0.0922465 -0.455746 -0.0192016
0.3 0.0866149 -0.0919302 -0.455159 -0.0194314
0.3 0.0866197 -0.0916018 -0.454566 -0.0196648
0.3 0.086625 -0.0912612 -0.45397 -0.0199017
0.3 0.086625 -0.0912612 -0.45397 -0.0199017
0.3 0.0866374 -0.0905417 -0.452763 -0.0203861
0.3 0.0866445 -0.090163 -0.452152 -0.0206336
0.3 0.0866524 -0.089771 -0.451537 -0.0208845
0.3 0.0866609 -0.0893659 -0.450918 -0.0211388
0.3 0.0866702 -0.0889474 -0.450293 -0.0213963
0.3 0.0866912 -0.0880687 -0.449029 -0.0219212
0.3 0.0866912 -0.0880687 -0.449029 -0.0219212
0.3 0.0867029 -0.0876086 -0.44839 -0.0221883
0.3 0.0867156 -0.0871332 -0.447745 -0.0224585
0.3 0.0867292 -0.0866424 -0.447096 -0.0227317
0.3 0.0867329 -0.086221 -0.446533 -0.0229876
0.3 0.0867373 -0.0857978 -0.445965 -0.0232473
0.3 0.0867414 -0.0853999 -0.445395 -0.0235073
0.3 0.0867449 -0.0850282 -0.444827 -0.0237665
0.3 0.0867468 -0.0846913 -0.444268 -0.0240232
0.3 0.0867475 -0.0843816 -0.443716 -0.0242778
0.3 0.0867472 -0.0840898 -0.443169 -0.024531
0.3 0.086746 -0.0838114 -0.442625 -0.0247833
0.3 0.0867443 -0.0835435 -0.442083 -0.0250347
0.3 0.0867419 -0.0832825 -0.441544 -0.0252856
0.3 0.0867419 -0.0832825 -0.441544 -0.0252856
0.3 0.0867357 -0.0827778 -0.44047 -0.0257859
0.3 0.0867322 -0.0825261 -0.439934 -0.026036
0.3 0.0867289 -0.0822782 -0.439397 -0.0262862
0.3 0.0867257 -0.0820325 -0.438859 -0.026537
0.3 0.0867228 -0.0817895 -0.43832 -0.026788
0.3 0.0867175 -0.0813113 -0.43724 -0.027291
0.3 0.0867175 -0.0813113 -0.43724 -0.027291
0.3 0.0867152 -0.0810759 -0.436699 -0.027543
0.3 0.0867131 -0.0808426 -0.436157 -0.0277954
0.3 0.0867111 -0.0806115 -0.435614 -0.028048
0.3 0.0867093 -0.0803825 -0.43507 -0.0283009
0.3 0.0867077 -0.0801554 -0.434526 -0.028554
0.3 0.0867062 -0.0799301 -0.433981 -0.0288074
0.3 0.0867049 -0.0797066 -0.433435 -0.029061
0.3 0.0867038 -0.0794849 -0.432889 -0.0293149
0.3 0.0867029 -0.079265 -0.432343 -0.0295689
0.3 0.0867021 -0.0790467 -0.431796 -0.0298232
0.3 0.0867015 -0.0788299 -0.431248 -0.0300776
0.3 0.0867009 -0.0786146 -0.430701 -0.0303321
0.3 0.0867006 -0.0784008 -0.430152 -0.0305867
0.3 0.0867004 -0.0779773 -0.429055 -0.0310963
0.3 0.0867004 -0.0779773 -0.429055 -0.0310963
0.3 0.0867004 -0.0777674 -0.428505 -0.0313513
0.3 0.0867006 -0.0775589 -0.427956 -0.0316063
0.3 0.086701 -0.0773515 -0.427406 -0.0318613
0.3 0.0867015 -0.0771453 -0.426856 -0.0321163
0.3 0.0867028 -0.0767361 -0.425755 -0.0326264
0.3 0.0867028 -0.0767361 -0.425755 -0.0326264
0.3 0.0867036 -0.076533 -0.425205 -0.0328814
0.3 0.0867045 -0.076331 -0.424654 -0.0331364
0.3 0.0867056 -0.0761299 -0.424104 -0.0333914
0.3 0.0867056 -0.0761299 -0.424104 -0.0333914
0.3 0.086708 -0.0757307 -0.423002 -0.0339011
0.3 0.0867094 -0.0755325 -0.422452 -0.0341559
0.3 0.0867109 -0.0753352 -0.421901 -0.0344106
0.3 0.0867125 -0.0751389 -0.42135 -0.0346652
0.3 0.0867141 -0.0749435 -0.420799 -0.0349196
0.3 0.0867159 -0.074749 -0.420249 -0.0351738
0.3 0.0867178 -0.0745554 -0.419698 -0.0354279
0.3 0.0867217 -0.0741706 -0.418598 -0.0359355
0.3 0.0867217 -0.0741706 -0.418598 -0.0359355
0.3 0.0867238 -0.0739794 -0.418048 -0.036189
0.3 0.0867262 -0.0737883 -0.417498 -0.0364426
0.3 0.0867286 -0.0736008 -0.416947 -0.0366954
0.3 0.0867313 -0.0734192 -0.416395 -0.036947
0.3 0.0867341 -0.0732447 -0.415841 -0.0371974
0.3 0.0867373 -0.0730772 -0.415286 -0.0374467
0.3 0.0867407 -0.0729187 -0.414727 -0.0376945
0.3 0.0867447 -0.0727736 -0.414164 -0.0379402
0.3 0.0867494 -0.0726444 -0.413596 -0.0381836
0.3 0.0867547 -0.0725321 -0.413021 -0.0384245
0.3 0.0867607 -0.0724377 -0.41244 -0.0386627
0.3 0.0867676 -0.0723624 -0.411851 -0.038898
0.3 0.0867752 -0.0723058 -0.411256 -0.0391306
0.3 0.0867837 -0.0722687 -0.410654 -0.0393602
0.3 0.0867931 -0.072253 -0.410042 -0.0395864
0.3 0.0868035 -0.0722586 -0.409422 -0.0398092
0.3 0.0868149 -0.0722842 -0.408793 -0.0400288
0.3 0.0868272 -0.0723296 -0.408157 -0.0402452
0.3 0.0868404 -0.0723944 -0.407512 -0.0404585
0.3 0.0868546 -0.0724783 -0.40686 -0.0406685
0.3 0.0868697 -0.0725811 -0.4062 -0.0408755
0.3 0.0868859 -0.0727041 -0.405531 -0.0410791
0.3 0.0869029 -0.0728452 -0.404855 -0.0412796
0.3 0.086921 -0.0730035 -0.404172 -0.0414773
0.3 0.0869399 -0.0731776 -0.403481 -0.041672
0.3 0.0869596 -0.0733665 -0.402784 -0.0418639
0.3 0.0869596 -0.0733665 -0.402784 -0.0418639
0.3 0.0870018 -0.0737883 -0.40137 -0.0422394
0.3 0.0870242 -0.0740209 -0.400652 -0.0424228
0.3 0.0870476 -0.074267 -0.399926 -0.0426034
0.3 0.0870717 -0.0745255 -0.399194 -0.0427812
0.3 0.0870966 -0.0747935 -0.398457 -0.0429569
0.3 0.0871221 -0.07507 -0.397715 -0.0431305
0.3 0.0871483 -0.075354 -0.396969 -0.0433021
0.3 0.0871751 -0.0756456 -0.396219 -0.0434719
0.3 0.0872024 -0.0759438 -0.395465 -0.0436399
0.3 0.0872304 -0.076249 -0.394707 -0.043806
0.3 0.0872588 -0.0765588 -0.393946 -0.0439706
0.3 0.0872877 -0.0768718 -0.393182 -0.0441339
0.3 0.087317 -0.0771871 -0.392417 -0.044296
0.3 0.0873466 -0.0775039 -0.391649 -0.0444569
0.3 0.0874068 -0.0781416 -0.39011 -0.0447757
0.3 0.0874068 -0.0781416 -0.39011 -0.0447757
0.3 0.0874373 -0.0784606 -0.389338 -0.0449338
0.3 0.087468 -0.0787794 -0.388564 -0.0450909
0.3 0.0874989 -0.0790955 -0.387791 -0.0452477
0.3 0.0875298 -0.0794081 -0.387018 -0.0454041
0.3 0.0875608 -0.0797163 -0.386245 -0.0455603
0.3 0.0875918 -0.0800193 -0.385473 -0.0457164
0.3 0.0876227 -0.0803173 -0.384702 -0.0458724
0.3 0.0876536 -0.0806094 -0.383932 -0.0460284
0.3 0.0876844 -0.0808954 -0.383164 -0.0461845
0.3 0.087715 -0.0811744 -0.382396 -0.0463407
0.3 0.0877455 -0.081446 -0.38163 -0.0464972
0.3 0.0877758 -0.0817092 -0.380866 -0.0466541
0.3 0.0878057 -0.0819621 -0.380106 -0.0468118
0.3 0.0878644 -0.0824371 -0.378595 -0.0471295
0.3 0.0878644 -0.0824371 -0.378595 -0.0471295
0.3 0.0878931 -0.0826575 -0.377845 -0.0472898
0.3 0.0879213 -0.0828648 -0.3771 -0.0474514
0.3 0.087949 -0.0830585 -0.376359 -0.0476143
0.3 0.087976 -0.0832385 -0.375624 -0.0477786
0.3 0.0880024 -0.0834042 -0.374894 -0.0479443
0.3 0.0880282 -0.0835557 -0.374169 -0.0481115
0.3 0.0880533 -0.0836927 -0.373449 -0.0482803
0.3 0.0880776 -0.0838142 -0.372735 -0.0484507
0.3 0.0881012 -0.0839196 -0.372028 -0.0486229
0.3 0.088124 -0.0840089 -0.371326 -0.0487969
0.3 0.0881459 -0.0840821 -0.370632 -0.0489728
0.3 0.0881871 -0.0841788 -0.369263 -0.0493303
0.3 0.0881871 -0.0841788 -0.369263 -0.0493303
0.3 0.0882064 -0.0842024 -0.368589 -0.049512
0.3 0.0882247 -0.084208 -0.367923 -0.0496958
0.3 0.0882421 -0.0841958 -0.367264 -0.0498816
0.3 0.0882584 -0.0841659 -0.366613 -0.0500696
0.3 0.0882736 -0.0841184 -0.36597 -0.0502597
0.3 0.0882879 -0.0840535 -0.365335 -0.0504518
0.3 0.088301 -0.0839712 -0.364708 -0.0506461
0.3 0.088301 -0.0839712 -0.364708 -0.0506461
0.3 0.0883241 -0.0837549 -0.363479 -0.0510409
0.3 0.0883339 -0.0836183 -0.362877 -0.0512417
0.3 0.0883424 -0.0834624 -0.362285 -0.0514447
0.3 0.0883498 -0.0832866 -0.361703 -0.05165
0.3 0.0883559 -0.0830914 -0.36113 -0.0518577
0.3 0.0883607 -0.0828787 -0.360567 -0.0520675
0.3 0.0883644 -0.0826489 -0.360013 -0.0522794
0.3 0.0883668 -0.0824021 -0.359468 -0.0524933
0.3 0.0883679 -0.0821362 -0.358933 -0.0527093
0.3 0.0883677 -0.0818526 -0.358408 -0.0529274
0.3 0.0883664 -0.0815543 -0.357893 -0.0531472
0.3 0.0883638 -0.081243 -0.357386 -0.0533687
0.3 0.0883601 -0.0809195 -0.356887 -0.0535917
0.3 0.0883554 -0.080584 -0.356397 -0.0538162
0.3 0.0883494 -0.0802375 -0.355916 -0.0540421
0.3 0.0883425 -0.0798815 -0.355441 -0.0542691
0.3 0.0883344 -0.0795143 -0.354975 -0.0544975
0.3 0.0883252 -0.0791373 -0.354518 -0.0547271
0.3 0.0883151 -0.0787554 -0.354067 -0.0549574
0.3 0.0883042 -0.0783698 -0.353622 -0.0551885
0.3 0.0882923 -0.077981 -0.353183 -0.0554202
0.3 0.0882797 -0.0775902 -0.352751 -0.0556523
0.3 0.0882662 -0.0771968 -0.352324 -0.0558849
0.3 0.0882518 -0.0768022 -0.351904 -0.0561179
0.3 0.0882367 -0.076407 -0.35149 -0.0563512
0.3 0.088221 -0.076016 -0.35108 -0.0565842
0.3 0.0882048 -0.0756307 -0.350673 -0.0568169
0.3 0.0882048 -0.0756307 -0.350673 -0.0568169
0.3 0.0881707 -0.0748771 -0.349869 -0.0572811
0.3 0.0881529 -0.0745093 -0.349473 -0.0575126
0.3 0.0881347 -0.0741467 -0.34908 -0.0577434
0.3 0.0881161 -0.0737939 -0.348688 -0.0579732
0.3 0.0880973 -0.0734518 -0.348299 -0.0582021
0.3 0.0880782 -0.0731206 -0.347911 -0.0584298
0.3 0.0880589 -0.0728001 -0.347524 -0.0586564
0.3 0.0880394 -0.0724909 -0.347139 -0.0588816
0.3 0.0880197 -0.0721921 -0.346756 -0.0591057
0.3 0.0879999 -0.0719068 -0.346372 -0.059328
0.3 0.0879801 -0.0716352 -0.345987 -0.0595485
0.3 0.0879604 -0.0713762 -0.345604 -0.0597674
0.3 0.0879208 -0.0708963 -0.344837 -0.0601999
0.3 0.0879208 -0.0708963 -0.344837 -0.0601999
0.3 0.0879011 -0.0706752 -0.344454 -0.0604134
0.3 0.0878815 -0.0704661 -0.344072 -0.0606251
0.3 0.0878618 -0.0702676 -0.343691 -0.060835
0.3 0.0878423 -0.07008 -0.343312 -0.0610432
0.3 0.087823 -0.0699058 -0.342932 -0.0612492
0.3 0.087823 -0.0699058 -0.342932 -0.0612492
0.3 0.0877851 -0.0695972 -0.34217 -0.0616548
0.3 0.0877666 -0.0694633 -0.341787 -0.0618542
0.3 0.0877484 -0.0693422 -0.341405 -0.0620515
0.3 0.0877306 -0.0692352 -0.341021 -0.0622464
0.3 0.0877133 -0.0691424 -0.340635 -0.0624389
0.3 0.0876965 -0.0690639 -0.340247 -0.0626289
0.3 0.0876803 -0.0689997 -0.339858 -0.0628165
0.3 0.0876645 -0.0689497 -0.339466 -0.0630016
0.3 0.0876494 -0.0689141 -0.339072 -0.0631843
0.3 0.0876349 -0.0688931 -0.338676 -0.0633646
0.3 0.087621 -0.0688868 -0.338278 -0.0635427
0.3 0.0876078 -0.0688947 -0.337878 -0.0637183
0.3 0.0875954 -0.068917 -0.337474 -0.0638915
0.3 0.0875837 -0.0689537 -0.337068 -0.0640624
0.3 0.0875728 -0.0690048 -0.336659 -0.0642308
0.3 0.0875627 -0.0690706 -0.336246 -0.064397
0.3 0.0875535 -0.0691518 -0.335831 -0.064561
0.3 0.0875451 -0.0692483 -0.335412 -0.0647227
0.3 0.0875341 -0.0693385 -0.335025 -0.0648876
0.3 0.0875231 -0.0694335 -0.334641 -0.0650516
0.3 0.087503 -0.0696362 -0.333867 -0.0653782
0.3 0.087503 -0.0696362 -0.333867 -0.0653782
0.3 0.0874918 -0.0696975 -0.333497 -0.0655433
0.3 0.0874794 -0.0697249 -0.333141 -0.0657103
0.3 0.0874658 -0.0697217 -0.332798 -0.065879
0.3 0.0874513 -0.0696941 -0.332467 -0.0660493
0.3 0.0874359 -0.0696454 -0.332146 -0.0662207
0.3 0.0874198 -0.0695792 -0.331834 -0.0663931
0.3 0.0874028 -0.0694953 -0.331532 -0.0665666
0.3 0.0873851 -0.0693972 -0.331237 -0.0667411
0.3 0.0873669 -0.0692912 -0.330949 -0.0669163
0.3 0.0873483 -0.0691815 -0.330665 -0.0670919
0.3 0.0873294 -0.0690717 -0.330384 -0.0672676
0.3 0.0873103 -0.0689652 -0.330107 -0.0674434
0.3 0.0872912 -0.0688007 -0.329828 -0.0676212
0.3 0.0872729 -0.0686345 -0.329553 -0.0677911
0.3 0.087255 -0.0684644 -0.329277 -0.0679596
0.3 0.0872375 -0.0682936 -0.329001 -0.0681275
0.3 0.0872202 -0.0681234 -0.328724 -0.0682943
0.3 0.0872033 -0.0679545 -0.328446 -0.0684599
0.3 0.0871867 -0.0677872 -0.328167 -0.0686241
0.3 0.0871704 -0.0676213 -0.327887 -0.0687868
0.3 0.0871543 -0.067457 -0.327607 -0.0689479
0.3 0.0871386 -0.0672942 -0.327326 -0.0691076
0.3 0.0871231 -0.0671329 -0.327044 -0.0692657
0.3 0.0871079 -0.066973 -0.326762 -0.0694224
0.3 0.087093 -0.0668144 -0.326479 -0.0695775
0.3 0.0870784 -0.0666573 -0.326195 -0.0697312
0.3 0.087064 -0.0665015 -0.325911 -0.0698833
0.3 0.087064 -0.0665015 -0.325911 -0.0698833
0.3 0.087036 -0.0661939 -0.325341 -0.0701832
0.3 0.0870224 -0.066042 -0.325055 -0.0703309
0.3 0.087009 -0.0658913 -0.324769 -0.0704771
0.3 0.0869959 -0.0657417 -0.324482 -0.0706219
0.3 0.086983 -0.0655934 -0.324195 -0.0707651
0.3 0.0869703 -0.0654462 -0.323908 -0.0709069
0.3 0.0869579 -0.0653001 -0.32362 -0.0710473
0.3 0.0869457 -0.0651551 -0.323332 -0.0711862
0.3 0.0869338 -0.0650112 -0.323044 -0.0713236
0.3 0.086922 -0.0648684 -0.322755 -0.0714597
0.3 0.0869105 -0.0647266 -0.322467 -0.0715942
0.3 0.0868992 -0.0645858 -0.322177 -0.0717274
0.3 0.0868881 -0.0644461 -0.321888 -0.0718591
0.3 0.0868772 -0.0643072 -0.321599 -0.0719894
0.3 0.0868665 -0.0641694 -0.321309 -0.0721182
0.3 0.086856 -0.0640325 -0.321019 -0.0722457
0.3 0.0868457 -0.0638966 -0.320729 -0.0723717
0.3 0.0868356 -0.0637616 -0.320439 -0.0724964
0.3 0.0868257 -0.0636275 -0.320148 -0.0726196
0.3 0.086816 -0.0634943 -0.319858 -0.0727415
0.3 0.0868065 -0.0633621 -0.319568 -0.072862
0.3 0.0867971 -0.0632306 -0.319277 -0.072981
0.3 0.0867789 -0.0629703 -0.318696 -0.0732151
0.3 0.0867789 -0.0629703 -0.318696 -0.0732151
0.3 0.0867701 -0.0628415 -0.318405 -0.0733301
0.3 0.0867618 -0.0626757 -0.318129 -0.0734487
0.3 0.0867535 -0.0624762 -0.317865 -0.0735675
0.3 0.0867452 -0.0622424 -0.317611 -0.0736887
0.3 0.0867452 -0.0622424 -0.317611 -0.0736887
0.3 0.0867288 -0.0616679 -0.317135 -0.0739397
0.3 0.086721 -0.0613238 -0.316915 -0.0740702
0.3 0.0867135 -0.0609417 -0.316706 -0.0742044
0.3 0.0867064 -0.0605224 -0.31651 -0.0743423
0.3 0.0866998 -0.060068 -0.316325 -0.074484
0.3 0.0866936 -0.0595792 -0.316152 -0.0746295
0.3 0.0866879 -0.059056 -0.315991 -0.0747787
0.3 0.0866828 -0.0584993 -0.315842 -0.0749318
0.3 0.0866782 -0.0579079 -0.315706 -0.075089
0.3 0.0866742 -0.0572855 -0.315581 -0.07525
0.3 0.0866707 -0.0566341 -0.315469 -0.0754149
0.3 0.0866679 -0.055955 -0.315367 -0.0755836
0.3 0.0866639 -0.0545166 -0.315199 -0.0759323
0.3 0.0866639 -0.0545166 -0.315199 -0.0759323
0.3 0.0866627 -0.0537588 -0.315132 -0.0761122
0.3 0.0866622 -0.0529753 -0.315077 -0.076296
0.3 0.0866623 -0.0521674 -0.315034 -0.0764836
0.3 0.0866631 -0.0513376 -0.315001 -0.0766748
0.3 0.0866644 -0.0504894 -0.314978 -0.0768693
0.3 0.0866662 -0.0496227 -0.314967 -0.077067
0.3 0.0866684 -0.0487391 -0.314965 -0.0772679
0.3 0.0866712 -0.0478379 -0.314974 -0.0774721
0.3 0.0866745 -0.0469207 -0.314993 -0.0776794
0.3 0.0866783 -0.0459914 -0.315021 -0.0778895
0.3 0.0866824 -0.0450518 -0.315059 -0.0781021
0.3 0.0866824 -0.0450518 -0.315059 -0.0781021
0.3 0.0866918 -0.043144 -0.31516 -0.0785349
0.3 0.0866971 -0.0421758 -0.315224 -0.0787551
0.3 0.0867026 -0.0412009 -0.315296 -0.0789774
0.3 0.0867084 -0.0402207 -0.315375 -0.0792017
0.3 0.0867144 -0.0392365 -0.315462 -0.0794279
0.3 0.0867206 -0.0382493 -0.315557 -0.0796559
0.3 0.0867336 -0.0362667 -0.315766 -0.0801169
0.3 0.0867336 -0.0362667 -0.315766 -0.0801169
0.3 0.0867403 -0.0352729 -0.315881 -0.0803497
0.3 0.0867472 -0.0342774 -0.316001 -0.0805841
0.3 0.0867542 -0.0332814 -0.316128 -0.0808199
0.3 0.0867612 -0.032288 -0.31626 -0.0810567
0.3 0.0867682 -0.0312983 -0.316396 -0.0812944
0.3 0.0867751 -0.030313 -0.316537 -0.081533
0.3 0.086782 -0.0293323 -0.316682 -0.0817723
0.3 0.0867887 -0.0283569 -0.316831 -0.0820124
0.3 0.0867953 -0.0273886 -0.316984 -0.0822529
0.3 0.0868018 -0.0264282 -0.317139 -0.0824938
0.3 0.086808 -0.0254762 -0.317297 -0.082735
0.3 0.086814 -0.0245333 -0.317457 -0.0829763
0.3 0.0868112 -0.0237023 -0.31757 -0.0831589
0.3 0.0868085 -0.0228777 -0.31769 -0.0833498
0.3 0.0868057 -0.0220647 -0.317812 -0.0835407
0.3 0.0868032 -0.0212356 -0.31794 -0.0837321
0.3 0.0868018 -0.0203733 -0.318077 -0.0839283
0.3 0.0868008 -0.019485 -0.31822 -0.0841243
0.3 0.0868009 -0.0185634 -0.318373 -0.0843257
0.3 0.0868009 -0.0176265 -0.318528 -0.0845235
0.3 0.0868013 -0.0166723 -0.318688 -0.0847225
0.3 0.086802 -0.0157013 -0.318852 -0.0849225
0.3 0.0868037 -0.0147071 -0.319025 -0.0851277
0.3 0.0868056 -0.0137015 -0.319199 -0.0853326
0.3 0.0868078 -0.0126864 -0.319377 -0.0855387
0.3 0.0868107 -0.0116596 -0.31956 -0.0857495
0.3 0.0868135 -0.010634 -0.319743 -0.0859591
0.3 0.0868194 -0.00857791 -0.320111 -0.0863834
0.3 0.0868194 -0.00857791 -0.320111 -0.0863834
0.3 0.0868229 -0.00754678 -0.320299 -0.0866009
0.3 0.086827 -0.0065155 -0.32049 -0.0868222
0.3 0.0868305 -0.00549698 -0.320675 -0.087042
0.3 0.0868337 -0.00449009 -0.320859 -0.0872644
0.3 0.0868369 -0.00349544 -0.32104 -0.087489
0.3 0.0868402 -0.00250981 -0.321221 -0.0877176
0.3 0.0868438 -0.00153276 -0.321403 -0.0879499
0.3 0.0868467 -0.000572562 -0.321579 -0.088183
0.3 0.0868494 0.000372183 -0.321751 -0.0884191
0.3 0.0868517 0.00129656 -0.321919 -0.0886579
0.3 0.0868538 0.00220127 -0.322084 -0.0889003
0.3 0.0868557 0.00308558 -0.322245 -0.089146
0.3 0.0868569 0.00394584 -0.3224 -0.0893939
0.3 0.0868569 0.00394584 -0.3224 -0.0893939
0.3 0.0868579 0.00559829 -0.322695 -0.089899
0.3 0.0868574 0.00638248 -0.322832 -0.0901558
0.3 0.0868563 0.00713656 -0.322962 -0.0904154
0.3 0.0868544 0.0078599 -0.323085 -0.0906775
0.3 0.0868516 0.00855211 -0.323199 -0.090942
0.3 0.086848 0.00921257 -0.323306 -0.0912088
0.3 0.086838 0.0104414 -0.323495 -0.0917489
0.3 0.086838 0.0104414 -0.323495 -0.0917489
0.3 0.0868315 0.0110074 -0.323576 -0.0920221
0.3 0.086824 0.0115397 -0.323648 -0.0922968
0.3 0.0868154 0.0120389 -0.323711 -0.0925732
0.3 0.0868056 0.0125062 -0.323765 -0.0928511
0.3 0.0867948 0.0129442 -0.323811 -0.0931302
0.3 0.0867828 0.0133541 -0.323847 -0.0934105
0.3 0.0867698 0.0137356 -0.323876 -0.0936919
0.3 0.0867557 0.0140902 -0.323896 -0.093974
0.3 0.0867405 0.0144168 -0.323907 -0.0942567
0.3 0.0867243 0.0147193 -0.323911 -0.0945397
0.3 0.086707 0.0149997 -0.323908 -0.0948228
0.3 0.0866888 0.015261 -0.3239 -0.0951057
0.3 0.0866696 0.0155049 -0.323885 -0.0953882
0.3 0.0866496 0.0157309 -0.323866 -0.09567
0.3 0.0866286 0.0159409 -0.323842 -0.0959508
0.3 0.0866068 0.0161342 -0.323813 -0.0962303
0.3 0.0865843 0.0163162 -0.323781 -0.0965083
0.3 0.086561 0.0164888 -0.323748 -0.0967845
0.3 0.0865371 0.0166542 -0.323713 -0.0970585
0.3 0.0865126 0.0168138 -0.323677 -0.0973301
0.3 0.0864875 0.0169677 -0.323642 -0.0975991
0.3 0.0864618 0.0171174 -0.323607 -0.0978653
0.3 0.0864356 0.0172628 -0.323572 -0.0981284
0.3 0.086409 0.0174071 -0.32354 -0.0983882
0.3 0.0863821 0.0175547 -0.323511 -0.0986446
0.3 0.0863549 0.0177073 -0.323487 -0.0988973
0.3 0.0862999 0.0180287 -0.323454 -0.0993908
0.3 0.0862999 0.0180287 -0.323454 -0.0993908
0.3 0.0862721 0.0182008 -0.323447 -0.0996313
0.3 0.0862443 0.0183836 -0.323447 -0.0998675
0.3 0.0862164 0.0185786 -0.323456 -0.100099
0.3 0.0861887 0.0187889 -0.323474 -0.100326
0.3 0.0861611 0.0190157 -0.323503 -0.100549
0.3 0.0861336 0.0192604 -0.323544 -0.100767
0.3 0.0861336 0.0192604 -0.323544 -0.100767
0.3 0.0860794 0.0198054 -0.32366 -0.101188
0.3 0.0860526 0.0201079 -0.323737 -0.101392
0.3 0.0860262 0.0204324 -0.323828 -0.101591
0.3 0.0860002 0.0207803 -0.323934 -0.101785
0.3 0.0859746 0.021155 -0.324056 -0.101974
0.3 0.0859496 0.0215579 -0.324194 -0.102159
0.3 0.0859251 0.0219882 -0.324349 -0.102339
0.3 0.0859012 0.0224479 -0.32452 -0.102515
0.3 0.0858778 0.022938 -0.32471 -0.102687
0.3 0.0858552 0.0234608 -0.324917 -0.102855
0.3 0.0858332 0.0240174 -0.325143 -0.103018
0.3 0.085812 0.0246088 -0.325389 -0.103178
0.3 0.0857916 0.0252347 -0.325654 -0.103334
0.3 0.0857832 0.0260063 -0.326047 -0.103517
0.3 0.0857832 0.0260063 -0.326047 -0.103517
0.3 0.0857467 0.02752 -0.326788 -0.10379
0.3 0.085724 0.0282028 -0.327153 -0.103887
0.3 0.0857021 0.0288206 -0.327524 -0.103985
0.3 0.0856806 0.0293837 -0.327897 -0.104088
0.3 0.0856584 0.0298875 -0.328265 -0.104188
0.3 0.0856358 0.030338 -0.32863 -0.104283
0.3 0.0856124 0.0307399 -0.328991 -0.104373
0.3 0.0855883 0.0310938 -0.329347 -0.104457
0.3 0.0855635 0.0314035 -0.3297 -0.104537
0.3 0.085538 0.0316745 -0.330049 -0.104611
0.3 0.0855119 0.0319151 -0.330396 -0.104682
0.3 0.0854853 0.0321311 -0.330742 -0.104748
0.3 0.0854583 0.0323275 -0.331087 -0.104811
0.3 0.0854309 0.0325094 -0.331431 -0.10487
0.3 0.0854031 0.0326815 -0.331775 -0.104926
0.3 0.0853466 0.0330016 -0.332464 -0.105027
0.3 0.0853466 0.0330016 -0.332464 -0.105027
0.3 0.085318 0.0331565 -0.332809 -0.105074
0.3 0.0852894 0.0333166 -0.333158 -0.105117
0.3 0.0852608 0.0334855 -0.333509 -0.105158
0.3 0.0852325 0.0336369 -0.33385 -0.105193
0.3 0.0852325 0.0336369 -0.33385 -0.105193
0.3 0.0851783 0.0338972 -0.334502 -0.105249
0.3 0.0851525 0.0340066 -0.334814 -0.105273
0.3 0.0851274 0.0341027 -0.335118 -0.105293
0.3 0.0851032 0.0341864 -0.335413 -0.105311
0.3 0.0850796 0.0342587 -0.335699 -0.105326
0.3 0.0850568 0.0343204 -0.335977 -0.105338
0.3 0.0850347 0.0343713 -0.336246 -0.105346
0.3 0.0850133 0.0344122 -0.336507 -0.105351
0.3 0.0849926 0.0344438 -0.336759 -0.105353
0.3 0.0849726 0.0344668 -0.337004 -0.105351
0.3 0.0849531 0.034482 -0.33724 -0.105347
0.3 0.0849344 0.0344898 -0.337469 -0.105339
0.3 0.0849162 0.0344903 -0.337689 -0.105329
0.3 0.0848986 0.0344839 -0.337902 -0.105315
0.3 0.0848817 0.0344712 -0.338108 -0.105298
0.3 0.0848653 0.0344525 -0.338306 -0.105278
0.3 0.0848496 0.0344285 -0.338496 -0.105256
0.3 0.0848343 0.0343997 -0.33868 -0.10523
0.3 0.0848197 0.0343662 -0.338856 -0.105202
0.3 0.0848055 0.0343282 -0.339025 -0.105171
0.3 0.0847919 0.0342859 -0.339188 -0.105137
0.3 0.0847788 0.0342393 -0.339344 -0.1051
0.3 0.0847663 0.0341889 -0.339493 -0.105061
0.3 0.0847542 0.0341348 -0.339635 -0.105018
0.3 0.0847427 0.0340773 -0.339771 -0.104973
0.3 0.084721 0.0339533 -0.340025 -0.104876
0.3 0.084721 0.0339533 -0.340025 -0.104876
0.3 0.0847108 0.0338867 -0.340142 -0.104823
0.3 0.0847012 0.0338172 -0.340253 -0.104767
0.3 0.0846919 0.0337449 -0.340359 -0.104709
0.3 0.0846832 0.03367 -0.340458 -0.104649
0.3 0.0846748 0.0335928 -0.340552 -0.104586
0.3 0.0846669 0.0335135 -0.340639 -0.10452
0.3 0.0846594 0.0334321 -0.340722 -0.104452
0.3 0.0846523 0.0333488 -0.340799 -0.104382
0.3 0.0846456 0.0332637 -0.34087 -0.104309
0.3 0.0846393 0.0331767 -0.340937 -0.104234
0.3 0.0846333 0.0330879 -0.340997 -0.104157
0.3 0.0846271 0.0329538 -0.341074 -0.104068
0.3 0.0846207 0.0327746 -0.341165 -0.10397
0.3 0.0846144 0.0325511 -0.341273 -0.103864
0.3 0.0846082 0.0322823 -0.341397 -0.103749
0.3 0.0846082 0.0322823 -0.341397 -0.103749
0.3 0.0845958 0.0316085 -0.341689 -0.103488
0.3 0.0845899 0.031201 -0.34186 -0.103342
0.3 0.0845841 0.0307466 -0.342047 -0.103183
0.3 0.0845787 0.0302466 -0.342251 -0.103014
0.3 0.0845737 0.0297027 -0.342471 -0.102833
0.3 0.0845645 0.0284931 -0.342961 -0.102437
0.3 0.0845645 0.0284931 -0.342961 -0.102437
0.3 0.0845605 0.0278273 -0.34323 -0.102222
0.3 0.084557 0.0271203 -0.343516 -0.101995
0.3 0.0845539 0.0263736 -0.343819 -0.101756
0.3 0.0845514 0.0255915 -0.344138 -0.101505
0.3 0.0845493 0.0247755 -0.344474 -0.101243
0.3 0.0845477 0.0239266 -0.344826 -0.10097
0.3 0.0845477 0.0239266 -0.344826 -0.10097
0.3 0.0845458 0.0221316 -0.34558 -0.100389
0.3 0.0845457 0.021186 -0.345982 -0.100081
0.3 0.084546 0.0202115 -0.3464 -0.0997616
0.3 0.0845467 0.0192095 -0.346835 -0.0994315
0.3 0.0845479 0.0181814 -0.347285 -0.0990905
0.3 0.0845496 0.0171296 -0.347752 -0.0987391
0.3 0.0845517 0.016055 -0.348234 -0.0983772
0.3 0.0845542 0.0149576 -0.348731 -0.0980047
0.3 0.0845571 0.0138384 -0.349245 -0.097622
0.3 0.0845605 0.0126968 -0.349773 -0.0972288
0.3 0.0845643 0.0115349 -0.350317 -0.0968254
0.3 0.0845684 0.0103561 -0.350876 -0.0964126
0.3 0.0845728 0.00916185 -0.351449 -0.0959905
0.3 0.0845728 0.00916185 -0.351449 -0.0959905
0.3 0.0845826 0.00672948 -0.352638 -0.0951187
0.3 0.0845879 0.00549122 -0.353253 -0.0946689
0.3 0.0845934 0.00424068 -0.353883 -0.0942103
0.3 0.0845992 0.00298011 -0.354525 -0.0937436
0.3 0.0846052 0.00171019 -0.35518 -0.0932688
0.3 0.0846113 0.000430583 -0.355849 -0.0927859
0.3 0.0846175 -0.000857697 -0.35653 -0.0922949
0.3 0.0846239 -0.00215383 -0.357223 -0.0917961
0.3 0.0846303 -0.00345846 -0.357929 -0.0912895
0.3 0.0846369 -0.00476992 -0.358647 -0.0907754
0.3 0.0846436 -0.00608689 -0.359375 -0.0902541
0.3 0.0846503 -0.00740675 -0.360115 -0.0897262
0.3 0.0846418 -0.00967674 -0.361586 -0.0889325
0.3 0.0846418 -0.00967674 -0.361586 -0.0889325
0.3 0.0846375 -0.0108111 -0.362337 -0.0885276
0.3 0.0846334 -0.0119675 -0.363101 -0.0881202
0.3 0.0846308 -0.0131731 -0.36388 -0.087697
0.3 0.0846276 -0.0143921 -0.364669 -0.0872853
0.3 0.0846247 -0.0156387 -0.365471 -0.0868713
0.3 0.0846221 -0.0169126 -0.366284 -0.0864555
0.3 0.08462 -0.0182136 -0.367109 -0.0860382
0.3 0.0846193 -0.0195599 -0.367948 -0.0856046
0.3 0.0846183 -0.0209219 -0.368797 -0.0851762
0.3 0.0846178 -0.0223049 -0.369656 -0.0847468
0.3 0.0846186 -0.0237234 -0.370527 -0.0843018
0.3 0.0846188 -0.0251389 -0.371404 -0.0838694
0.3 0.0846192 -0.0265687 -0.372289 -0.0834359
0.3 0.0846198 -0.0280085 -0.373184 -0.083002
0.3 0.0846217 -0.0294779 -0.374088 -0.0825531
0.3 0.0846231 -0.0309445 -0.374998 -0.0821128
0.3 0.0846247 -0.0324178 -0.375915 -0.0816724
0.3 0.0846264 -0.0338945 -0.376837 -0.0812321
0.3 0.0846294 -0.0353925 -0.377767 -0.0807776
0.3 0.0846342 -0.0383727 -0.37964 -0.0798858
0.3 0.0846342 -0.0383727 -0.37964 -0.0798858
0.3 0.0846367 -0.0398616 -0.380584 -0.0794397
0.3 0.0846402 -0.0413654 -0.381533 -0.0789801
0.3 0.0846431 -0.0428542 -0.382484 -0.0785287
0.3 0.0846459 -0.044336 -0.383437 -0.0780768
0.3 0.0846487 -0.0458099 -0.384391 -0.0776249
0.3 0.0846524 -0.0472933 -0.38535 -0.0771602
0.3 0.0846554 -0.0487599 -0.386309 -0.0767021
0.3 0.0846582 -0.0502172 -0.387269 -0.0762432
0.3 0.0846609 -0.051662 -0.388229 -0.0757837
0.3 0.0846643 -0.0531086 -0.38919 -0.0753127
0.3 0.0846669 -0.0545359 -0.39015 -0.0748459
0.3 0.0846669 -0.0545359 -0.39015 -0.0748459
0.3 0.0846715 -0.057351 -0.392066 -0.0739082
0.3 0.084674 -0.0587446 -0.393022 -0.0734282
0.3 0.0846759 -0.0601157 -0.393974 -0.0729499
0.3 0.0846774 -0.0614681 -0.394923 -0.0724692
0.3 0.084679 -0.0628094 -0.395869 -0.0719794
0.3 0.0846802 -0.0654194 -0.397745 -0.0709995
0.3 0.0846802 -0.0654194 -0.397745 -0.0709995
0.3 0.0846799 -0.0679487 -0.399602 -0.0700008
0.3 0.0846799 -0.0679487 -0.399602 -0.0700008
0.3 0.0846795 -0.0691878 -0.400523 -0.0694889
0.3 0.0846781 -0.0703964 -0.401437 -0.0689782
0.3 0.0846761 -0.0715807 -0.402344 -0.0684627
0.3 0.0846734 -0.0727416 -0.403244 -0.067943
0.3 0.0846734 -0.0727416 -0.403244 -0.067943
0.3 0.0846667 -0.0750038 -0.405026 -0.0668827
0.3 0.0846625 -0.076102 -0.405906 -0.0663432
0.3 0.0846577 -0.0771773 -0.406779 -0.065798
0.3 0.0846521 -0.078229 -0.407644 -0.0652479
0.3 0.0846458 -0.079257 -0.408502 -0.0646931
0.3 0.0846386 -0.0802622 -0.409351 -0.0641339
0.3 0.0846218 -0.0822043 -0.411027 -0.063002
0.3 0.0846218 -0.0822043 -0.411027 -0.063002
0.3 0.0846121 -0.0831418 -0.411854 -0.06243
0.3 0.0846015 -0.0840567 -0.412673 -0.0618546
0.3 0.08459 -0.0849504 -0.413485 -0.0612761
0.3 0.0845776 -0.0858247 -0.414289 -0.0606946
0.3 0.0845642 -0.0866821 -0.415087 -0.0601102
0.3 0.08455 -0.0875238 -0.415878 -0.0595229
0.3 0.084535 -0.0883501 -0.416663 -0.0589328
0.3 0.0845191 -0.0891629 -0.417443 -0.05834
0.3 0.0845024 -0.0899627 -0.418217 -0.0577449
0.3 0.0844849 -0.0907532 -0.418987 -0.0571474
0.3 0.0844668 -0.0915379 -0.419753 -0.0565476
0.3 0.0844481 -0.092319 -0.420516 -0.0559457
0.3 0.0844287 -0.0930982 -0.421277 -0.0553417
0.3 0.0844087 -0.0938755 -0.422037 -0.0547358
0.3 0.0843883 -0.0946529 -0.422795 -0.0541278
0.3 0.0843673 -0.095432 -0.423554 -0.053518
0.3 0.0843459 -0.0962148 -0.424312 -0.0529066
0.3 0.0843241 -0.0970043 -0.425073 -0.0522937
0.3 0.084302 -0.0978053 -0.425838 -0.0516788
0.3 0.0842798 -0.0986204 -0.426607 -0.0510621
0.3 0.0842574 -0.0994494 -0.42738 -0.0504433
0.3 0.0842349 -0.100295 -0.428159 -0.0498224
0.3 0.0842123 -0.101158 -0.428945 -0.0491994
0.3 0.0841897 -0.102042 -0.429739 -0.0485743
0.3 0.0841673 -0.102951 -0.430543 -0.0479467
0.3 0.084145 -0.103886 -0.431358 -0.0473166
0.3 0.0841229 -0.104849 -0.432184 -0.046684
0.3 0.0841229 -0.104849 -0.432184 -0.046684
0.3 0.0840795 -0.106861 -0.433873 -0.0454105
0.3 0.0840673 -0.107956 -0.434802 -0.0447611
0.3 0.0840568 -0.10909 -0.435762 -0.0441188
0.3 0.0840456 -0.110222 -0.436731 -0.0434795
0.3 0.0840333 -0.111323 -0.437703 -0.0428408
0.3 0.0840202 -0.112391 -0.438678 -0.0422024
0.3 0.0840062 -0.113427 -0.439655 -0.0415644
0.3 0.0839915 -0.114434 -0.440638 -0.0409269
0.3 0.083976 -0.115416 -0.441625 -0.04029
0.3 0.0839598 -0.116376 -0.44262 -0.0396539
0.3 0.0839428 -0.117317 -0.443621 -0.0390186
0.3 0.0839251 -0.118244 -0.444631 -0.0383842
0.3 0.0838687 -0.119186 -0.44567 -0.0378237
0.3 0.0838289 -0.12005 -0.44673 -0.0372995
0.3 0.0837956 -0.120853 -0.447802 -0.0367992
0.3 0.0837608 -0.121626 -0.448834 -0.0362708
0.3 0.0837255 -0.122381 -0.449844 -0.0357216
0.3 0.0836893 -0.123114 -0.450844 -0.0351694
0.3 0.0836524 -0.12383 -0.45184 -0.034619
0.3 0.0836524 -0.12383 -0.45184 -0.034619
0.3 0.0835773 -0.125216 -0.453825 -0.0335245
0.3 0.0835392 -0.125899 -0.454818 -0.0329794
0.3 0.0835008 -0.126582 -0.455811 -0.0324353
0.3 0.0834621 -0.127268 -0.456806 -0.031892
0.3 0.0834232 -0.12796 -0.457803 -0.0313492
0.3 0.0833842 -0.128661 -0.458803 -0.0308068
0.3 0.083345 -0.129371 -0.459805 -0.0302647
0.3 0.0833056 -0.130093 -0.460811 -0.0297227
0.3 0.0832663 -0.130832 -0.461823 -0.0291806
0.3 0.083227 -0.131591 -0.46284 -0.0286386
0.3 0.0831893 -0.132306 -0.463831 -0.0281053
0.3 0.0831893 -0.132306 -0.463831 -0.0281053
0.3 0.0831186 -0.133597 -0.465743 -0.027069
0.3 0.0830855 -0.134176 -0.466665 -0.0265654
0.3 0.0830539 -0.134712 -0.467563 -0.0260715
0.3 0.0830239 -0.135209 -0.468439 -0.025587
0.3 0.0829952 -0.135669 -0.469292 -0.0251118
0.3 0.0829679 -0.136095 -0.470123 -0.0246457
0.3 0.082942 -0.136487 -0.470931 -0.0241886
0.3 0.0829175 -0.136848 -0.471718 -0.0237405
0.3 0.0828943 -0.137178 -0.472483 -0.0233011
0.3 0.0828724 -0.137481 -0.473227 -0.0228704
0.3 0.0828517 -0.13776 -0.47395 -0.0224481
0.3 0.0828322 -0.138015 -0.474653 -0.0220341
0.3 0.0828139 -0.138247 -0.475335 -0.0216283
0.3 0.0827968 -0.138458 -0.475997 -0.0212306
0.3 0.0827809 -0.138648 -0.476639 -0.020841
0.3 0.082766 -0.138818 -0.477261 -0.0204593
0.3 0.0827523 -0.13897 -0.477864 -0.0200855
0.3 0.0827396 -0.139105 -0.478448 -0.0197194
0.3 0.082728 -0.139224 -0.479014 -0.0193608
0.3 0.0827174 -0.139329 -0.479561 -0.0190098
0.3 0.0827078 -0.139418 -0.480089 -0.0186663
0.3 0.0826992 -0.139493 -0.480599 -0.0183303
0.3 0.0826915 -0.139554 -0.481092 -0.0180016
0.3 0.0826848 -0.139603 -0.481566 -0.0176802
0.3 0.082679 -0.13964 -0.482024 -0.0173659
0.3 0.0826741 -0.139667 -0.482464 -0.0170587
0.3 0.0826701 -0.139682 -0.482888 -0.0167586
0.3 0.082667 -0.139686 -0.483295 -0.0164655
0.3 0.0826647 -0.139681 -0.483685 -0.0161793
0.3 0.0826632 -0.139667 -0.48406 -0.0159
0.3 0.0826625 -0.139644 -0.484418 -0.0156273
0.3 0.0826626 -0.139613 -0.484761 -0.0153614
0.3 0.0826626 -0.139613 -0.484761 -0.0153614
0.3 0.082665 -0.139527 -0.485401 -0.0148495
0.3 0.0826674 -0.139472 -0.485698 -0.0146035
0.3 0.0826705 -0.139411 -0.48598 -0.0143638
0.3 0.0826742 -0.139342 -0.486248 -0.0141306
0.3 0.0826787 -0.139268 -0.486501 -0.0139037
0.3 0.0826787 -0.139268 -0.486501 -0.0139037
0.3 0.0826903 -0.139005 -0.486968 -0.0134831
0.3 0.0826972 -0.138861 -0.48718 -0.0132829
0.3 0.0827049 -0.138708 -0.487376 -0.0130897
0.3 0.0827135 -0.138545 -0.487557 -0.0129036
0.3 0.0827231 -0.138371 -0.487722 -0.0127247
0.3 0.0827337 -0.138182 -0.487871 -0.0125533
0.3 0.0827455 -0.137977 -0.488003 -0.0123896
0.3 0.0827584 -0.137757 -0.488118 -0.0122336
0.3 0.0827725 -0.137518 -0.488216 -0.0120855
0.3 0.0827879 -0.137259 -0.488297 -0.0119455
0.3 0.0828048 -0.13698 -0.488359 -0.0118137
0.3 0.0828229 -0.13668 -0.488404 -0.0116899
0.3 0.0828229 -0.13668 -0.488404 -0.0116899
0.3 0.0828633 -0.136015 -0.488442 -0.0114661
0.3 0.0828857 -0.135649 -0.488434 -0.0113666
0.3 0.0829095 -0.135258 -0.488409 -0.0112752
0.3 0.0829348 -0.134845 -0.488367 -0.0111918
0.3 0.0829614 -0.134408 -0.488309 -0.0111161
0.3 0.0829895 -0.13395 -0.488234 -0.0110482
0.3 0.0830189 -0.13347 -0.488143 -0.0109883
0.3 0.0830497 -0.132968 -0.488036 -0.010936
0.3 0.083082 -0.132445 -0.487912 -0.0108915
0.3 0.0831156 -0.131899 -0.487771 -0.0108548
0.3 0.0831506 -0.131334 -0.487615 -0.0108254
0.3 0.0831869 -0.130752 -0.487444 -0.0108031
0.3 0.0832244 -0.13015 -0.487258 -0.010788
0.3 0.0832244 -0.13015 -0.487258 -0.010788
0.3 0.0833031 -0.128896 -0.486842 -0.0107788
0.3 0.0833443 -0.128244 -0.486612 -0.0107847
0.3 0.0833867 -0.127575 -0.486367 -0.0107974
0.3 0.0834302 -0.126892 -0.486109 -0.0108164
0.3 0.0834746 -0.126198 -0.485839 -0.0108415
0.3 0.08352 -0.125493 -0.485556 -0.0108726
0.3 0.0835663 -0.124776 -0.485261 -0.0109096
0.3 0.0836135 -0.12405 -0.484954 -0.0109525
0.3 0.0836616 -0.123315 -0.484635 -0.011001
0.3 0.0837105 -0.12257 -0.484304 -0.0110551
0.3 0.0837602 -0.121817 -0.483961 -0.0111149
0.3 0.0838107 -0.121058 -0.483606 -0.01118
0.3 0.0838618 -0.120296 -0.483241 -0.0112498
0.3 0.0839134 -0.11953 -0.482867 -0.0113241
0.3 0.0839134 -0.11953 -0.482867 -0.0113241
0.3 0.084018 -0.117992 -0.482092 -0.0114862
0.3 0.084071 -0.11722 -0.48169 -0.0115738
0.3 0.0841243 -0.116449 -0.481281 -0.0116651
0.3 0.0841778 -0.115681 -0.480865 -0.01176
0.3 0.0842315 -0.114914 -0.480442 -0.0118583
0.3 0.0842853 -0.114151 -0.480012 -0.0119597
0.3 0.0843392 -0.113394 -0.479575 -0.0120643
0.3 0.0843392 -0.113394 -0.479575 -0.0120643
0.3 0.0844469 -0.111895 -0.478683 -0.0122823
0.3 0.0845007 -0.111155 -0.478227 -0.0123956
0.3 0.0845545 -0.110422 -0.477765 -0.0125114
0.3 0.0846082 -0.109696 -0.477297 -0.0126298
0.3 0.0846616 -0.10898 -0.476825 -0.01275
0.3 0.0847147 -0.108276 -0.476348 -0.012872
0.3 0.0847147 -0.108276 -0.476348 -0.012872
0.3 0.0848198 -0.106899 -0.475383 -0.0131213
0.3 0.0848717 -0.106229 -0.474895 -0.0132482
0.3 0.084923 -0.105573 -0.474404 -0.0133761
0.3 0.0849738 -0.104932 -0.47391 -0.0135049
0.3 0.0850239 -0.104306 -0.473415 -0.0136344
0.3 0.0850733 -0.103694 -0.472917 -0.0137646
0.3 0.08517 -0.102518 -0.471916 -0.0140268
0.3 0.08517 -0.102518 -0.471916 -0.0140268
0.3 0.0852173 -0.101953 -0.471413 -0.0141584
0.3 0.0852637 -0.101405 -0.470909 -0.0142902
0.3 0.0853093 -0.100874 -0.470403 -0.0144219
0.3 0.085354 -0.10036 -0.469897 -0.0145534
0.3 0.0853976 -0.0998641 -0.469391 -0.0146845
0.3 0.0854403 -0.0993859 -0.468886 -0.0148151
0.3 0.085482 -0.0989257 -0.46838 -0.0149454
0.3 0.0855226 -0.0984838 -0.467874 -0.015075
0.3 0.0855621 -0.0980615 -0.46737 -0.0152038
0.3 0.0856005 -0.0976588 -0.466866 -0.0153316
0.3 0.0856377 -0.0972754 -0.466364 -0.0154585
0.3 0.0856738 -0.096911 -0.465862 -0.0155842
0.3 0.0857086 -0.0965654 -0.465363 -0.0157088
0.3 0.0857422 -0.0962395 -0.464865 -0.0158322
0.3 0.0857745 -0.0959324 -0.464368 -0.0159543
0.3 0.0858056 -0.0956463 -0.463874 -0.0160749
0.3 0.0858352 -0.0953812 -0.463383 -0.0161939
0.3 0.0858635 -0.0951359 -0.462894 -0.0163111
0.3 0.0858904 -0.0949095 -0.462408 -0.0164268
0.3 0.085916 -0.0947016 -0.461925 -0.0165409
0.3 0.085916 -0.0947016 -0.461925 -0.0165409
0.3 0.085963 -0.0943395 -0.460966 -0.0167642
0.3 0.0859845 -0.094187 -0.46049 -0.0168732
0.3 0.0860046 -0.0940507 -0.460018 -0.0169807
0.3 0.0860234 -0.093929 -0.459547 -0.0170866
0.3 0.086041 -0.093821 -0.459079 -0.0171912
0.3 0.0860574 -0.0937256 -0.458612 -0.0172944
0.3 0.0860574 -0.0937256 -0.458612 -0.0172944
0.3 0.0860865 -0.0935689 -0.457685 -0.0174974
0.3 0.0860992 -0.0935088 -0.457224 -0.017597
0.3 0.0861108 -0.0934597 -0.456765 -0.0176954
0.3 0.0861212 -0.0934212 -0.456308 -0.0177929
0.3 0.0861304 -0.0933903 -0.455853 -0.0178893
0.3 0.0861388 -0.0933631 -0.455397 -0.0179854
0.3 0.0861464 -0.093338 -0.454942 -0.0180812
0.3 0.0861531 -0.0933149 -0.454486 -0.0181767
0.3 0.086159 -0.0932928 -0.45403 -0.0182722
0.3 0.0861641 -0.0932723 -0.453573 -0.0183675
0.3 0.0861686 -0.0932483 -0.453115 -0.0184632
0.3 0.0861725 -0.0932196 -0.452655 -0.0185593
0.3 0.0861759 -0.0931852 -0.452192 -0.0186561
0.3 0.0861789 -0.0931461 -0.451728 -0.0187536
0.3 0.0861813 -0.0931017 -0.451262 -0.018852
0.3 0.0861832 -0.093052 -0.450794 -0.0189514
0.3 0.0861847 -0.0929966 -0.450324 -0.019052
0.3 0.0861858 -0.0929362 -0.449852 -0.0191537
0.3 0.0861864 -0.0928723 -0.449379 -0.0192568
0.3 0.0861865 -0.0928044 -0.448903 -0.0193614
0.3 0.0861864 -0.0927276 -0.448425 -0.0194678
0.3 0.0861862 -0.0926409 -0.447944 -0.0195764
0.3 0.0861857 -0.0925444 -0.447459 -0.0196871
0.3 0.0861852 -0.0924377 -0.446972 -0.0198001
0.3 0.0861844 -0.0923215 -0.446482 -0.0199155
0.3 0.0861838 -0.0921918 -0.445988 -0.0200336
0.3 0.0861831 -0.0920511 -0.44549 -0.0201545
0.3 0.0861824 -0.0918993 -0.44499 -0.0202784
0.3 0.0861818 -0.0917367 -0.444486 -0.0204052
0.3 0.0861809 -0.0913777 -0.443468 -0.0206685
0.3 0.0861809 -0.0913777 -0.443468 -0.0206685
0.3 0.0861807 -0.0911819 -0.442954 -0.020805
0.3 0.0861805 -0.0909761 -0.442437 -0.0209449
0.3 0.0861805 -0.0907624 -0.441917 -0.0210881
0.3 0.0861806 -0.0905396 -0.441396 -0.0212344
0.3 0.086181 -0.0903055 -0.440871 -0.0213843
0.3 0.0861818 -0.0900596 -0.440343 -0.021538
0.3 0.086183 -0.0898019 -0.439811 -0.0216954
0.3 0.0861845 -0.0895325 -0.439276 -0.0218565
0.3 0.0861865 -0.0892522 -0.438738 -0.0220209
0.3 0.0861889 -0.0889596 -0.438197 -0.0221892
0.3 0.0861919 -0.0886544 -0.437651 -0.0223612
0.3 0.0861955 -0.0883367 -0.437102 -0.022537
0.3 0.0861955 -0.0883367 -0.437102 -0.022537
0.3 0.0862046 -0.0876621 -0.435992 -0.0228997
0.3 0.0862101 -0.0873053 -0.43543 -0.0230865
0.3 0.0862165 -0.0869343 -0.434863 -0.0232772
0.3 0.0862237 -0.0865492 -0.434291 -0.0234716
0.3 0.0862317 -0.0861506 -0.433714 -0.0236693
0.3 0.0862406 -0.0857383 -0.433134 -0.0238702
0.3 0.0862503 -0.0853121 -0.432549 -0.0240743
0.3 0.0862609 -0.084872 -0.43196 -0.0242815
0.3 0.0862725 -0.0844175 -0.431366 -0.0244916
0.3 0.0862765 -0.0840143 -0.430842 -0.0246926
0.3 0.0862795 -0.0836203 -0.430327 -0.0248928
0.3 0.0862823 -0.0832164 -0.429831 -0.0250875
0.3 0.0862841 -0.0828253 -0.429347 -0.0252789
0.3 0.0862847 -0.0824596 -0.428868 -0.0254695
0.3 0.0862843 -0.0821172 -0.428394 -0.0256585
0.3 0.0862828 -0.0817962 -0.427924 -0.0258459
0.3 0.0862804 -0.0814949 -0.427458 -0.0260321
0.3 0.0862773 -0.0812094 -0.426995 -0.0262174
0.3 0.0862736 -0.080934 -0.426534 -0.026402
0.3 0.0862696 -0.0806654 -0.426074 -0.0265862
0.3 0.0862652 -0.0803999 -0.425613 -0.0267703
0.3 0.0862607 -0.0801347 -0.425152 -0.0269544
0.3 0.0862564 -0.0798757 -0.424691 -0.027139
0.3 0.0862524 -0.0796215 -0.424227 -0.0273241
0.3 0.0862485 -0.0793723 -0.423763 -0.0275096
0.3 0.0862449 -0.0791281 -0.423296 -0.0276955
0.3 0.0862415 -0.0788886 -0.422829 -0.0278818
0.3 0.0862384 -0.0786537 -0.42236 -0.0280686
0.3 0.0862354 -0.0784228 -0.42189 -0.0282558
0.3 0.0862327 -0.0781956 -0.421419 -0.0284435
0.3 0.0862301 -0.077972 -0.420947 -0.0286316
0.3 0.0862278 -0.0777518 -0.420474 -0.02882
0.3 0.0862256 -0.077535 -0.419999 -0.0290089
0.3 0.0862237 -0.0773213 -0.419524 -0.0291982
0.3 0.0862219 -0.0771104 -0.419047 -0.0293878
0.3 0.0862203 -0.076902 -0.41857 -0.0295778
0.3 0.0862189 -0.0766962 -0.418092 -0.0297682
0.3 0.0862177 -0.0764926 -0.417613 -0.0299588
0.3 0.0862166 -0.0762914 -0.417133 -0.0301498
0.3 0.0862158 -0.0760923 -0.416652 -0.0303412
0.3 0.0862151 -0.0758953 -0.416171 -0.0305328
0.3 0.0862145 -0.0757002 -0.415689 -0.0307247
0.3 0.0862141 -0.075507 -0.415206 -0.0309168
0.3 0.0862139 -0.0753154 -0.414723 -0.0311093
0.3 0.0862138 -0.0751255 -0.414239 -0.0313019
0.3 0.0862138 -0.0749371 -0.413754 -0.0314948
0.3 0.0862141 -0.0747502 -0.413269 -0.031688
0.3 0.0862144 -0.0745648 -0.412784 -0.0318813
0.3 0.0862149 -0.0743807 -0.412297 -0.0320748
0.3 0.0862155 -0.0741979 -0.411811 -0.0322686
0.3 0.0862163 -0.0740162 -0.411324 -0.0324624
0.3 0.0862172 -0.0738358 -0.410836 -0.0326564
0.3 0.0862182 -0.0736564 -0.410348 -0.0328506
0.3 0.0862194 -0.0734781 -0.40986 -0.0330449
0.3 0.0862206 -0.0733009 -0.409371 -0.0332393
0.3 0.086222 -0.0731247 -0.408882 -0.0334338
0.3 0.0862235 -0.0729495 -0.408393 -0.0336285
0.3 0.0862252 -0.0727752 -0.407904 -0.0338232
0.3 0.0862269 -0.0726018 -0.407414 -0.0340179
0.3 0.0862287 -0.0724293 -0.406924 -0.0342127
0.3 0.0862307 -0.0722576 -0.406434 -0.0344076
0.3 0.0862327 -0.0720868 -0.405944 -0.0346026
0.3 0.086235 -0.071916 -0.405453 -0.0347978
0.3 0.0862374 -0.0717489 -0.404961 -0.0349926
0.3 0.08624 -0.071587 -0.404468 -0.0351864
0.3 0.0862428 -0.0714301 -0.403973 -0.0353797
0.3 0.0862458 -0.0712801 -0.403477 -0.035572
0.3 0.0862493 -0.0711413 -0.402976 -0.0357627
0.3 0.0862533 -0.0710161 -0.402471 -0.0359516
0.3 0.086258 -0.0709063 -0.40196 -0.0361384
0.3 0.0862633 -0.0708132 -0.401442 -0.0363228
0.3 0.0862694 -0.0707368 -0.400918 -0.036505
0.3 0.0862762 -0.0706781 -0.400387 -0.0366847
0.3 0.086284 -0.0706401 -0.399848 -0.0368615
0.3 0.0862926 -0.0706228 -0.399301 -0.0370351
0.3 0.0863022 -0.0706267 -0.398744 -0.0372056
0.3 0.0863128 -0.0706504 -0.39818 -0.0373732
0.3 0.0863243 -0.0706944 -0.397607 -0.0375377
0.3 0.0863367 -0.070758 -0.397026 -0.0376993
0.3 0.0863502 -0.0708427 -0.396435 -0.0378577
0.3 0.0863647 -0.0709482 -0.395836 -0.0380127
0.3 0.0863802 -0.0710721 -0.395228 -0.0381649
0.3 0.0863966 -0.0712137 -0.394613 -0.0383143
0.3 0.0864139 -0.0713717 -0.39399 -0.0384608
0.3 0.0864514 -0.0717354 -0.392722 -0.0387459
0.3 0.0864514 -0.0717354 -0.392722 -0.0387459
0.3 0.0864714 -0.0719401 -0.392078 -0.0388845
0.3 0.0864925 -0.0721606 -0.391425 -0.0390202
0.3 0.0865144 -0.0723952 -0.390764 -0.0391532
0.3 0.0865372 -0.0726417 -0.390097 -0.0392839
0.3 0.0865607 -0.072899 -0.389425 -0.0394124
0.3 0.086585 -0.0731669 -0.388747 -0.0395388
0.3 0.0866101 -0.0734448 -0.388063 -0.0396632
0.3 0.0866358 -0.0737331 -0.387374 -0.0397854
0.3 0.0866624 -0.0740309 -0.386679 -0.0399055
0.3 0.0866895 -0.0743349 -0.385979 -0.0400241
0.3 0.0867172 -0.0746443 -0.385277 -0.0401412
0.3 0.0867454 -0.074958 -0.38457 -0.040257
0.3 0.0867741 -0.075276 -0.383861 -0.0403716
0.3 0.0868033 -0.0755976 -0.383148 -0.040485
0.3 0.0868329 -0.0759229 -0.382432 -0.0405972
0.3 0.086863 -0.0762508 -0.381713 -0.0407081
0.3 0.0868935 -0.0765803 -0.380991 -0.040818
0.3 0.0869242 -0.0769089 -0.380268 -0.0409274
0.3 0.0869551 -0.0772355 -0.379544 -0.0410364
0.3 0.0869862 -0.07756 -0.378819 -0.0411451
0.3 0.0870175 -0.0778818 -0.378095 -0.0412535
0.3 0.0870488 -0.0782006 -0.377369 -0.0413617
0.3 0.0870803 -0.0785161 -0.376643 -0.0414698
0.3 0.0871118 -0.0788258 -0.375918 -0.0415781
0.3 0.0871431 -0.0791286 -0.375195 -0.0416869
0.3 0.0871743 -0.0794241 -0.374473 -0.0417961
0.3 0.0872054 -0.0797119 -0.373753 -0.0419059
0.3 0.0872362 -0.0799916 -0.373035 -0.0420164
0.3 0.0872669 -0.0802627 -0.372319 -0.0421276
0.3 0.0872973 -0.0805246 -0.371606 -0.0422396
0.3 0.0873274 -0.0807753 -0.370895 -0.0423527
0.3 0.0873571 -0.0810148 -0.370188 -0.0424669
0.3 0.0874151 -0.0814586 -0.368785 -0.0426993
0.3 0.0874151 -0.0814586 -0.368785 -0.0426993
0.3 0.0874435 -0.0816624 -0.368089 -0.0428175
0.3 0.0874713 -0.0818535 -0.367397 -0.0429372
0.3 0.0874985 -0.0820315 -0.366709 -0.0430584
0.3 0.0875252 -0.0821964 -0.366026 -0.0431812
0.3 0.0875512 -0.0823466 -0.365348 -0.0433058
0.3 0.0875765 -0.0824813 -0.364676 -0.0434323
0.3 0.0876011 -0.0826007 -0.364009 -0.0435608
0.3 0.0876701 -0.0828638 -0.362045 -0.0439586
0.3 0.0876701 -0.0828638 -0.362045 -0.0439586
0.3 0.0876701 -0.0828638 -0.362045 -0.0439586
0.3 0.0876915 -0.0829183 -0.361402 -0.0440954
0.3 0.0877121 -0.0829552 -0.360767 -0.0442347
0.3 0.0877316 -0.0829746 -0.360139 -0.0443763
0.3 0.0877501 -0.0829759 -0.359518 -0.0445202
0.3 0.0877677 -0.0829593 -0.358905 -0.0446666
0.3 0.0877843 -0.0829249 -0.358299 -0.0448154
0.3 0.0877997 -0.082871 -0.357701 -0.0449666
0.3 0.0878141 -0.0827987 -0.357111 -0.0451204
0.3 0.0878274 -0.082708 -0.35653 -0.0452767
0.3 0.0878395 -0.0825992 -0.355957 -0.0454354
0.3 0.0878395 -0.0825992 -0.355957 -0.0454354
0.3 0.0878604 -0.0823294 -0.354836 -0.04576
0.3 0.0878691 -0.0821657 -0.354288 -0.0459261
0.3 0.0878765 -0.0819817 -0.35375 -0.0460948
0.3 0.0878827 -0.0817787 -0.353221 -0.0462659
0.3 0.0878877 -0.0815575 -0.352701 -0.0464394
0.3 0.0878914 -0.0813183 -0.35219 -0.0466152
0.3 0.0878939 -0.0810612 -0.351688 -0.0467933
0.3 0.0878952 -0.0807873 -0.351196 -0.0469736
0.3 0.0878951 -0.0804945 -0.350713 -0.0471563
0.3 0.0878937 -0.0801837 -0.35024 -0.0473412
0.3 0.0878912 -0.0798591 -0.349776 -0.047528
0.3 0.0878875 -0.0795224 -0.34932 -0.0477167
0.3 0.0878826 -0.0791743 -0.348872 -0.047907
0.3 0.0878767 -0.0788154 -0.348432 -0.0480989
0.3 0.0878697 -0.0784469 -0.348 -0.0482922
0.3 0.0878616 -0.0780676 -0.347576 -0.048487
0.3 0.0878523 -0.0776794 -0.34716 -0.0486832
0.3 0.0878523 -0.0776794 -0.34716 -0.0486832
0.3 0.0878312 -0.0768919 -0.346346 -0.0490783
0.3 0.0878193 -0.0764942 -0.345948 -0.0492768
0.3 0.0878065 -0.0760916 -0.345556 -0.0494763
0.3 0.0877929 -0.0756886 -0.34517 -0.0496762
0.3 0.0877787 -0.0752882 -0.344787 -0.0498763
0.3 0.0877639 -0.074892 -0.344408 -0.0500763
0.3 0.0877485 -0.0745007 -0.344032 -0.0502763
0.3 0.0877326 -0.074115 -0.343659 -0.0504761
0.3 0.0876992 -0.0733626 -0.342923 -0.0508748
0.3 0.0876992 -0.0733626 -0.342923 -0.0508748
0.3 0.0876818 -0.0729968 -0.34256 -0.0510735
0.3 0.087664 -0.0726376 -0.3422 -0.0512719
0.3 0.0876456 -0.0722845 -0.341844 -0.0514697
0.3 0.087627 -0.0719419 -0.341489 -0.0516667
0.3 0.0876081 -0.0716105 -0.341136 -0.0518627
0.3 0.087589 -0.0712904 -0.340784 -0.0520576
0.3 0.0875697 -0.0709822 -0.340433 -0.0522513
0.3 0.0875503 -0.0706851 -0.340084 -0.0524439
0.3 0.0875306 -0.070399 -0.339735 -0.0526351
0.3 0.087511 -0.0701264 -0.339387 -0.0528248
0.3 0.0874913 -0.0698677 -0.339038 -0.0530129
0.3 0.0874717 -0.0696229 -0.33869 -0.0531993
0.3 0.0874521 -0.0693921 -0.338341 -0.053384
0.3 0.0874326 -0.0691753 -0.337993 -0.0535669
0.3 0.0874133 -0.0689743 -0.337642 -0.0537477
0.3 0.0873943 -0.0687875 -0.33729 -0.0539262
0.3 0.0873754 -0.068615 -0.336937 -0.0541028
0.3 0.0873568 -0.0684561 -0.336583 -0.0542773
0.3 0.0873384 -0.0683108 -0.336229 -0.0544498
0.3 0.0873203 -0.0681787 -0.335874 -0.0546202
0.3 0.0873026 -0.0680602 -0.335518 -0.0547886
0.3 0.0872851 -0.0679551 -0.335161 -0.0549548
0.3 0.0872681 -0.067862 -0.334804 -0.055119
0.3 0.0872513 -0.0677809 -0.334446 -0.0552812
0.3 0.0872351 -0.0677138 -0.334087 -0.0554413
0.3 0.0872194 -0.0676609 -0.333726 -0.0555991
0.3 0.0872043 -0.0676222 -0.333363 -0.0557547
0.3 0.0871897 -0.0675978 -0.332998 -0.0559081
0.3 0.0871758 -0.0675883 -0.332631 -0.0560593
0.3 0.0871626 -0.0675943 -0.33226 -0.056208
0.3 0.0871501 -0.0676161 -0.331886 -0.0563545
0.3 0.0871384 -0.0676523 -0.33151 -0.0564989
0.3 0.0871172 -0.0677679 -0.330749 -0.0567813
0.3 0.0871172 -0.0677679 -0.330749 -0.0567813
0.3 0.0871079 -0.0678474 -0.330365 -0.0569195
0.3 0.0870993 -0.0679426 -0.329978 -0.0570559
0.3 0.0870917 -0.0680529 -0.329588 -0.0571905
0.3 0.087085 -0.0681787 -0.329196 -0.0573234
0.3 0.087075 -0.0682961 -0.328841 -0.0574605
0.3 0.0870652 -0.0684161 -0.328487 -0.0575979
0.3 0.0870566 -0.0685513 -0.328126 -0.0577348
0.3 0.0870474 -0.0686598 -0.327776 -0.0578729
0.3 0.0870369 -0.0687295 -0.327441 -0.0580133
0.3 0.0870253 -0.0687668 -0.327121 -0.0581559
0.3 0.0870253 -0.0687668 -0.327121 -0.0581559
0.3 0.086999 -0.0687591 -0.326518 -0.0584471
0.3 0.0869845 -0.0687211 -0.326234 -0.0585953
0.3 0.0869693 -0.0686668 -0.325959 -0.0587448
0.3 0.0869534 -0.0686001 -0.325691 -0.0588954
0.3 0.0869371 -0.0685253 -0.32543 -0.0590469
0.3 0.0869204 -0.0684458 -0.325174 -0.0591991
0.3 0.0869204 -0.0684458 -0.325174 -0.0591991
0.3 0.0869032 -0.0683616 -0.324923 -0.059352
0.3 0.0868683 -0.0681877 -0.324428 -0.0596565
0.3 0.0868513 -0.068095 -0.324179 -0.0598069
0.3 0.0868347 -0.0679981 -0.323929 -0.0599565
0.3 0.0868184 -0.0678976 -0.323678 -0.0601049
0.3 0.0868025 -0.0677942 -0.323426 -0.0602522
0.3 0.0867869 -0.0676881 -0.323173 -0.0603982
0.3 0.0867566 -0.0674686 -0.322664 -0.0606865
0.3 0.0867566 -0.0674686 -0.322664 -0.0606865
0.3 0.0867419 -0.0673555 -0.322409 -0.0608287
0.3 0.0867275 -0.0672406 -0.322152 -0.0609697
0.3 0.0866996 -0.0670061 -0.321637 -0.0612479
0.3 0.0866996 -0.0670061 -0.321637 -0.0612479
0.3 0.086686 -0.0668868 -0.321378 -0.0613851
0.3 0.0866727 -0.0667664 -0.321118 -0.0615211
0.3 0.0866597 -0.0666451 -0.320858 -0.0616557
0.3 0.0866469 -0.0665228 -0.320597 -0.0617891
0.3 0.0866344 -0.0663998 -0.320335 -0.0619213
0.3 0.0866221 -0.0662762 -0.320073 -0.0620522
0.3 0.0866101 -0.066152 -0.31981 -0.0621818
0.3 0.0865983 -0.0660275 -0.319547 -0.0623102
0.3 0.0865868 -0.0659027 -0.319283 -0.0624373
0.3 0.0865644 -0.0656525 -0.318753 -0.0626878
0.3 0.0865644 -0.0656525 -0.318753 -0.0626878
0.3 0.0865535 -0.065527 -0.318488 -0.0628111
0.3 0.0865429 -0.0654015 -0.318222 -0.0629332
0.3 0.0865325 -0.065276 -0.317955 -0.0630541
0.3 0.0865223 -0.0651505 -0.317688 -0.0631737
0.3 0.0865123 -0.0650251 -0.317421 -0.0632921
0.3 0.0865025 -0.0648999 -0.317153 -0.0634092
0.3 0.0864929 -0.0647749 -0.316885 -0.0635251
0.3 0.0864836 -0.06465 -0.316617 -0.0636398
0.3 0.0864744 -0.0645254 -0.316348 -0.0637533
0.3 0.0864654 -0.0644011 -0.316079 -0.0638655
0.3 0.0864566 -0.0642771 -0.31581 -0.0639765
0.3 0.086448 -0.0641534 -0.31554 -0.0640863
0.3 0.0864313 -0.0639071 -0.315 -0.0643022
0.3 0.0864313 -0.0639071 -0.315 -0.0643022
0.3 0.0864233 -0.0637845 -0.31473 -0.0644084
0.3 0.0864154 -0.0636623 -0.314459 -0.0645134
0.3 0.0864076 -0.0635406 -0.314189 -0.0646171
0.3 0.0864003 -0.0633844 -0.313931 -0.0647243
0.3 0.0863929 -0.0631965 -0.313686 -0.064832
0.3 0.0863854 -0.0629764 -0.313451 -0.0649413
0.3 0.0863779 -0.0627233 -0.313226 -0.0650532
0.3 0.0863705 -0.0624342 -0.313014 -0.0651685
0.3 0.0863633 -0.0621096 -0.312812 -0.0652873
0.3 0.0863565 -0.0617498 -0.312622 -0.06541
0.3 0.08635 -0.0613551 -0.312444 -0.0655364
0.3 0.0863439 -0.0609267 -0.312277 -0.0656668
0.3 0.0863381 -0.0604636 -0.312123 -0.0658012
0.3 0.0863328 -0.0599663 -0.31198 -0.0659397
0.3 0.086328 -0.059433 -0.31185 -0.0660827
0.3 0.0863238 -0.0588662 -0.311732 -0.0662301
0.3 0.0863203 -0.0582668 -0.311627 -0.0663821
0.3 0.0863173 -0.0576377 -0.311533 -0.0665382
0.3 0.0863149 -0.0569793 -0.311452 -0.0666986
0.3 0.086313 -0.0562925 -0.311382 -0.0668632
0.3 0.0863118 -0.0555761 -0.311324 -0.0670323
0.3 0.0863112 -0.0548322 -0.311279 -0.0672057
0.3 0.0863111 -0.0540639 -0.311245 -0.0673832
0.3 0.0863117 -0.0532736 -0.311222 -0.0675647
0.3 0.0863128 -0.0524627 -0.311211 -0.06775
0.3 0.0863145 -0.0516324 -0.31121 -0.0679389
0.3 0.0863167 -0.0507829 -0.311221 -0.0681316
0.3 0.0863194 -0.0499149 -0.311242 -0.068328
0.3 0.0863226 -0.0490276 -0.311274 -0.0685281
0.3 0.0863265 -0.0481233 -0.311317 -0.0687319
0.3 0.0863308 -0.0472032 -0.31137 -0.0689392
0.3 0.0863356 -0.0462711 -0.311432 -0.0691496
0.3 0.0863408 -0.0453274 -0.311505 -0.0693631
0.3 0.0863464 -0.0443728 -0.311587 -0.0695795
0.3 0.0863524 -0.0434085 -0.311678 -0.0697988
0.3 0.0863588 -0.042434 -0.311778 -0.0700209
0.3 0.0863655 -0.0414507 -0.311887 -0.0702459
0.3 0.0863726 -0.0404598 -0.312004 -0.0704734
0.3 0.0863799 -0.0394651 -0.312129 -0.070703
0.3 0.0863874 -0.0384666 -0.312262 -0.0709348
0.3 0.0863951 -0.0374654 -0.312402 -0.0711687
0.3 0.086403 -0.0364623 -0.312549 -0.0714044
0.3 0.0864111 -0.0354573 -0.312702 -0.071642
0.3 0.0864192 -0.0344533 -0.312862 -0.0718811
0.3 0.0864273 -0.0334512 -0.313028 -0.0721215
0.3 0.0864355 -0.0324521 -0.313198 -0.0723631
0.3 0.0864355 -0.0324521 -0.313198 -0.0723631
0.3 0.0864519 -0.0304624 -0.313556 -0.0728501
0.3 0.08646 -0.0294732 -0.313741 -0.0730953
0.3 0.0864681 -0.0284881 -0.313931 -0.0733416
0.3 0.086476 -0.027508 -0.314125 -0.0735887
0.3 0.0864838 -0.026536 -0.314322 -0.0738365
0.3 0.0864914 -0.0255727 -0.314522 -0.0740847
0.3 0.0864987 -0.0246187 -0.314724 -0.0743332
0.3 0.0864963 -0.0237953 -0.314878 -0.0745071
0.3 0.0864941 -0.0229784 -0.315041 -0.0746901
0.3 0.0864925 -0.0221419 -0.315212 -0.074872
0.3 0.0864914 -0.0212806 -0.315388 -0.0750542
0.3 0.0864907 -0.020392 -0.315571 -0.0752363
0.3 0.0864913 -0.0194657 -0.315764 -0.075425
0.3 0.0864932 -0.0185037 -0.315968 -0.0756194
0.3 0.0864991 -0.0164999 -0.316397 -0.0760125
0.3 0.0864991 -0.0164999 -0.316397 -0.0760125
0.3 0.0865021 -0.0154782 -0.316616 -0.0762068
0.3 0.086506 -0.0144404 -0.316842 -0.0764063
0.3 0.0865098 -0.0134006 -0.317068 -0.0766032
0.3 0.0865138 -0.0123573 -0.317297 -0.0768011
0.3 0.0865179 -0.0113131 -0.317527 -0.0769999
0.3 0.0865228 -0.0102614 -0.317761 -0.077204
0.3 0.0865276 -0.00921179 -0.317995 -0.0774075
0.3 0.0865325 -0.00816342 -0.31823 -0.0776124
0.3 0.086538 -0.00711517 -0.318467 -0.0778223
0.3 0.0865431 -0.00607854 -0.318701 -0.0780311
0.3 0.086548 -0.00505241 -0.318934 -0.0782419
0.3 0.0865529 -0.00403788 -0.319164 -0.0784544
0.3 0.086558 -0.00303062 -0.319394 -0.0786717
0.3 0.0865635 -0.00203088 -0.319625 -0.0788931
0.3 0.0865681 -0.00104978 -0.319849 -0.0791133
0.3 0.0865725 -8.51054e-05 -0.32007 -0.0793365
0.3 0.0865766 0.000859789 -0.320286 -0.0795623
0.3 0.0865805 0.00178786 -0.3205 -0.0797923
0.3 0.0865843 0.00269874 -0.32071 -0.0800263
0.3 0.0865875 0.00358597 -0.320914 -0.0802618
0.3 0.0865901 0.0044519 -0.321112 -0.0805005
0.3 0.0865923 0.00529437 -0.321304 -0.0807424
0.3 0.0865939 0.00611094 -0.321489 -0.080988
0.3 0.086595 0.0069008 -0.321668 -0.0812369
0.3 0.0865953 0.00766273 -0.32184 -0.081489
0.3 0.086595 0.00839518 -0.322005 -0.081744
0.3 0.0865938 0.00909689 -0.322161 -0.0820019
0.3 0.0865918 0.00976962 -0.322308 -0.0822627
0.3 0.0865888 0.0104106 -0.322448 -0.0825261
0.3 0.086585 0.0110193 -0.322578 -0.082792
0.3 0.08658 0.0115928 -0.322697 -0.0830603
0.3 0.086574 0.0121313 -0.322807 -0.0833307
0.3 0.0865667 0.0126359 -0.322906 -0.0836032
0.3 0.0865584 0.0131094 -0.322996 -0.0838775
0.3 0.0865584 0.0131094 -0.322996 -0.0838775
0.3 0.0865384 0.0139666 -0.323146 -0.0844316
0.3 0.0865266 0.0143485 -0.323206 -0.0847108
0.3 0.0865136 0.0147003 -0.323256 -0.0849912
0.3 0.0864995 0.0150279 -0.323298 -0.0852726
0.3 0.0864844 0.015333 -0.323332 -0.0855548
0.3 0.0864682 0.0156173 -0.323358 -0.0858377
0.3 0.086451 0.0158804 -0.323376 -0.086121
0.3 0.0864328 0.016124 -0.323388 -0.0864045
0.3 0.0864136 0.0163475 -0.323392 -0.0866878
0.3 0.0863935 0.0165565 -0.323391 -0.0869708
0.3 0.0863725 0.0167529 -0.323385 -0.0872533
0.3 0.0863508 0.0169386 -0.323374 -0.0875349
0.3 0.0863283 0.0171151 -0.323361 -0.0878153
0.3 0.0863051 0.017283 -0.323344 -0.0880943
0.3 0.0862812 0.0174431 -0.323325 -0.0883716
0.3 0.0862566 0.017597 -0.323304 -0.088647
0.3 0.0862315 0.0177447 -0.323282 -0.0889202
0.3 0.0862057 0.017888 -0.32326 -0.0891908
0.3 0.0861796 0.0180328 -0.32324 -0.0894588
0.3 0.086153 0.0181811 -0.323222 -0.0897239
0.3 0.0861263 0.0183348 -0.323208 -0.0899859
0.3 0.0860992 0.0184956 -0.323198 -0.0902447
0.3 0.086072 0.0186633 -0.323193 -0.0905002
0.3 0.0860446 0.0188396 -0.323193 -0.0907521
0.3 0.086017 0.0190248 -0.323199 -0.0910003
0.3 0.0859894 0.0192202 -0.323212 -0.0912448
0.3 0.0859618 0.0194277 -0.323234 -0.0914852
0.3 0.0859343 0.0196524 -0.323265 -0.0917217
0.3 0.0859071 0.0198962 -0.323307 -0.0919542
0.3 0.08588 0.0201594 -0.32336 -0.0921827
0.3 0.0858531 0.0204434 -0.323424 -0.0924071
0.3 0.0858265 0.0207487 -0.323501 -0.0926275
0.3 0.0858004 0.0210794 -0.323591 -0.0928439
0.3 0.0857747 0.0214368 -0.323697 -0.0930563
0.3 0.0857495 0.0218216 -0.323818 -0.0932648
0.3 0.0857248 0.022234 -0.323954 -0.0934692
0.3 0.0857006 0.0226751 -0.324106 -0.0936698
0.3 0.085677 0.0231451 -0.324275 -0.0938666
0.3 0.0856541 0.0236449 -0.324461 -0.0940595
0.3 0.0856317 0.0241749 -0.324666 -0.0942487
0.3 0.0856101 0.0247364 -0.324888 -0.0944343
0.3 0.0855893 0.025332 -0.32513 -0.0946163
0.3 0.0855778 0.0260427 -0.325478 -0.0948121
0.3 0.0855684 0.0268032 -0.325855 -0.0950021
0.3 0.085559 0.0275952 -0.326245 -0.0951852
0.3 0.0855486 0.0283488 -0.32664 -0.0953608
0.3 0.0855373 0.0290504 -0.327041 -0.0955302
0.3 0.0855255 0.0297011 -0.327449 -0.0956935
0.3 0.085487 0.0307874 -0.328225 -0.0959728
0.3 0.085487 0.0307874 -0.328225 -0.0959728
0.3 0.0854542 0.0311879 -0.328565 -0.0960735
0.3 0.0854236 0.03154 -0.328923 -0.0961524
0.3 0.0853954 0.031861 -0.329294 -0.0962257
0.3 0.0853702 0.0321731 -0.329677 -0.0963124
0.3 0.0853457 0.032472 -0.330065 -0.0964079
0.3 0.0853208 0.0327438 -0.330451 -0.0964995
0.3 0.0852955 0.0329915 -0.330835 -0.0965876
0.3 0.0852698 0.0332224 -0.33122 -0.0966723
0.3 0.0852437 0.0334399 -0.331604 -0.0967531
0.3 0.0852173 0.0336482 -0.33199 -0.0968302
0.3 0.0851905 0.0338507 -0.332376 -0.0969039
0.3 0.0851905 0.0338507 -0.332376 -0.0969039
0.3 0.0851361 0.0342429 -0.333151 -0.0970418
0.3 0.0851088 0.0344427 -0.333542 -0.0971064
0.3 0.0850814 0.034651 -0.333936 -0.0971685
0.3 0.0850544 0.0348403 -0.33432 -0.0972239
0.3 0.0850282 0.035013 -0.334693 -0.0972748
0.3 0.0850282 0.035013 -0.334693 -0.0972748
0.3 0.0849783 0.0353097 -0.335408 -0.0973666
0.3 0.0849546 0.035435 -0.335752 -0.0974077
0.3 0.0849316 0.0355463 -0.336085 -0.0974455
0.3 0.0849094 0.0356446 -0.33641 -0.0974799
0.3 0.0848879 0.0357307 -0.336725 -0.097511
0.3 0.084867 0.0358055 -0.33703 -0.0975386
0.3 0.0848469 0.0358696 -0.337327 -0.0975629
0.3 0.0848469 0.0358696 -0.337327 -0.0975629
0.3 0.0848087 0.0359666 -0.337894 -0.0976012
0.3 0.0847906 0.0360008 -0.338164 -0.0976154
0.3 0.0847732 0.0360265 -0.338425 -0.0976262
0.3 0.0847563 0.0360444 -0.338678 -0.0976339
0.3 0.08474 0.0360552 -0.338923 -0.0976383
0.3 0.0847244 0.0360591 -0.33916 -0.0976396
0.3 0.0847093 0.0360563 -0.339388 -0.0976377
0.3 0.0846949 0.0360471 -0.339609 -0.0976327
0.3 0.0846809 0.036032 -0.339821 -0.0976246
0.3 0.0846676 0.0360114 -0.340027 -0.0976136
0.3 0.0846548 0.0359859 -0.340224 -0.0975995
0.3 0.0846425 0.0359557 -0.340414 -0.0975826
0.3 0.0846425 0.0359557 -0.340414 -0.0975826
0.3 0.0846195 0.035882 -0.340772 -0.0975399
0.3 0.0846087 0.0358387 -0.340941 -0.0975143
0.3 0.0845985 0.0357917 -0.341102 -0.0974858
0.3 0.0845887 0.035741 -0.341257 -0.0974545
0.3 0.0845794 0.0356869 -0.341404 -0.0974204
0.3 0.0845706 0.0356297 -0.341545 -0.0973837
0.3 0.0845706 0.0356297 -0.341545 -0.0973837
0.3 0.0845543 0.0355057 -0.341808 -0.0973019
0.3 0.0845468 0.0354393 -0.34193 -0.097257
0.3 0.0845397 0.0353704 -0.342045 -0.0972095
0.3 0.0845331 0.0352991 -0.342154 -0.0971594
0.3 0.0845269 0.0352254 -0.342258 -0.0971067
0.3 0.0845211 0.0351496 -0.342355 -0.0970516
0.3 0.0845106 0.0349914 -0.342532 -0.0969337
0.3 0.0845106 0.0349914 -0.342532 -0.0969337
0.3 0.084506 0.0349092 -0.342612 -0.096871
0.3 0.084501 0.0347793 -0.342709 -0.096797
0.3 0.0844961 0.0346015 -0.342822 -0.0967143
0.3 0.0844911 0.0343767 -0.342951 -0.0966236
0.3 0.0844861 0.0341042 -0.343097 -0.0965228
0.3 0.0844811 0.0337859 -0.343258 -0.0964118
0.3 0.0844762 0.0334199 -0.343436 -0.0962902
0.3 0.0844714 0.0330067 -0.343631 -0.0961578
0.3 0.0844668 0.0325457 -0.343842 -0.096014
0.3 0.0844626 0.0320382 -0.344071 -0.095859
0.3 0.0844586 0.0314855 -0.344316 -0.0956924
0.3 0.084455 0.0308897 -0.344579 -0.0955144
0.3 0.084455 0.0308897 -0.344579 -0.0955144
0.3 0.0844489 0.0295722 -0.345155 -0.0951237
0.3 0.0844465 0.0288493 -0.345468 -0.0949104
0.3 0.0844446 0.0280854 -0.3458 -0.0946851
0.3 0.0844432 0.0272828 -0.346148 -0.0944481
0.3 0.0844423 0.026445 -0.346514 -0.0941995
0.3 0.0844418 0.0255734 -0.346896 -0.0939397
0.3 0.0844418 0.0255734 -0.346896 -0.0939397
0.3 0.0844422 0.0237306 -0.347711 -0.0933857
0.3 0.0844432 0.0227599 -0.348144 -0.0930913
0.3 0.0844446 0.0217577 -0.348594 -0.0927854
0.3 0.0844465 0.0207278 -0.349061 -0.0924688
0.3 0.0844489 0.0196724 -0.349545 -0.0921414
0.3 0.0844516 0.0185926 -0.350044 -0.0918037
0.3 0.0844548 0.017489 -0.35056 -0.0914554
0.3 0.0844584 0.016362 -0.351092 -0.0910967
0.3 0.0844624 0.0152128 -0.351639 -0.0907277
0.3 0.0844667 0.0140407 -0.352204 -0.0903482
0.3 0.0844715 0.0128499 -0.352783 -0.0899592
0.3 0.0844766 0.0116419 -0.353377 -0.0895608
0.3 0.0844766 0.0116419 -0.353377 -0.0895608
0.3 0.0844877 0.00917534 -0.354611 -0.0887356
0.3 0.0844937 0.00791738 -0.35525 -0.0883087
0.3 0.0844999 0.00664326 -0.355904 -0.0878726
0.3 0.0845064 0.00535462 -0.356573 -0.0874273
0.3 0.0845132 0.00405258 -0.357256 -0.0869732
0.3 0.0845203 0.00274146 -0.357952 -0.0865112
0.3 0.0845274 0.00142113 -0.358661 -0.0860411
0.3 0.0845346 9.23658e-05 -0.359383 -0.0855632
0.3 0.084542 -0.00124393 -0.360117 -0.0850775
0.3 0.0845494 -0.0025884 -0.360866 -0.084584
0.3 0.0845569 -0.003937 -0.361624 -0.0840836
0.3 0.0845643 -0.00528934 -0.362395 -0.0835766
0.3 0.0845718 -0.00664472 -0.363176 -0.0830629
0.3 0.0845718 -0.00664472 -0.363176 -0.0830629
0.3 0.0845743 -0.0091575 -0.364746 -0.0821709
0.3 0.0845696 -0.0103134 -0.365534 -0.0817899
0.3 0.0845646 -0.011462 -0.36633 -0.0814062
0.3 0.0845601 -0.0126428 -0.36714 -0.0810206
0.3 0.0845562 -0.0138594 -0.367962 -0.0806328
0.3 0.0845538 -0.0151312 -0.368801 -0.0802286
0.3 0.0845538 -0.0151312 -0.368801 -0.0802286
0.3 0.0845538 -0.0178413 -0.370524 -0.0793697
0.3 0.0845533 -0.0192237 -0.371402 -0.0789525
0.3 0.084553 -0.0206293 -0.372292 -0.078533
0.3 0.0845531 -0.0220517 -0.37319 -0.0781124
0.3 0.0845535 -0.0234903 -0.374099 -0.0776908
0.3 0.0845552 -0.0249633 -0.375019 -0.077254
0.3 0.0845567 -0.0264444 -0.375948 -0.0768218
0.3 0.0845585 -0.0279393 -0.376886 -0.0763885
0.3 0.0845616 -0.0294622 -0.377834 -0.0759407
0.3 0.0845638 -0.0309772 -0.378788 -0.0755043
0.3 0.0845662 -0.0324958 -0.379748 -0.0750669
0.3 0.0845687 -0.0340174 -0.380713 -0.0746294
0.3 0.0845724 -0.0355592 -0.381687 -0.0741779
0.3 0.0845756 -0.0370933 -0.382665 -0.0737339
0.3 0.0845788 -0.0386292 -0.383649 -0.0732891
0.3 0.0845821 -0.0401633 -0.384637 -0.0728438
0.3 0.0845863 -0.0417117 -0.385632 -0.0723852
0.3 0.0845899 -0.0432468 -0.386629 -0.0719331
0.3 0.0845936 -0.0447748 -0.387627 -0.07148
0.3 0.084597 -0.0462953 -0.388629 -0.0710262
0.3 0.0846013 -0.0478242 -0.389635 -0.0705599
0.3 0.084605 -0.0493373 -0.390642 -0.0700989
0.3 0.0846085 -0.0508411 -0.39165 -0.0696363
0.3 0.0846119 -0.0523331 -0.392657 -0.0691726
0.3 0.0846158 -0.0538263 -0.393667 -0.0686974
0.3 0.084619 -0.0553006 -0.394676 -0.0682252
0.3 0.084622 -0.0567597 -0.395683 -0.0677507
0.3 0.0846247 -0.0582038 -0.396689 -0.067274
0.3 0.0846277 -0.0596438 -0.397695 -0.0667866
0.3 0.08463 -0.0610612 -0.398698 -0.0663
0.3 0.084632 -0.0624602 -0.399698 -0.06581
0.3 0.084634 -0.0638463 -0.400695 -0.0653108
0.3 0.0846352 -0.0652076 -0.401688 -0.0648115
0.3 0.0846359 -0.0665472 -0.402676 -0.064308
0.3 0.084636 -0.0678651 -0.403659 -0.0638005
0.3 0.0846361 -0.0691674 -0.404639 -0.0632843
0.3 0.0846358 -0.0704516 -0.405614 -0.0627603
0.3 0.0846346 -0.0717076 -0.406582 -0.0622351
0.3 0.0846327 -0.0729402 -0.407544 -0.0617046
0.3 0.0846302 -0.0741499 -0.408499 -0.0611689
0.3 0.0846302 -0.0741499 -0.408499 -0.0611689
0.3 0.0846236 -0.0765087 -0.410393 -0.0600765
0.3 0.0846194 -0.0776545 -0.41133 -0.0595207
0.3 0.0846145 -0.0787781 -0.41226 -0.058959
0.3 0.0846088 -0.0798789 -0.413184 -0.0583919
0.3 0.0846023 -0.0809571 -0.414101 -0.0578199
0.3 0.0845949 -0.0820128 -0.415011 -0.0572431
0.3 0.0845867 -0.0830459 -0.415914 -0.0566615
0.3 0.0845777 -0.0840569 -0.416811 -0.0560755
0.3 0.0845677 -0.0850449 -0.4177 -0.0554855
0.3 0.0845567 -0.0860105 -0.418581 -0.0548918
0.3 0.0845448 -0.0869553 -0.419457 -0.0542948
0.3 0.0845321 -0.0878831 -0.420326 -0.0536945
0.3 0.0845039 -0.0896929 -0.422048 -0.0524846
0.3 0.0845039 -0.0896929 -0.422048 -0.0524846
0.3 0.0844885 -0.0905762 -0.422901 -0.0518752
0.3 0.0844723 -0.091446 -0.42375 -0.0512633
0.3 0.0844554 -0.0923074 -0.424594 -0.0506489
0.3 0.0844377 -0.0931623 -0.425436 -0.0500323
0.3 0.0844193 -0.0940128 -0.426276 -0.0494136
0.3 0.0844003 -0.0948585 -0.427114 -0.048793
0.3 0.0843807 -0.0957015 -0.427951 -0.0481706
0.3 0.0843605 -0.0965429 -0.428786 -0.0475466
0.3 0.0843399 -0.0973878 -0.429623 -0.0469212
0.3 0.0843188 -0.0982387 -0.430462 -0.0462944
0.3 0.0842974 -0.0990976 -0.431304 -0.0456663
0.3 0.0842756 -0.0999643 -0.432148 -0.0450368
0.3 0.0842536 -0.100841 -0.432997 -0.044406
0.3 0.0842313 -0.101729 -0.433851 -0.043774
0.3 0.0842088 -0.102631 -0.434711 -0.0431411
0.3 0.0841863 -0.103548 -0.435578 -0.0425071
0.3 0.0841637 -0.104486 -0.436454 -0.0418719
0.3 0.0841412 -0.105447 -0.43734 -0.0412352
0.3 0.0841188 -0.106431 -0.438236 -0.040597
0.3 0.0840966 -0.107439 -0.439144 -0.0399573
0.3 0.0840745 -0.108475 -0.440063 -0.0393159
0.3 0.0840527 -0.10954 -0.440997 -0.0386728
0.3 0.0840312 -0.110637 -0.441945 -0.0380278
0.3 0.0840211 -0.111823 -0.442983 -0.0373642
0.3 0.0840118 -0.113036 -0.444058 -0.0367248
0.3 0.0840023 -0.114281 -0.445152 -0.036089
0.3 0.0839918 -0.115499 -0.446249 -0.0354541
0.3 0.0839802 -0.116675 -0.447348 -0.0348205
0.3 0.0839678 -0.117817 -0.448451 -0.0341883
0.3 0.0839546 -0.118927 -0.44956 -0.0335578
0.3 0.0839407 -0.12001 -0.450675 -0.032929
0.3 0.083926 -0.121067 -0.451796 -0.0323017
0.3 0.083881 -0.122147 -0.452941 -0.0317086
0.3 0.0838452 -0.12309 -0.45411 -0.0312145
0.3 0.0838147 -0.123971 -0.455292 -0.0307464
0.3 0.0837813 -0.124824 -0.456435 -0.0302535
0.3 0.0837475 -0.125655 -0.457559 -0.029741
0.3 0.0837134 -0.126465 -0.458671 -0.0292187
0.3 0.0836792 -0.127257 -0.459778 -0.028692
0.3 0.0836792 -0.127257 -0.459778 -0.028692
0.3 0.0836093 -0.128784 -0.461985 -0.0276444
0.3 0.0835736 -0.129528 -0.463086 -0.0271231
0.3 0.0835376 -0.130266 -0.464187 -0.0266031
0.3 0.0835011 -0.131003 -0.465288 -0.0260842
0.3 0.0834644 -0.13174 -0.466391 -0.0255663
0.3 0.0834274 -0.132482 -0.467495 -0.0250492
0.3 0.0833901 -0.133229 -0.468602 -0.0245328
0.3 0.0833149 -0.134746 -0.470822 -0.0235016
0.3 0.0833149 -0.134746 -0.470822 -0.0235016
0.3 0.0832771 -0.135521 -0.471938 -0.0229863
0.3 0.0832392 -0.136313 -0.47306 -0.022471
0.3 0.0832013 -0.137126 -0.474187 -0.0219558
0.3 0.0831652 -0.137891 -0.475286 -0.0214499
0.3 0.0831306 -0.138607 -0.47636 -0.0209551
0.3 0.0830976 -0.139272 -0.477408 -0.0204704
0.3 0.0830663 -0.13989 -0.478431 -0.019996
0.3 0.0830365 -0.140462 -0.479429 -0.0195317
0.3 0.0830082 -0.140991 -0.480402 -0.0190774
0.3 0.0829815 -0.141482 -0.481351 -0.0186328
0.3 0.0829561 -0.141935 -0.482275 -0.0181976
0.3 0.0829097 -0.142739 -0.484052 -0.0173557
0.3 0.0829097 -0.142739 -0.484052 -0.0173557
0.3 0.0828886 -0.143091 -0.484905 -0.0169487
0.3 0.0828688 -0.143413 -0.485734 -0.0165508
0.3 0.0828503 -0.143707 -0.486541 -0.0161619
0.3 0.0828331 -0.143976 -0.487325 -0.0157817
0.3 0.0828171 -0.14422 -0.488087 -0.0154102
0.3 0.0828023 -0.144442 -0.488828 -0.0150472
0.3 0.0827887 -0.144643 -0.489546 -0.0146925
0.3 0.0827887 -0.144643 -0.489546 -0.0146925
0.3 0.0827649 -0.144982 -0.490919 -0.0140082
0.3 0.0827547 -0.145123 -0.491575 -0.0136783
0.3 0.0827455 -0.145246 -0.492209 -0.0133565
0.3 0.0827375 -0.145353 -0.492824 -0.0130426
0.3 0.0827304 -0.145445 -0.493419 -0.0127365
0.3 0.0827243 -0.145522 -0.493994 -0.0124381
0.3 0.0827192 -0.145586 -0.49455 -0.0121474
0.3 0.0827151 -0.145635 -0.495086 -0.0118643
0.3 0.0827119 -0.145672 -0.495604 -0.0115888
0.3 0.0827097 -0.145696 -0.496103 -0.0113208
0.3 0.0827083 -0.145709 -0.496583 -0.0110601
0.3 0.0827078 -0.145712 -0.497046 -0.0108068
0.3 0.0827081 -0.145704 -0.497491 -0.0105607
0.3 0.0827093 -0.145686 -0.497918 -0.0103218
0.3 0.0827113 -0.145658 -0.498328 -0.0100901
0.3 0.0827142 -0.145621 -0.49872 -0.00986534
0.3 0.0827177 -0.145575 -0.499096 -0.00964759
0.3 0.0827221 -0.145521 -0.499455 -0.0094367
0.3 0.0827272 -0.145459 -0.499798 -0.00923265
0.3 0.082733 -0.14539 -0.500125 -0.00903536
0.3 0.0827467 -0.145229 -0.500731 -0.00866093
0.3 0.0827467 -0.145229 -0.500731 -0.00866093
0.3 0.0827546 -0.145138 -0.50101 -0.00848371
0.3 0.0827634 -0.145039 -0.501273 -0.00831398
0.3 0.0827729 -0.144929 -0.501519 -0.00815129
0.3 0.0827832 -0.144809 -0.50175 -0.00799605
0.3 0.0827945 -0.144676 -0.501963 -0.0078484
0.3 0.0828066 -0.14453 -0.50216 -0.00770832
0.3 0.0828198 -0.14437 -0.50234 -0.00757608
0.3 0.0828341 -0.144191 -0.502502 -0.00745209
0.3 0.0828497 -0.143993 -0.502645 -0.00733647
0.3 0.0828665 -0.143773 -0.50277 -0.00722916
0.3 0.0828846 -0.143532 -0.502877 -0.00713028
0.3 0.082904 -0.143269 -0.502965 -0.00703985
0.3 0.0829247 -0.142983 -0.503036 -0.00695786
0.3 0.0829468 -0.142675 -0.503087 -0.00688436
0.3 0.0829704 -0.142342 -0.50312 -0.00681962
0.3 0.0829953 -0.141985 -0.503135 -0.0067633
0.3 0.0830217 -0.141604 -0.503131 -0.00671541
0.3 0.0830495 -0.1412 -0.50311 -0.00667588
0.3 0.0830787 -0.140773 -0.50307 -0.00664473
0.3 0.0831093 -0.140322 -0.503013 -0.00662184
0.3 0.0831414 -0.139849 -0.502939 -0.00660715
0.3 0.0831748 -0.139351 -0.502847 -0.00660088
0.3 0.0832098 -0.138831 -0.502736 -0.00660284
0.3 0.0832461 -0.138289 -0.502608 -0.00661303
0.3 0.0832837 -0.137728 -0.502464 -0.00663078
0.3 0.0832837 -0.137728 -0.502464 -0.00663078
0.3 0.0833629 -0.136547 -0.502127 -0.00668917
0.3 0.0834044 -0.135928 -0.501934 -0.00672983
0.3 0.0834471 -0.13529 -0.501726 -0.00677793
0.3 0.083491 -0.134636 -0.501504 -0.0068328
0.3 0.0835359 -0.133966 -0.501268 -0.00689435
0.3 0.0835818 -0.133283 -0.501019 -0.00696254
0.3 0.0836287 -0.132588 -0.500756 -0.00703716
0.3 0.0836765 -0.13188 -0.50048 -0.00711816
0.3 0.0837253 -0.131162 -0.500191 -0.00720548
0.3 0.083775 -0.130432 -0.499889 -0.00729894
0.3 0.0838255 -0.129693 -0.499574 -0.00739861
0.3 0.0838769 -0.128944 -0.499246 -0.00750435
0.3 0.0839291 -0.128188 -0.498905 -0.00761591
0.3 0.0839819 -0.127427 -0.498554 -0.00773259
0.3 0.0840353 -0.126661 -0.498192 -0.00785452
0.3 0.0840892 -0.125891 -0.497819 -0.00798146
0.3 0.0841436 -0.125118 -0.497437 -0.00811323
0.3 0.0841985 -0.124342 -0.497044 -0.00824981
0.3 0.0842537 -0.123565 -0.496643 -0.00839047
0.3 0.0843092 -0.12279 -0.496234 -0.00853522
0.3 0.0843648 -0.122017 -0.495817 -0.00868381
0.3 0.0844206 -0.121247 -0.495392 -0.00883608
0.3 0.0844765 -0.120481 -0.494959 -0.00899183
0.3 0.0845324 -0.119718 -0.494519 -0.00915107
0.3 0.0845884 -0.11896 -0.494072 -0.00931364
0.3 0.0846444 -0.118207 -0.493618 -0.00947944
0.3 0.0847004 -0.11746 -0.493157 -0.00964825
0.3 0.0847562 -0.11672 -0.49269 -0.00981996
0.3 0.0848118 -0.115989 -0.492217 -0.00999397
0.3 0.084867 -0.115268 -0.491739 -0.0101702
0.3 0.084922 -0.114558 -0.491257 -0.0103485
0.3 0.0849765 -0.113858 -0.49077 -0.0105288
0.3 0.0850307 -0.113169 -0.490279 -0.010711
0.3 0.0850843 -0.112493 -0.489784 -0.0108947
0.3 0.0851374 -0.111831 -0.489286 -0.0110797
0.3 0.0851899 -0.111183 -0.488784 -0.0112657
0.3 0.0852416 -0.11055 -0.488281 -0.0114527
0.3 0.0852927 -0.109931 -0.487775 -0.0116405
0.3 0.085343 -0.109327 -0.487267 -0.0118291
0.3 0.0853926 -0.108739 -0.486756 -0.0120184
0.3 0.0854413 -0.108167 -0.486244 -0.0122081
0.3 0.0854892 -0.107611 -0.485731 -0.0123979
0.3 0.0855361 -0.107073 -0.485217 -0.0125879
0.3 0.0855821 -0.106552 -0.484702 -0.0127777
0.3 0.085627 -0.106049 -0.484186 -0.0129675
0.3 0.085671 -0.105563 -0.48367 -0.013157
0.3 0.085714 -0.105095 -0.483154 -0.0133463
0.3 0.0857558 -0.104647 -0.482638 -0.013535
0.3 0.0857966 -0.104218 -0.482123 -0.013723
0.3 0.0858361 -0.103809 -0.481607 -0.0139103
0.3 0.0858744 -0.103418 -0.481093 -0.0140967
0.3 0.0858744 -0.103418 -0.481093 -0.0140967
0.3 0.0859476 -0.102694 -0.480068 -0.0144671
0.3 0.0859823 -0.102362 -0.479557 -0.0146507
0.3 0.0860156 -0.10205 -0.479047 -0.0148331
0.3 0.0860477 -0.101757 -0.47854 -0.0150141
0.3 0.0860785 -0.101483 -0.478035 -0.0151938
0.3 0.0861078 -0.101228 -0.477531 -0.015372
0.3 0.0861358 -0.100992 -0.47703 -0.0155488
0.3 0.0861625 -0.100775 -0.476531 -0.0157242
0.3 0.0861876 -0.100578 -0.476036 -0.0158978
0.3 0.0862114 -0.100401 -0.475543 -0.0160696
0.3 0.0862337 -0.100239 -0.475053 -0.01624
0.3 0.0862548 -0.100094 -0.474565 -0.016409
0.3 0.0862745 -0.0999622 -0.474079 -0.0165765
0.3 0.086293 -0.0998452 -0.473595 -0.0167428
0.3 0.0863101 -0.0997416 -0.473113 -0.0169078
0.3 0.086326 -0.0996524 -0.472633 -0.0170714
0.3 0.0863406 -0.0995765 -0.472155 -0.0172336
0.3 0.0863539 -0.0995127 -0.471679 -0.0173947
0.3 0.0863663 -0.0994563 -0.471204 -0.0175549
0.3 0.0863776 -0.0994055 -0.470729 -0.0177145
0.3 0.0863879 -0.099359 -0.470254 -0.0178736
0.3 0.0863974 -0.0993156 -0.469779 -0.0180322
0.3 0.086406 -0.0992754 -0.469303 -0.0181905
0.3 0.0864137 -0.0992372 -0.468827 -0.0183486
0.3 0.0864206 -0.0992019 -0.468351 -0.0185064
0.3 0.0864266 -0.0991685 -0.467874 -0.018664
0.3 0.086432 -0.099134 -0.467395 -0.0188221
0.3 0.0864367 -0.0990973 -0.466914 -0.0189807
0.3 0.086441 -0.099056 -0.46643 -0.0191398
0.3 0.086441 -0.099056 -0.46643 -0.0191398
0.3 0.0864479 -0.0989566 -0.465456 -0.0194603
0.3 0.0864506 -0.0988996 -0.464967 -0.0196217
0.3 0.0864528 -0.0988389 -0.464475 -0.0197841
0.3 0.0864546 -0.0987699 -0.46398 -0.0199478
0.3 0.0864562 -0.0986917 -0.463482 -0.020113
0.3 0.0864576 -0.0986036 -0.462981 -0.0202799
0.3 0.0864587 -0.0985053 -0.462476 -0.0204485
0.3 0.0864587 -0.0985053 -0.462476 -0.0204485
0.3 0.0864606 -0.0982766 -0.461456 -0.0207917
0.3 0.0864613 -0.0981474 -0.460941 -0.0209664
0.3 0.0864618 -0.0980083 -0.460423 -0.0211432
0.3 0.0864623 -0.0978591 -0.459901 -0.0213224
0.3 0.0864626 -0.0977018 -0.459377 -0.021504
0.3 0.086463 -0.0975324 -0.458848 -0.0216884
0.3 0.086463 -0.0975324 -0.458848 -0.0216884
0.3 0.0864642 -0.0971557 -0.457779 -0.0220659
0.3 0.0864649 -0.0969493 -0.457238 -0.0222592
0.3 0.0864658 -0.0967325 -0.456695 -0.0224552
0.3 0.0864669 -0.0965031 -0.456148 -0.0226546
0.3 0.0864682 -0.096261 -0.455596 -0.0228573
0.3 0.08647 -0.0960061 -0.455041 -0.0230633
0.3 0.086472 -0.095738 -0.45448 -0.0232729
0.3 0.0864745 -0.0954571 -0.453915 -0.023486
0.3 0.0864773 -0.0951638 -0.453346 -0.0237025
0.3 0.0864805 -0.0948579 -0.452773 -0.0239225
0.3 0.0864842 -0.0945396 -0.452196 -0.0241461
0.3 0.0864885 -0.0942074 -0.451612 -0.0243736
0.3 0.0864934 -0.0938625 -0.451025 -0.0246045
0.3 0.0864989 -0.093505 -0.450432 -0.0248389
0.3 0.0864989 -0.093505 -0.450432 -0.0248389
0.3 0.0865117 -0.0927504 -0.449234 -0.0253183
0.3 0.0865191 -0.0923534 -0.448629 -0.0255631
0.3 0.0865273 -0.0919425 -0.44802 -0.025811
0.3 0.0865362 -0.0915182 -0.447406 -0.0260622
0.3 0.0865459 -0.0910802 -0.446787 -0.0263166
0.3 0.0865564 -0.0906283 -0.446164 -0.0265741
0.3 0.0865679 -0.0901612 -0.445536 -0.0268347
0.3 0.0865802 -0.0896798 -0.444902 -0.0270983
0.3 0.0865935 -0.0891838 -0.444264 -0.0273648
0.3 0.0865978 -0.0887499 -0.443706 -0.0276172
0.3 0.086602 -0.0883181 -0.443148 -0.0278713
0.3 0.0866086 -0.0878893 -0.442549 -0.028136
0.3 0.0866143 -0.0874984 -0.441955 -0.0283984
0.3 0.0866188 -0.0871336 -0.441369 -0.0286587
0.3 0.0866188 -0.0871336 -0.441369 -0.0286587
0.3 0.0866241 -0.0864682 -0.440218 -0.0291741
0.3 0.0866253 -0.0861611 -0.439652 -0.0294296
0.3 0.0866257 -0.0858647 -0.43909 -0.0296838
0.3 0.0866255 -0.0855759 -0.438531 -0.0299371
0.3 0.0866248 -0.0852919 -0.437974 -0.0301899
0.3 0.0866238 -0.08501 -0.437418 -0.0304423
0.3 0.0866226 -0.0847273 -0.436863 -0.0306945
0.3 0.0866211 -0.0844438 -0.436308 -0.0309466
0.3 0.0866198 -0.0841657 -0.435754 -0.0311987
0.3 0.0866186 -0.0838917 -0.435198 -0.0314511
0.3 0.0866176 -0.0836227 -0.434642 -0.0317035
0.3 0.0866167 -0.0833578 -0.434086 -0.0319561
0.3 0.086616 -0.0830971 -0.43353 -0.0322089
0.3 0.086615 -0.0825873 -0.432415 -0.0327149
0.3 0.086615 -0.0825873 -0.432415 -0.0327149
0.3 0.0866148 -0.0823379 -0.431858 -0.0329682
0.3 0.0866147 -0.0820919 -0.4313 -0.0332216
0.3 0.0866147 -0.0818491 -0.430742 -0.033475
0.3 0.0866149 -0.0816093 -0.430184 -0.0337285
0.3 0.0866152 -0.0813724 -0.429625 -0.0339821
0.3 0.0866157 -0.0811382 -0.429066 -0.0342357
0.3 0.0866169 -0.080677 -0.427949 -0.034743
0.3 0.0866169 -0.080677 -0.427949 -0.034743
0.3 0.0866177 -0.08045 -0.42739 -0.0349968
0.3 0.0866186 -0.0802253 -0.426831 -0.0352505
0.3 0.0866197 -0.0800027 -0.426272 -0.0355043
0.3 0.0866209 -0.0797822 -0.425714 -0.035758
0.3 0.0866221 -0.0795635 -0.425155 -0.0360116
0.3 0.0866221 -0.0795635 -0.425155 -0.0360116
0.3 0.086625 -0.0791314 -0.424037 -0.0365188
0.3 0.0866266 -0.0789179 -0.423479 -0.0367722
0.3 0.0866283 -0.078706 -0.422921 -0.0370256
0.3 0.0866301 -0.0784956 -0.422362 -0.0372789
0.3 0.086632 -0.0782867 -0.421804 -0.037532
0.3 0.086634 -0.0780793 -0.421247 -0.0377849
0.3 0.0866361 -0.0778733 -0.420689 -0.0380377
0.3 0.0866382 -0.0776686 -0.420132 -0.0382904
0.3 0.0866405 -0.0774652 -0.419574 -0.0385429
0.3 0.0866428 -0.0772631 -0.419018 -0.0387952
0.3 0.0866452 -0.0770623 -0.418461 -0.0390472
0.3 0.0866477 -0.0768627 -0.417905 -0.0392991
0.3 0.0866503 -0.0766642 -0.417349 -0.0395507
0.3 0.086653 -0.0764667 -0.416793 -0.039802
0.3 0.086653 -0.0764667 -0.416793 -0.039802
0.3 0.0866585 -0.0760751 -0.415683 -0.0403039
0.3 0.0866614 -0.0758809 -0.415129 -0.0405545
0.3 0.0866643 -0.0756876 -0.414575 -0.0408048
0.3 0.0866674 -0.0754945 -0.414021 -0.0410549
0.3 0.0866707 -0.0753052 -0.413467 -0.0413043
0.3 0.0866741 -0.0751219 -0.412911 -0.0415523
0.3 0.0866777 -0.0749463 -0.412355 -0.0417991
0.3 0.0866815 -0.0747777 -0.411796 -0.0420447
0.3 0.0866857 -0.0746182 -0.411235 -0.0422887
0.3 0.0866904 -0.0744722 -0.41067 -0.0425306
0.3 0.0866957 -0.0743417 -0.4101 -0.0427702
0.3 0.0867017 -0.0742286 -0.409523 -0.043007
0.3 0.0867084 -0.0741335 -0.40894 -0.043241
0.3 0.0867159 -0.0740574 -0.40835 -0.0434722
0.3 0.0867242 -0.0740002 -0.407753 -0.0437005
0.3 0.0867333 -0.0739624 -0.40715 -0.0439258
0.3 0.0867433 -0.0739459 -0.406538 -0.0441477
0.3 0.0867543 -0.0739501 -0.405918 -0.0443664
0.3 0.0867661 -0.0739744 -0.40529 -0.0445818
0.3 0.0867789 -0.0740184 -0.404655 -0.044794
0.3 0.0867789 -0.0740184 -0.404655 -0.044794
0.3 0.0868073 -0.074166 -0.40336 -0.0452087
0.3 0.086823 -0.0742703 -0.4027 -0.0454108
0.3 0.0868397 -0.0743946 -0.402031 -0.0456096
0.3 0.0868573 -0.074537 -0.401356 -0.0458053
0.3 0.0868759 -0.0746957 -0.400673 -0.045998
0.3 0.0868953 -0.0748706 -0.399983 -0.0461877
0.3 0.0869156 -0.0750609 -0.399286 -0.0463745
0.3 0.0869368 -0.075266 -0.398582 -0.0465584
0.3 0.0869589 -0.0754864 -0.397871 -0.0467393
0.3 0.0869819 -0.075721 -0.397153 -0.0469172
0.3 0.0870057 -0.0759667 -0.396429 -0.0470926
0.3 0.0870301 -0.0762228 -0.3957 -0.0472657
0.3 0.0870553 -0.0764881 -0.394966 -0.0474365
0.3 0.0870811 -0.0767621 -0.394228 -0.0476052
0.3 0.0871347 -0.0770445 -0.393486 -0.0477718
0.3 0.0871347 -0.0773346 -0.392739 -0.0479364
0.3 0.0871624 -0.0776315 -0.391988 -0.0480992
0.3 0.0871908 -0.0779357 -0.391233 -0.0482599
0.3 0.0872196 -0.0782461 -0.390474 -0.0484188
0.3 0.087249 -0.0785618 -0.389711 -0.0485759
0.3 0.0872787 -0.0788796 -0.388947 -0.0487318
0.3 0.0873088 -0.0791985 -0.388181 -0.0488865
0.3 0.0873088 -0.0791985 -0.388181 -0.0488865
0.3 0.0873699 -0.0798391 -0.386644 -0.0491928
0.3 0.0874008 -0.0801595 -0.385873 -0.0493444
0.3 0.0874319 -0.0804776 -0.385103 -0.0494955
0.3 0.0874631 -0.0807926 -0.384332 -0.0496461
0.3 0.0874944 -0.0811036 -0.383562 -0.0497963
0.3 0.0875256 -0.0814101 -0.382793 -0.0499463
0.3 0.0875569 -0.081712 -0.382024 -0.0500961
0.3 0.0875881 -0.0820086 -0.381257 -0.0502458
0.3 0.0876193 -0.0822996 -0.38049 -0.0503954
0.3 0.0876504 -0.0825843 -0.379724 -0.0505451
0.3 0.0876813 -0.0828623 -0.37896 -0.0506948
0.3 0.087712 -0.0831314 -0.378199 -0.0508451
0.3 0.0877724 -0.0836404 -0.376686 -0.0511477
0.3 0.0877724 -0.0836404 -0.376686 -0.0511477
0.3 0.0878021 -0.0838796 -0.375935 -0.0513
0.3 0.0878315 -0.0841078 -0.375186 -0.0514532
0.3 0.0878603 -0.0843231 -0.374442 -0.0516075
0.3 0.0878885 -0.0845258 -0.373703 -0.0517629
0.3 0.0879163 -0.0847155 -0.372969 -0.0519196
0.3 0.0879434 -0.0848917 -0.372239 -0.0520776
0.3 0.0879958 -0.0852031 -0.370796 -0.0523976
0.3 0.0879958 -0.0852031 -0.370796 -0.0523976
0.3 0.088021 -0.0853376 -0.370082 -0.0525599
0.3 0.0880455 -0.0854569 -0.369374 -0.0527237
0.3 0.0880692 -0.0855608 -0.368673 -0.0528892
0.3 0.0880921 -0.0856488 -0.367977 -0.0530565
0.3 0.0881142 -0.0857207 -0.367289 -0.0532256
0.3 0.0881354 -0.0857763 -0.366607 -0.0533965
0.3 0.0881557 -0.0858156 -0.365932 -0.0535693
0.3 0.0881751 -0.085837 -0.365265 -0.0537442
0.3 0.0881936 -0.0858402 -0.364605 -0.053921
0.3 0.088211 -0.0858256 -0.363952 -0.0540999
0.3 0.0882274 -0.0857937 -0.363307 -0.0542809
0.3 0.0882428 -0.0857446 -0.36267 -0.054464
0.3 0.0882704 -0.0855951 -0.361421 -0.0548362
0.3 0.0882704 -0.0855951 -0.361421 -0.0548362
0.3 0.0882826 -0.0854943 -0.360808 -0.0550254
0.3 0.0882937 -0.0853741 -0.360205 -0.0552169
0.3 0.0883036 -0.085235 -0.35961 -0.0554106
0.3 0.0883122 -0.0850764 -0.359025 -0.0556066
0.3 0.0883196 -0.0848986 -0.35845 -0.0558047
0.3 0.0883258 -0.0847034 -0.357884 -0.0560049
0.3 0.0883308 -0.0844909 -0.357327 -0.0562072
0.3 0.0883372 -0.0840141 -0.356241 -0.056618
0.3 0.0883372 -0.0840141 -0.356241 -0.056618
0.3 0.0883385 -0.0837505 -0.355712 -0.0568262
0.3 0.0883386 -0.0834711 -0.355192 -0.0570363
0.3 0.0883375 -0.083177 -0.354681 -0.0572482
0.3 0.0883352 -0.0828693 -0.354179 -0.0574618
0.3 0.0883318 -0.0825489 -0.353686 -0.0576769
0.3 0.0883272 -0.0822157 -0.353202 -0.0578934
0.3 0.0883215 -0.0818711 -0.352726 -0.0581114
0.3 0.0883146 -0.0815136 -0.352259 -0.0583308
0.3 0.0883066 -0.0811452 -0.351801 -0.0585515
0.3 0.0882975 -0.080767 -0.351351 -0.0587735
0.3 0.0882873 -0.0803808 -0.35091 -0.0589965
0.3 0.0882762 -0.0799916 -0.350475 -0.05922
0.3 0.0882643 -0.0796006 -0.350045 -0.0594441
0.3 0.0882516 -0.0792082 -0.349621 -0.0596686
0.3 0.0882381 -0.0788158 -0.349203 -0.0598934
0.3 0.088224 -0.0784259 -0.348788 -0.0601181
0.3 0.0882093 -0.0780392 -0.348377 -0.0603427
0.3 0.0881939 -0.0776567 -0.347971 -0.0605671
0.3 0.0881781 -0.0772791 -0.347568 -0.0607912
0.3 0.0881617 -0.0769073 -0.347169 -0.0610149
0.3 0.0881617 -0.0769073 -0.347169 -0.0610149
0.3 0.0881274 -0.0761815 -0.34638 -0.0614608
0.3 0.0881095 -0.0758274 -0.345991 -0.0616829
0.3 0.0880912 -0.0754797 -0.345605 -0.0619044
0.3 0.0880724 -0.0751389 -0.345222 -0.062125
0.3 0.0880533 -0.0748052 -0.344842 -0.0623448
0.3 0.0880143 -0.0741711 -0.344087 -0.0627808
0.3 0.0880143 -0.0741711 -0.344087 -0.0627808
0.3 0.0879946 -0.0738715 -0.343711 -0.0629967
0.3 0.0879747 -0.073583 -0.343337 -0.0632113
0.3 0.0879548 -0.0733088 -0.342962 -0.063424
0.3 0.087935 -0.073048 -0.342587 -0.063635
0.3 0.0879151 -0.0728006 -0.342212 -0.0638441
0.3 0.0878953 -0.0725665 -0.341838 -0.0640514
0.3 0.0878756 -0.0723458 -0.341463 -0.0642568
0.3 0.0878559 -0.0721375 -0.341089 -0.0644602
0.3 0.0878364 -0.0719425 -0.340714 -0.0646616
0.3 0.0878171 -0.071761 -0.340339 -0.0648608
0.3 0.087798 -0.0715928 -0.339963 -0.0650578
0.3 0.0877792 -0.071438 -0.339586 -0.0652526
0.3 0.0877606 -0.0712965 -0.339209 -0.0654452
0.3 0.0877423 -0.0711683 -0.338831 -0.0656355
0.3 0.0877244 -0.0710532 -0.338452 -0.0658235
0.3 0.0877069 -0.0709513 -0.338072 -0.0660093
0.3 0.0876897 -0.0708627 -0.337691 -0.0661927
0.3 0.0876731 -0.0707886 -0.337307 -0.0663734
0.3 0.0876569 -0.0707281 -0.336921 -0.0665518
0.3 0.0876264 -0.0706478 -0.336144 -0.0669011
0.3 0.0876264 -0.0706478 -0.336144 -0.0669011
0.3 0.087612 -0.0706279 -0.335753 -0.0670722
0.3 0.0875982 -0.0706217 -0.335358 -0.0672406
0.3 0.0875852 -0.0706294 -0.334961 -0.0674067
0.3 0.0875729 -0.070651 -0.334562 -0.0675703
0.3 0.0875613 -0.0706866 -0.33416 -0.0677317
0.3 0.0875506 -0.0707366 -0.333755 -0.0678907
0.3 0.0875406 -0.0708009 -0.333348 -0.0680476
0.3 0.0875314 -0.0708797 -0.332938 -0.0682022
0.3 0.0875232 -0.0709744 -0.332524 -0.0683546
0.3 0.0875158 -0.0710854 -0.332107 -0.0685049
0.3 0.0875051 -0.0711914 -0.331729 -0.0686585
0.3 0.0874948 -0.0713 -0.33135 -0.068812
0.3 0.0874835 -0.0713667 -0.330982 -0.0689676
0.3 0.0874835 -0.0713667 -0.330982 -0.0689676
0.3 0.0874573 -0.0713662 -0.330293 -0.0692839
0.3 0.0874421 -0.0713058 -0.329972 -0.0694452
0.3 0.0874258 -0.0712173 -0.329665 -0.0696083
0.3 0.0874086 -0.0711104 -0.329367 -0.0697724
0.3 0.0873907 -0.0709889 -0.329078 -0.0699375
0.3 0.087372 -0.0708564 -0.328797 -0.0701034
0.3 0.087333 -0.070568 -0.328254 -0.0704371
0.3 0.087333 -0.070568 -0.328254 -0.0704371
0.3 0.0873127 -0.0704158 -0.327991 -0.0706047
0.3 0.0872921 -0.0702656 -0.327731 -0.0707724
0.3 0.0872714 -0.070121 -0.327474 -0.0709401
0.3 0.0872507 -0.0699782 -0.327216 -0.071105
0.3 0.0872304 -0.0698346 -0.326957 -0.0712689
0.3 0.0872304 -0.0698346 -0.326957 -0.0712689
0.3 0.0871912 -0.0695451 -0.326436 -0.0715931
0.3 0.0871722 -0.0693998 -0.326174 -0.0717531
0.3 0.0871535 -0.0692545 -0.325911 -0.0719116
0.3 0.0871351 -0.0691093 -0.325647 -0.0720686
0.3 0.0871171 -0.0689642 -0.325383 -0.072224
0.3 0.0870993 -0.0688194 -0.325117 -0.072378
0.3 0.087082 -0.0686748 -0.324851 -0.0725305
0.3 0.0870649 -0.0685305 -0.324584 -0.0726814
0.3 0.0870481 -0.0683865 -0.324316 -0.0728309
0.3 0.0870316 -0.0682428 -0.324047 -0.0729789
0.3 0.0870155 -0.0680996 -0.323778 -0.0731254
0.3 0.0869996 -0.0679569 -0.323508 -0.0732704
0.3 0.086984 -0.0678146 -0.323237 -0.0734139
0.3 0.0869687 -0.0676728 -0.322965 -0.073556
0.3 0.0869537 -0.0675315 -0.322693 -0.0736966
0.3 0.0869537 -0.0675315 -0.322693 -0.0736966
0.3 0.0869244 -0.0672505 -0.322147 -0.0739735
0.3 0.0869102 -0.0671108 -0.321873 -0.0741097
0.3 0.0868963 -0.0669718 -0.321599 -0.0742445
0.3 0.0868826 -0.0668334 -0.321324 -0.0743779
0.3 0.0868691 -0.0666956 -0.321049 -0.0745097
0.3 0.0868559 -0.0665585 -0.320773 -0.0746402
0.3 0.0868559 -0.0665585 -0.320773 -0.0746402
0.3 0.0868302 -0.0662863 -0.32022 -0.0748967
0.3 0.0868178 -0.0661512 -0.319943 -0.0750229
0.3 0.0868055 -0.0660168 -0.319666 -0.0751476
0.3 0.0867935 -0.065883 -0.319388 -0.075271
0.3 0.0867817 -0.06575 -0.31911 -0.0753929
0.3 0.0867702 -0.0656176 -0.318832 -0.0755134
0.3 0.0867588 -0.0654859 -0.318553 -0.0756325
0.3 0.0867477 -0.0653549 -0.318274 -0.0757503
0.3 0.0867367 -0.0652246 -0.317995 -0.0758666
0.3 0.086726 -0.065095 -0.317716 -0.0759816
0.3 0.0867155 -0.064966 -0.317436 -0.0760952
0.3 0.0867052 -0.0648379 -0.317157 -0.0762074
0.3 0.0866951 -0.0647104 -0.316877 -0.0763182
0.3 0.0866852 -0.0645836 -0.316597 -0.0764276
0.3 0.0866752 -0.0644955 -0.316318 -0.0765362
0.3 0.0866661 -0.0643676 -0.31605 -0.0766486
0.3 0.0866569 -0.064205 -0.315795 -0.0767614
0.3 0.0866477 -0.0640029 -0.315552 -0.0768766
0.3 0.0866386 -0.0637616 -0.31532 -0.0769947
0.3 0.0866298 -0.0634813 -0.3151 -0.077116
0.3 0.0866213 -0.0631621 -0.314892 -0.0772409
0.3 0.0866131 -0.0628039 -0.314696 -0.0773691
0.3 0.0866052 -0.0624072 -0.314511 -0.0775009
0.3 0.0865978 -0.0619705 -0.31434 -0.0776368
0.3 0.0865909 -0.0614961 -0.31418 -0.0777764
0.3 0.0865846 -0.0609867 -0.314032 -0.0779199
0.3 0.0865788 -0.0604431 -0.313897 -0.0780673
0.3 0.0865735 -0.0598669 -0.313774 -0.0782186
0.3 0.0865687 -0.0592577 -0.313662 -0.0783739
0.3 0.0865646 -0.0586167 -0.313563 -0.0785331
0.3 0.0865611 -0.057943 -0.313476 -0.0786964
0.3 0.0865582 -0.0572391 -0.313401 -0.0788638
0.3 0.0865559 -0.0565089 -0.313337 -0.0790351
0.3 0.0865543 -0.0557541 -0.313285 -0.0792099
0.3 0.0865532 -0.0549743 -0.313244 -0.0793884
0.3 0.0865527 -0.0541712 -0.313215 -0.0795705
0.3 0.0865527 -0.053344 -0.313197 -0.0797564
0.3 0.0865535 -0.0524945 -0.31319 -0.0799458
0.3 0.0865547 -0.0516264 -0.313194 -0.0801384
0.3 0.0865564 -0.0507421 -0.313207 -0.0803341
0.3 0.0865586 -0.0498428 -0.313231 -0.0805328
0.3 0.0865613 -0.0489284 -0.313265 -0.0807344
0.3 0.0865645 -0.0480002 -0.313308 -0.080939
0.3 0.0865681 -0.0470573 -0.313362 -0.0811465
0.3 0.0865721 -0.0461033 -0.313424 -0.0813566
0.3 0.0865765 -0.04514 -0.313495 -0.0815692
0.3 0.0865812 -0.0441686 -0.313575 -0.0817841
0.3 0.0865862 -0.0431903 -0.313663 -0.0820013
0.3 0.0865862 -0.0431903 -0.313663 -0.0820013
0.3 0.0865971 -0.0412143 -0.313862 -0.082442
0.3 0.0866029 -0.0402174 -0.313974 -0.0826655
0.3 0.0866091 -0.0392154 -0.314092 -0.082891
0.3 0.0866155 -0.0382093 -0.314218 -0.0831183
0.3 0.0866219 -0.0372026 -0.31435 -0.0833469
0.3 0.0866285 -0.0361966 -0.314488 -0.0835769
0.3 0.0866351 -0.0351924 -0.314632 -0.083808
0.3 0.0866418 -0.0341907 -0.314781 -0.0840401
0.3 0.0866418 -0.0341907 -0.314781 -0.0840401
0.3 0.0866551 -0.0321952 -0.315093 -0.0845075
0.3 0.0866618 -0.0312028 -0.315256 -0.0847427
0.3 0.0866684 -0.0302141 -0.315423 -0.0849787
0.3 0.0866749 -0.0292306 -0.315594 -0.0852153
0.3 0.0866812 -0.0282546 -0.315768 -0.0854523
0.3 0.0866812 -0.0282546 -0.315768 -0.0854523
0.3 0.0866932 -0.0263278 -0.316124 -0.0859275
0.3 0.0866989 -0.0253779 -0.316305 -0.0861655
0.3 0.0866947 -0.0245533 -0.316432 -0.0863369
0.3 0.0866907 -0.0237359 -0.316567 -0.086518
0.3 0.0866872 -0.0229027 -0.316709 -0.0866989
0.3 0.0866842 -0.022041 -0.316857 -0.0868807
0.3 0.0866842 -0.022041 -0.316857 -0.0868807
0.3 0.0866805 -0.0202204 -0.317178 -0.0872517
0.3 0.0866807 -0.0192509 -0.317355 -0.0874457
0.3 0.0866822 -0.0182446 -0.317543 -0.0876451
0.3 0.0866849 -0.0172087 -0.31774 -0.0878495
0.3 0.0866885 -0.0161556 -0.317944 -0.0880579
0.3 0.0866907 -0.0151162 -0.318141 -0.0882569
0.3 0.086693 -0.0140774 -0.318339 -0.0884586
0.3 0.0866954 -0.0130401 -0.31854 -0.0886615
0.3 0.0866985 -0.011996 -0.318745 -0.088869
0.3 0.0867017 -0.0109528 -0.31895 -0.0890771
0.3 0.0867049 -0.00991056 -0.319155 -0.0892868
0.3 0.0867087 -0.00886773 -0.319364 -0.0895009
0.3 0.0867121 -0.00783422 -0.31957 -0.0897149
0.3 0.0867156 -0.0068065 -0.319776 -0.0899312
0.3 0.0867189 -0.00578797 -0.31998 -0.0901497
0.3 0.0867225 -0.0047754 -0.320186 -0.0903724
0.3 0.0867263 -0.00377214 -0.320391 -0.0905986
0.3 0.0867295 -0.00278841 -0.320591 -0.0908251
0.3 0.0867323 -0.00182253 -0.320786 -0.0910545
0.3 0.0867347 -0.000875077 -0.320978 -0.0912866
0.3 0.0867371 5.78207e-05 -0.321168 -0.0915225
0.3 0.0867394 0.000973936 -0.321355 -0.0917617
0.3 0.086741 0.00186668 -0.321536 -0.0920029
0.3 0.0867421 0.0027369 -0.321711 -0.0922472
0.3 0.0867426 0.00358114 -0.321881 -0.0924944
0.3 0.0867425 0.00439923 -0.322044 -0.0927445
0.3 0.0867419 0.00519048 -0.322202 -0.0929976
0.3 0.0867406 0.00595477 -0.322353 -0.0932535
0.3 0.0867387 0.00669075 -0.322498 -0.093512
0.3 0.0867359 0.00739436 -0.322635 -0.093773
0.3 0.0867322 0.00806411 -0.322763 -0.0940362
0.3 0.0867274 0.00869934 -0.322882 -0.0943016
0.3 0.0867217 0.00930208 -0.322992 -0.0945691
0.3 0.0867217 0.00930208 -0.322992 -0.0945691
0.3 0.0867073 0.0104124 -0.323187 -0.0951099
0.3 0.0866983 0.0109165 -0.32327 -0.0953828
0.3 0.0866883 0.0113904 -0.323344 -0.0956571
0.3 0.0866772 0.0118351 -0.323409 -0.0959328
0.3 0.086665 0.012252 -0.323466 -0.0962096
0.3 0.0866517 0.0126422 -0.323515 -0.0964873
0.3 0.0866374 0.013007 -0.323556 -0.0967657
0.3 0.0866055 0.0136636 -0.323614 -0.0973239
0.3 0.0866055 0.0136636 -0.323614 -0.0973239
0.3 0.086588 0.0139571 -0.323633 -0.0976032
0.3 0.0865695 0.0142273 -0.323644 -0.0978823
0.3 0.08655 0.0144776 -0.32365 -0.0981609
0.3 0.0865296 0.0147121 -0.323651 -0.0984387
0.3 0.0865084 0.0149326 -0.323647 -0.0987155
0.3 0.0864864 0.0151388 -0.32364 -0.098991
0.3 0.0864635 0.0153325 -0.323629 -0.0992649
0.3 0.0864398 0.0155132 -0.323615 -0.099537
0.3 0.0864155 0.0156868 -0.3236 -0.099807
0.3 0.0863906 0.0158551 -0.323584 -0.100075
0.3 0.0863652 0.0160197 -0.323568 -0.100339
0.3 0.0863652 0.0160197 -0.323568 -0.100339
0.3 0.0863128 0.0163393 -0.323539 -0.10086
0.3 0.0862858 0.0164956 -0.323527 -0.101115
0.3 0.0862585 0.0166513 -0.323518 -0.101367
0.3 0.0862308 0.0168083 -0.323513 -0.101615
0.3 0.0862028 0.0169685 -0.323512 -0.101858
0.3 0.0861747 0.0171379 -0.323518 -0.102097
0.3 0.0861465 0.0173185 -0.323532 -0.102332
0.3 0.0861183 0.0175121 -0.323554 -0.102563
0.3 0.0861183 0.0175121 -0.323554 -0.102563
0.3 0.0860619 0.0179391 -0.323623 -0.103011
0.3 0.0860338 0.0181746 -0.323672 -0.103228
0.3 0.0860059 0.0184293 -0.323732 -0.10344
0.3 0.0859783 0.0187046 -0.323805 -0.103648
0.3 0.085951 0.0190019 -0.323891 -0.103851
0.3 0.085924 0.0193226 -0.32399 -0.10405
0.3 0.0858974 0.0196668 -0.324103 -0.104244
0.3 0.0858712 0.0200356 -0.32423 -0.104433
0.3 0.0858455 0.0204298 -0.324373 -0.104618
0.3 0.0858202 0.0208505 -0.324532 -0.104798
0.3 0.0857955 0.0213013 -0.324708 -0.104974
0.3 0.0857714 0.021783 -0.324901 -0.105146
0.3 0.085748 0.0222963 -0.325113 -0.105313
0.3 0.0857253 0.0228423 -0.325344 -0.105476
0.3 0.0857033 0.0234211 -0.325592 -0.105635
0.3 0.085682 0.0240331 -0.32586 -0.10579
0.3 0.0856615 0.0246798 -0.326147 -0.105942
0.3 0.0856531 0.0254731 -0.326564 -0.106121
0.3 0.0856448 0.0262931 -0.326995 -0.106281
0.3 0.0856278 0.0270218 -0.327391 -0.106417
0.3 0.0856278 0.0270218 -0.327391 -0.106417
0.3 0.0855803 0.0281892 -0.328149 -0.106602
0.3 0.0855573 0.0286852 -0.32854 -0.10669
0.3 0.0855345 0.0291363 -0.328931 -0.106782
0.3 0.0855111 0.0295385 -0.329319 -0.106871
0.3 0.0854872 0.0298992 -0.329705 -0.106955
0.3 0.0854626 0.0302192 -0.330087 -0.107034
0.3 0.0854373 0.0305007 -0.330466 -0.107108
0.3 0.0854113 0.0307485 -0.330842 -0.107178
0.3 0.0853847 0.0309704 -0.331217 -0.107243
0.3 0.0853577 0.0311724 -0.331591 -0.107304
0.3 0.0853301 0.0313593 -0.331963 -0.107362
0.3 0.0853021 0.0315352 -0.332336 -0.107416
0.3 0.0852738 0.031704 -0.332709 -0.107467
0.3 0.0852452 0.0318656 -0.333082 -0.107514
0.3 0.0852163 0.0320238 -0.333457 -0.107558
0.3 0.0851872 0.0321855 -0.333833 -0.1076
0.3 0.0851581 0.0323543 -0.334212 -0.107639
0.3 0.085129 0.0325336 -0.334594 -0.107676
0.3 0.0851003 0.0326951 -0.334966 -0.107705
0.3 0.0850724 0.0328419 -0.335327 -0.10773
0.3 0.0850454 0.032974 -0.335678 -0.107752
0.3 0.0850192 0.0330921 -0.336019 -0.107771
0.3 0.0849938 0.0331965 -0.336351 -0.107788
0.3 0.0849693 0.0332881 -0.336673 -0.107801
0.3 0.0849454 0.0333678 -0.336986 -0.10781
0.3 0.0849224 0.0334364 -0.33729 -0.107817
0.3 0.0849 0.0334947 -0.337585 -0.10782
0.3 0.0849 0.0334947 -0.337585 -0.10782
0.3 0.0848575 0.033581 -0.338149 -0.107817
0.3 0.0848372 0.0336101 -0.338418 -0.10781
0.3 0.0848176 0.0336309 -0.338678 -0.107801
0.3 0.0847987 0.033644 -0.33893 -0.107788
0.3 0.0847804 0.03365 -0.339173 -0.107772
0.3 0.0847627 0.0336495 -0.339409 -0.107753
0.3 0.0847627 0.0336495 -0.339409 -0.107753
0.3 0.0847291 0.0336288 -0.339856 -0.107705
0.3 0.0847133 0.0336095 -0.340067 -0.107677
0.3 0.084698 0.0335848 -0.340271 -0.107646
0.3 0.0846833 0.0335552 -0.340468 -0.107612
0.3 0.0846691 0.0335211 -0.340657 -0.107575
0.3 0.0846555 0.0334826 -0.340838 -0.107535
0.3 0.0846424 0.03344 -0.341013 -0.107492
0.3 0.0846424 0.03344 -0.341013 -0.107492
0.3 0.0846178 0.0333429 -0.341341 -0.107398
0.3 0.0846063 0.0332887 -0.341495 -0.107347
0.3 0.0845953 0.0332311 -0.341642 -0.107294
0.3 0.0845848 0.0331704 -0.341782 -0.107237
0.3 0.0845747 0.0331068 -0.341916 -0.107178
0.3 0.0845651 0.0330405 -0.342043 -0.107116
0.3 0.084556 0.0329714 -0.342164 -0.107052
0.3 0.0845473 0.0328996 -0.342279 -0.106985
0.3 0.0845391 0.0328254 -0.342388 -0.106916
0.3 0.0845313 0.0327488 -0.342491 -0.106844
0.3 0.0845239 0.0326699 -0.342587 -0.10677
0.3 0.0845169 0.032589 -0.342678 -0.106693
0.3 0.0845104 0.0325061 -0.342763 -0.106614
0.3 0.0845042 0.0324214 -0.342843 -0.106532
0.3 0.0844985 0.0323349 -0.342917 -0.106448
0.3 0.0844931 0.0322465 -0.342986 -0.106362
0.3 0.0844875 0.0321098 -0.343071 -0.106263
0.3 0.0844819 0.0319253 -0.343172 -0.106157
0.3 0.0844764 0.0316935 -0.34329 -0.106042
0.3 0.0844764 0.0316935 -0.34329 -0.106042
0.3 0.0844655 0.0310863 -0.343573 -0.105782
0.3 0.0844602 0.0307083 -0.34374 -0.105635
0.3 0.0844552 0.0302823 -0.343923 -0.105477
0.3 0.0844506 0.02981 -0.344123 -0.105307
0.3 0.0844463 0.0292929 -0.34434 -0.105126
0.3 0.0844423 0.0287324 -0.344573 -0.104933
0.3 0.0844387 0.0281297 -0.344823 -0.104728
0.3 0.0844387 0.0281297 -0.344823 -0.104728
0.3 0.0844327 0.0267993 -0.345373 -0.104284
0.3 0.0844304 0.0260716 -0.345673 -0.104044
0.3 0.0844285 0.0253053 -0.345991 -0.103792
0.3 0.0844271 0.0245024 -0.346326 -0.103529
0.3 0.0844262 0.0236654 -0.346677 -0.103254
0.3 0.0844257 0.0227957 -0.347045 -0.102967
0.3 0.0844258 0.0218947 -0.34743 -0.10267
0.3 0.0844262 0.020962 -0.347831 -0.102361
0.3 0.0844272 0.0199991 -0.348249 -0.10204
0.3 0.0844286 0.0190049 -0.348683 -0.101708
0.3 0.0844306 0.0179822 -0.349134 -0.101365
0.3 0.084433 0.0169348 -0.3496 -0.101012
0.3 0.0844358 0.0158639 -0.350082 -0.100648
0.3 0.0844391 0.0147695 -0.35058 -0.100273
0.3 0.0844427 0.0136528 -0.351094 -0.0998879
0.3 0.0844467 0.012513 -0.351624 -0.0994924
0.3 0.0844511 0.0113545 -0.352168 -0.0990871
0.3 0.0844559 0.0101784 -0.352728 -0.0986723
0.3 0.0844609 0.00898617 -0.353301 -0.0982482
0.3 0.0844663 0.00777774 -0.35389 -0.0978146
0.3 0.0844719 0.00655413 -0.354493 -0.0973718
0.3 0.0844777 0.0053166 -0.35511 -0.0969201
0.3 0.0844838 0.00406719 -0.355741 -0.0964599
0.3 0.0844901 0.00280676 -0.356385 -0.0959914
0.3 0.0844966 0.00153641 -0.357041 -0.0955148
0.3 0.0845033 0.000255915 -0.357711 -0.0950299
0.3 0.0845101 -0.00103395 -0.358394 -0.0945369
0.3 0.084517 -0.00233391 -0.35909 -0.0940357
0.3 0.084524 -0.00364022 -0.359798 -0.0935271
0.3 0.0845311 -0.00495141 -0.360516 -0.0930115
0.3 0.0845382 -0.00626707 -0.361246 -0.092489
0.3 0.0845453 -0.00758642 -0.361987 -0.0919598
0.3 0.0845524 -0.00890959 -0.362739 -0.0914237
0.3 0.0845419 -0.0111422 -0.364227 -0.0906482
0.3 0.0845419 -0.0111422 -0.364227 -0.0906482
0.3 0.0845365 -0.0122579 -0.364986 -0.090254
0.3 0.0845315 -0.0134063 -0.365758 -0.0898578
0.3 0.0845269 -0.0145868 -0.366544 -0.0894593
0.3 0.084524 -0.0158232 -0.367344 -0.0890435
0.3 0.0845227 -0.017114 -0.368159 -0.0886106
0.3 0.084523 -0.0184587 -0.368989 -0.0881604
0.3 0.0845221 -0.019799 -0.369827 -0.0877302
0.3 0.0845214 -0.0211572 -0.370674 -0.087298
0.3 0.084521 -0.0225329 -0.371532 -0.0868647
0.3 0.0845219 -0.0239452 -0.372401 -0.0864161
0.3 0.0845224 -0.0253627 -0.373279 -0.0859756
0.3 0.0845232 -0.0267937 -0.374164 -0.0855342
0.3 0.0845241 -0.0282351 -0.375058 -0.0850924
0.3 0.0845264 -0.0297051 -0.375961 -0.0846356
0.3 0.0845264 -0.0297051 -0.375961 -0.0846356
0.3 0.0845301 -0.0326486 -0.377786 -0.0837388
0.3 0.0845322 -0.0341279 -0.378708 -0.0832898
0.3 0.0845354 -0.035629 -0.379639 -0.0828267
0.3 0.0845381 -0.0371212 -0.380572 -0.0823721
0.3 0.0845408 -0.0386118 -0.381509 -0.0819169
0.3 0.0845436 -0.0401011 -0.382451 -0.0814616
0.3 0.0845436 -0.0401011 -0.382451 -0.0814616
0.3 0.0845506 -0.0430985 -0.384349 -0.0805311
0.3 0.0845537 -0.0445859 -0.385302 -0.0800688
0.3 0.0845567 -0.0460653 -0.386257 -0.079606
0.3 0.0845606 -0.0475522 -0.387215 -0.0791307
0.3 0.0845639 -0.049022 -0.388173 -0.0786609
0.3 0.084567 -0.0504808 -0.389132 -0.07819
0.3 0.0845699 -0.0519281 -0.390091 -0.0777182
0.3 0.0845735 -0.0533784 -0.391052 -0.0772344
0.3 0.0845764 -0.0548101 -0.392011 -0.0767548
0.3 0.084579 -0.0562283 -0.392969 -0.0762733
0.3 0.0845813 -0.0576304 -0.393924 -0.0757901
0.3 0.084584 -0.0590276 -0.394879 -0.0752964
0.3 0.084586 -0.0604032 -0.39583 -0.0748039
0.3 0.0845877 -0.0617629 -0.396778 -0.0743088
0.3 0.0845896 -0.063113 -0.397725 -0.0738038
0.3 0.0845906 -0.0644379 -0.398665 -0.0733001
0.3 0.0845912 -0.0657415 -0.399601 -0.0727927
0.3 0.0845913 -0.0670225 -0.400532 -0.0722815
0.3 0.0845911 -0.068287 -0.401458 -0.0717621
0.3 0.0845908 -0.0695345 -0.402379 -0.0712348
0.3 0.0845895 -0.0707567 -0.403293 -0.0707068
0.3 0.0845877 -0.0719561 -0.404201 -0.070174
0.3 0.0845852 -0.0731304 -0.405101 -0.0696364
0.3 0.0845822 -0.0742824 -0.405995 -0.0690918
0.3 0.0845787 -0.0754121 -0.406883 -0.0685409
0.3 0.0845745 -0.0765206 -0.407763 -0.0679838
0.3 0.0845697 -0.077607 -0.408636 -0.067421
0.3 0.0845642 -0.0786728 -0.409502 -0.0668524
0.3 0.0845579 -0.0797158 -0.41036 -0.0662784
0.3 0.0845509 -0.0807358 -0.411212 -0.0656994
0.3 0.084543 -0.0817311 -0.412055 -0.065116
0.3 0.0845342 -0.0827023 -0.41289 -0.0645285
0.3 0.0845245 -0.0836517 -0.413718 -0.0639371
0.3 0.0845139 -0.0845801 -0.414539 -0.0633422
0.3 0.0845024 -0.0854887 -0.415353 -0.0627438
0.3 0.08449 -0.0863774 -0.416159 -0.062142
0.3 0.0844767 -0.0872474 -0.416959 -0.061537
0.3 0.0844625 -0.088099 -0.417752 -0.0609292
0.3 0.0844474 -0.088935 -0.418538 -0.0603188
0.3 0.0844314 -0.0897572 -0.41932 -0.0597061
0.3 0.0844146 -0.0905673 -0.420096 -0.0590911
0.3 0.0843971 -0.0913697 -0.420868 -0.0584738
0.3 0.0843789 -0.0921666 -0.421637 -0.0578545
0.3 0.0843601 -0.0929587 -0.422403 -0.057233
0.3 0.0843406 -0.093747 -0.423167 -0.0566096
0.3 0.0843205 -0.0945336 -0.42393 -0.0559842
0.3 0.0842999 -0.0953199 -0.424691 -0.0553573
0.3 0.0842789 -0.0961114 -0.425454 -0.0547286
0.3 0.0842575 -0.0969102 -0.426219 -0.0540981
0.3 0.0842358 -0.0977185 -0.426987 -0.0534661
0.3 0.0842139 -0.0985383 -0.427758 -0.0528324
0.3 0.0841917 -0.0993696 -0.428534 -0.0521971
0.3 0.0841693 -0.100215 -0.429314 -0.0515601
0.3 0.0841469 -0.101075 -0.4301 -0.0509215
0.3 0.0841244 -0.101952 -0.430893 -0.0502815
0.3 0.0841018 -0.102849 -0.431695 -0.0496399
0.3 0.0840794 -0.10377 -0.432507 -0.0489964
0.3 0.0840572 -0.104717 -0.433329 -0.0483509
0.3 0.0840351 -0.105691 -0.434163 -0.0477032
0.3 0.0840133 -0.106693 -0.43501 -0.0470532
0.3 0.0839918 -0.107725 -0.435869 -0.0464009
0.3 0.0839801 -0.10883 -0.436816 -0.0457445
0.3 0.0839703 -0.109979 -0.437796 -0.0450938
0.3 0.0839597 -0.111114 -0.438784 -0.0444475
0.3 0.0839482 -0.112217 -0.439774 -0.0438022
0.3 0.0839482 -0.112217 -0.439774 -0.0438022
0.3 0.0839226 -0.114332 -0.441765 -0.0425119
0.3 0.0839085 -0.115344 -0.442766 -0.0418678
0.3 0.0838937 -0.116332 -0.443773 -0.0412244
0.3 0.0838782 -0.117297 -0.444787 -0.0405821
0.3 0.0838619 -0.118245 -0.445808 -0.039941
0.3 0.0838338 -0.119191 -0.446855 -0.0393329
0.3 0.0837996 -0.120071 -0.447919 -0.0387852
0.3 0.0837671 -0.120883 -0.448986 -0.0382731
0.3 0.0837342 -0.121686 -0.450034 -0.0377342
0.3 0.0837006 -0.12247 -0.451061 -0.0371783
0.3 0.083666 -0.123231 -0.452076 -0.0366173
0.3 0.0836307 -0.123973 -0.453087 -0.0360579
0.3 0.083595 -0.124697 -0.454096 -0.0355007
0.3 0.0835588 -0.125407 -0.455103 -0.0349455
0.3 0.0835222 -0.126107 -0.45611 -0.0343921
0.3 0.0834852 -0.126805 -0.457117 -0.0338398
0.3 0.0834479 -0.127502 -0.458125 -0.0332886
0.3 0.0834103 -0.128203 -0.459135 -0.032738
0.3 0.0833725 -0.12891 -0.460147 -0.0321881
0.3 0.0833345 -0.129624 -0.461161 -0.0316388
0.3 0.0832963 -0.130346 -0.462179 -0.0310897
0.3 0.0832581 -0.131084 -0.4632 -0.0305406
0.3 0.0832198 -0.131839 -0.464227 -0.0299915
0.3 0.0831815 -0.132613 -0.46526 -0.0294426
0.3 0.0831467 -0.133349 -0.466282 -0.0289057
0.3 0.0831143 -0.134036 -0.467298 -0.0283898
0.3 0.0830839 -0.134676 -0.468293 -0.0278859
0.3 0.0829325 -0.137616 -0.473767 -0.0250622
0.3 0.0829325 -0.137616 -0.473767 -0.0250622
0.3 0.0829124 -0.137959 -0.474597 -0.0246246
0.3 0.0828935 -0.138275 -0.475405 -0.0241956
0.3 0.0828935 -0.138275 -0.475405 -0.0241956
0.3 0.0828596 -0.138827 -0.476956 -0.0233632
0.3 0.0828444 -0.139066 -0.477699 -0.0229595
0.3 0.0828304 -0.139283 -0.478421 -0.022564
0.3 0.0828175 -0.139481 -0.479122 -0.0221765
0.3 0.0828057 -0.139659 -0.479802 -0.021797
0.3 0.082795 -0.13982 -0.480462 -0.0214252
0.3 0.0827853 -0.139964 -0.481102 -0.0210612
0.3 0.0827766 -0.140091 -0.481723 -0.0207049
0.3 0.082769 -0.140203 -0.482324 -0.0203562
0.3 0.0827623 -0.140299 -0.482905 -0.020015
0.3 0.0827567 -0.140382 -0.483468 -0.0196811
0.3 0.0827519 -0.140452 -0.484012 -0.0193545
0.3 0.0827481 -0.14051 -0.484537 -0.0190352
0.3 0.0827431 -0.140591 -0.485534 -0.018418
0.3 0.0827431 -0.140591 -0.485534 -0.018418
0.3 0.0827419 -0.140615 -0.486006 -0.0181201
0.3 0.0827415 -0.140628 -0.48646 -0.0178291
0.3 0.082742 -0.140632 -0.486897 -0.0175451
0.3 0.0827432 -0.140626 -0.487317 -0.017268
0.3 0.0827453 -0.140612 -0.487721 -0.0169977
0.3 0.0827481 -0.140589 -0.488108 -0.0167341
0.3 0.0827559 -0.140518 -0.488833 -0.0162271
0.3 0.0827559 -0.140518 -0.488833 -0.0162271
0.3 0.0827609 -0.140471 -0.489172 -0.0159835
0.3 0.0827666 -0.140416 -0.489495 -0.0157463
0.3 0.082773 -0.140356 -0.489803 -0.0155156
0.3 0.08278 -0.140288 -0.490096 -0.0152912
0.3 0.08278 -0.140288 -0.490096 -0.0152912
0.3 0.0827961 -0.140135 -0.490636 -0.0148613
0.3 0.082805 -0.140049 -0.490885 -0.0146558
0.3 0.0828146 -0.139957 -0.491119 -0.0144565
0.3 0.0828247 -0.13986 -0.491339 -0.0142632
0.3 0.0828355 -0.139757 -0.491544 -0.0140767
0.3 0.0828355 -0.139757 -0.491544 -0.0140767
0.3 0.082859 -0.139529 -0.491913 -0.0137225
0.3 0.0828718 -0.139401 -0.492075 -0.0135555
0.3 0.0828854 -0.139262 -0.492222 -0.0133957
0.3 0.0828999 -0.139109 -0.492354 -0.0132431
0.3 0.0829154 -0.13894 -0.492469 -0.013098
0.3 0.082932 -0.138754 -0.492569 -0.0129604
0.3 0.082932 -0.138754 -0.492569 -0.0129604
0.3 0.0829684 -0.138324 -0.492717 -0.0127087
0.3 0.0829885 -0.138078 -0.492766 -0.0125949
0.3 0.0830099 -0.13781 -0.492796 -0.0124891
0.3 0.0830325 -0.13752 -0.49281 -0.0123912
0.3 0.0830565 -0.137208 -0.492807 -0.0123012
0.3 0.0830817 -0.136873 -0.492786 -0.0122192
0.3 0.0831083 -0.136515 -0.492749 -0.0121452
0.3 0.0831362 -0.136134 -0.492694 -0.0120791
0.3 0.0831656 -0.135729 -0.492622 -0.0120212
0.3 0.0831964 -0.135299 -0.492533 -0.0119714
0.3 0.0832286 -0.134846 -0.492426 -0.0119296
0.3 0.0832621 -0.134372 -0.492303 -0.0118955
0.3 0.0833331 -0.133357 -0.492009 -0.0118499
0.3 0.0833331 -0.133357 -0.492009 -0.0118499
0.3 0.0833705 -0.132819 -0.491839 -0.0118383
0.3 0.0834093 -0.132258 -0.491652 -0.0118343
0.3 0.0834493 -0.131676 -0.491452 -0.0118373
0.3 0.0834905 -0.131076 -0.491236 -0.0118473
0.3 0.0835328 -0.130459 -0.491007 -0.0118641
0.3 0.0835763 -0.129825 -0.490763 -0.0118877
0.3 0.0836208 -0.129174 -0.490505 -0.011918
0.3 0.0836664 -0.128509 -0.490234 -0.0119549
0.3 0.0837131 -0.127827 -0.489949 -0.0119984
0.3 0.0837609 -0.127131 -0.48965 -0.0120483
0.3 0.0838098 -0.12642 -0.489337 -0.0121045
0.3 0.0838595 -0.125699 -0.489011 -0.012167
0.3 0.0839101 -0.124968 -0.488674 -0.0122348
0.3 0.0840134 -0.123482 -0.487967 -0.0123867
0.3 0.0840134 -0.123482 -0.487967 -0.0123867
0.3 0.0840661 -0.122728 -0.487597 -0.0124705
0.3 0.0841194 -0.121966 -0.487216 -0.0125595
0.3 0.0841733 -0.121201 -0.486826 -0.012653
0.3 0.0842277 -0.120433 -0.486427 -0.012751
0.3 0.0842824 -0.119663 -0.486019 -0.0128533
0.3 0.0843375 -0.118891 -0.485602 -0.0129597
0.3 0.0843929 -0.11812 -0.485177 -0.0130702
0.3 0.0844486 -0.117348 -0.484744 -0.0131846
0.3 0.0845046 -0.116576 -0.484302 -0.0133028
0.3 0.0845608 -0.115805 -0.483852 -0.0134248
0.3 0.0846172 -0.115036 -0.483394 -0.0135503
0.3 0.0846737 -0.114272 -0.48293 -0.0136786
0.3 0.0846737 -0.114272 -0.48293 -0.0136786
0.3 0.0847863 -0.112761 -0.481984 -0.0139438
0.3 0.0848425 -0.112015 -0.481502 -0.0140805
0.3 0.0848986 -0.111277 -0.481014 -0.0142197
0.3 0.0849544 -0.110546 -0.480521 -0.014361
0.3 0.08501 -0.109827 -0.480024 -0.0145041
0.3 0.0850651 -0.109118 -0.479523 -0.0146488
0.3 0.0851198 -0.108421 -0.479018 -0.0147951
0.3 0.0852277 -0.107062 -0.477999 -0.0150919
0.3 0.0852277 -0.107062 -0.477999 -0.0150919
0.3 0.0852809 -0.106401 -0.477485 -0.0152421
0.3 0.0853335 -0.105754 -0.476968 -0.0153933
0.3 0.0853854 -0.10512 -0.476448 -0.0155452
0.3 0.0854367 -0.1045 -0.475926 -0.0156978
0.3 0.0854872 -0.103896 -0.475403 -0.0158507
0.3 0.0854872 -0.103896 -0.475403 -0.0158507
0.3 0.0855857 -0.102738 -0.474353 -0.016157
0.3 0.0856337 -0.102184 -0.473826 -0.0163103
0.3 0.0856807 -0.101648 -0.473299 -0.0164633
0.3 0.0857268 -0.101132 -0.472772 -0.0166159
0.3 0.0857718 -0.100633 -0.472244 -0.016768
0.3 0.0858157 -0.100152 -0.471718 -0.0169195
0.3 0.0858586 -0.09969 -0.471191 -0.0170703
0.3 0.0859004 -0.0992461 -0.470665 -0.0172205
0.3 0.0859411 -0.0988208 -0.47014 -0.0173699
0.3 0.0859806 -0.0984142 -0.469616 -0.0175182
0.3 0.086019 -0.0980272 -0.469094 -0.0176653
0.3 0.0860561 -0.0976594 -0.468572 -0.0178112
0.3 0.0860919 -0.0973106 -0.468053 -0.0179559
0.3 0.0861265 -0.0969807 -0.467535 -0.0180993
0.3 0.0861599 -0.0966703 -0.467019 -0.0182413
0.3 0.0861919 -0.0963788 -0.466505 -0.018382
0.3 0.0862226 -0.0961086 -0.465994 -0.0185209
0.3 0.0862518 -0.0958601 -0.465486 -0.018658
0.3 0.0862795 -0.0956328 -0.46498 -0.0187931
0.3 0.0863059 -0.0954242 -0.464478 -0.0189266
0.3 0.0863309 -0.0952335 -0.463979 -0.0190583
0.3 0.0863309 -0.0952335 -0.463979 -0.0190583
0.3 0.0863768 -0.0949053 -0.462988 -0.0193167
0.3 0.0863976 -0.0947685 -0.462497 -0.0194432
0.3 0.086417 -0.0946466 -0.462009 -0.0195681
0.3 0.0864352 -0.0945384 -0.461523 -0.0196914
0.3 0.0864522 -0.0944427 -0.461039 -0.0198134
0.3 0.0864679 -0.0943584 -0.460557 -0.019934
0.3 0.0864959 -0.09422 -0.459598 -0.0201717
0.3 0.0864959 -0.09422 -0.459598 -0.0201717
0.3 0.0865082 -0.0941649 -0.45912 -0.0202889
0.3 0.0865193 -0.0941196 -0.458644 -0.0204049
0.3 0.0865293 -0.0940828 -0.45817 -0.0205199
0.3 0.0865384 -0.0940492 -0.457696 -0.0206343
0.3 0.0865466 -0.0940182 -0.457222 -0.0207483
0.3 0.086554 -0.0939886 -0.456747 -0.0208619
0.3 0.0865664 -0.0939306 -0.455797 -0.0210886
0.3 0.0865664 -0.0939306 -0.455797 -0.0210886
0.3 0.0865714 -0.0939012 -0.45532 -0.021202
0.3 0.0865757 -0.0938719 -0.454844 -0.0213153
0.3 0.0865793 -0.093842 -0.454368 -0.0214286
0.3 0.0865823 -0.0938074 -0.45389 -0.0215426
0.3 0.0865848 -0.093767 -0.45341 -0.0216574
0.3 0.086587 -0.0937201 -0.452928 -0.0217732
0.3 0.0865886 -0.0936665 -0.452443 -0.0218899
0.3 0.0865899 -0.0936057 -0.451956 -0.0220079
0.3 0.0865908 -0.0935386 -0.451467 -0.022127
0.3 0.0865913 -0.0934645 -0.450976 -0.0222476
0.3 0.0865916 -0.0933803 -0.45048 -0.02237
0.3 0.0865918 -0.0932863 -0.449981 -0.0224944
0.3 0.0865918 -0.0931822 -0.449479 -0.0226208
0.3 0.0865917 -0.0930675 -0.448974 -0.0227494
0.3 0.0865915 -0.0929426 -0.448466 -0.0228803
0.3 0.0865911 -0.0928072 -0.447955 -0.0230137
0.3 0.0865907 -0.0926646 -0.447441 -0.0231495
0.3 0.08659 -0.0925133 -0.446926 -0.0232876
0.3 0.0865893 -0.0923531 -0.446409 -0.0234283
0.3 0.0865887 -0.0921814 -0.445889 -0.023572
0.3 0.0865883 -0.0919978 -0.445365 -0.0237189
0.3 0.0865879 -0.0918025 -0.444838 -0.0238689
0.3 0.0865878 -0.0915951 -0.444307 -0.0240222
0.3 0.0865879 -0.0913764 -0.443772 -0.0241788
0.3 0.0865882 -0.0911462 -0.443234 -0.0243387
0.3 0.0865888 -0.0909031 -0.442691 -0.0245024
0.3 0.0865899 -0.0906482 -0.442144 -0.0246696
0.3 0.0865913 -0.0903816 -0.441593 -0.0248403
0.3 0.0865932 -0.0901029 -0.441039 -0.0250147
0.3 0.0865955 -0.0898124 -0.440481 -0.0251926
0.3 0.0865982 -0.0895102 -0.439919 -0.0253742
0.3 0.0866015 -0.0891961 -0.439354 -0.0255593
0.3 0.0866053 -0.0888698 -0.438785 -0.0257479
0.3 0.0866097 -0.0885314 -0.438213 -0.0259402
0.3 0.0866147 -0.0881806 -0.437636 -0.0261358
0.3 0.0866269 -0.0874401 -0.436471 -0.0265375
0.3 0.0866269 -0.0874401 -0.436471 -0.0265375
0.3 0.086634 -0.0870507 -0.435883 -0.0267434
0.3 0.086642 -0.0866475 -0.43529 -0.0269525
0.3 0.0866508 -0.0862305 -0.434693 -0.0271648
0.3 0.0866605 -0.0857989 -0.434091 -0.0273804
0.3 0.0866711 -0.085353 -0.433485 -0.0275989
0.3 0.0866711 -0.085353 -0.433485 -0.0275989
0.3 0.0866865 -0.0844841 -0.432334 -0.0280324
0.3 0.0866894 -0.0840848 -0.431803 -0.0282438
0.3 0.0866942 -0.0836423 -0.431259 -0.0284575
0.3 0.0866981 -0.0832232 -0.430718 -0.0286704
0.3 0.0867009 -0.0828309 -0.430184 -0.0288816
0.3 0.0867026 -0.0824622 -0.429656 -0.0290912
0.3 0.0867026 -0.0824622 -0.429656 -0.0290912
0.3 0.0867027 -0.0817934 -0.428616 -0.0295052
0.3 0.0867016 -0.0814841 -0.428102 -0.0297104
0.3 0.0866998 -0.0811855 -0.42759 -0.0299147
0.3 0.0866976 -0.0808941 -0.42708 -0.0301186
0.3 0.0866951 -0.0806069 -0.42657 -0.030322
0.3 0.0866923 -0.0803207 -0.426061 -0.0305253
0.3 0.0866893 -0.0800356 -0.425551 -0.0307284
0.3 0.0866865 -0.0797577 -0.425042 -0.0309318
0.3 0.0866839 -0.0794858 -0.424532 -0.0311354
0.3 0.0866814 -0.0792199 -0.424021 -0.0313391
0.3 0.0866791 -0.0789597 -0.423509 -0.031543
0.3 0.0866791 -0.0789597 -0.423509 -0.031543
0.3 0.086675 -0.0784561 -0.422484 -0.0319515
0.3 0.0866732 -0.078212 -0.42197 -0.0321561
0.3 0.0866715 -0.0779726 -0.421456 -0.0323608
0.3 0.0866701 -0.0777375 -0.420942 -0.0325657
0.3 0.0866687 -0.0775064 -0.420427 -0.0327708
0.3 0.0866676 -0.0772791 -0.419912 -0.032976
0.3 0.0866665 -0.0770554 -0.419396 -0.0331814
0.3 0.0866665 -0.0770554 -0.419396 -0.0331814
0.3 0.0866649 -0.0766184 -0.418364 -0.0335926
0.3 0.0866643 -0.0764047 -0.417847 -0.0337984
0.3 0.0866638 -0.0761939 -0.41733 -0.0340044
0.3 0.0866635 -0.0759859 -0.416813 -0.0342104
0.3 0.0866633 -0.0757804 -0.416296 -0.0344165
0.3 0.0866632 -0.0755773 -0.415779 -0.0346227
0.3 0.0866633 -0.0753763 -0.415261 -0.0348289
0.3 0.0866634 -0.0751776 -0.414743 -0.0350353
0.3 0.0866637 -0.0749809 -0.414226 -0.0352417
0.3 0.0866641 -0.0747863 -0.413708 -0.0354482
0.3 0.0866647 -0.0745935 -0.41319 -0.0356546
0.3 0.0866653 -0.0744025 -0.412672 -0.0358611
0.3 0.086666 -0.0742132 -0.412154 -0.0360676
0.3 0.0866669 -0.0740255 -0.411636 -0.0362741
0.3 0.0866678 -0.0738393 -0.411118 -0.0364806
0.3 0.0866689 -0.0736547 -0.4106 -0.036687
0.3 0.0866701 -0.0734714 -0.410082 -0.0368935
0.3 0.0866713 -0.0732895 -0.409565 -0.0370998
0.3 0.0866727 -0.0731089 -0.409047 -0.0373061
0.3 0.0866741 -0.0729295 -0.40853 -0.0375123
0.3 0.0866772 -0.0725739 -0.407496 -0.0379244
0.3 0.0866772 -0.0725739 -0.407496 -0.0379244
0.3 0.0866789 -0.0723978 -0.406979 -0.0381303
0.3 0.0866807 -0.0722228 -0.406462 -0.0383362
0.3 0.0866826 -0.0720488 -0.405946 -0.0385418
0.3 0.0866845 -0.0718758 -0.40543 -0.0387474
0.3 0.0866867 -0.071703 -0.404914 -0.0389531
0.3 0.0866911 -0.0713646 -0.403882 -0.0393631
0.3 0.0866911 -0.0713646 -0.403882 -0.0393631
0.3 0.0866936 -0.0712026 -0.403365 -0.0395669
0.3 0.0866963 -0.07105 -0.402845 -0.0397692
0.3 0.0866996 -0.070909 -0.402321 -0.0399699
0.3 0.0867033 -0.0707818 -0.401793 -0.0401685
0.3 0.0867076 -0.0706697 -0.40126 -0.0403649
0.3 0.0867127 -0.0705743 -0.400721 -0.0405589
0.3 0.0867183 -0.0704954 -0.400176 -0.0407504
0.3 0.0867247 -0.0704342 -0.399625 -0.0409394
0.3 0.086732 -0.0703935 -0.399066 -0.0411252
0.3 0.0867402 -0.0703725 -0.398499 -0.0413081
0.3 0.0867492 -0.0703716 -0.397925 -0.0414879
0.3 0.0867591 -0.0703906 -0.397342 -0.0416646
0.3 0.0867818 -0.0704896 -0.396154 -0.0420086
0.3 0.0867818 -0.0704896 -0.396154 -0.0420086
0.3 0.0867946 -0.0705687 -0.395548 -0.0421759
0.3 0.0868083 -0.0706677 -0.394933 -0.0423402
0.3 0.0868229 -0.0707859 -0.394312 -0.0425014
0.3 0.0868385 -0.0709226 -0.393682 -0.0426597
0.3 0.0868551 -0.0710765 -0.393045 -0.0428149
0.3 0.0868551 -0.0710765 -0.393045 -0.0428149
0.3 0.0868909 -0.0714344 -0.391749 -0.0431166
0.3 0.0869103 -0.0716388 -0.391089 -0.0432628
0.3 0.0869307 -0.0718595 -0.39042 -0.0434059
0.3 0.0869519 -0.0720952 -0.389744 -0.0435459
0.3 0.086974 -0.0723432 -0.389061 -0.0436835
0.3 0.0869969 -0.0726023 -0.388373 -0.0438188
0.3 0.0870205 -0.0728724 -0.38768 -0.0439518
0.3 0.0870448 -0.0731525 -0.386981 -0.0440826
0.3 0.0870699 -0.0734429 -0.386277 -0.0442111
0.3 0.0870957 -0.073741 -0.385568 -0.0443378
0.3 0.087122 -0.0740456 -0.384856 -0.0444628
0.3 0.0871488 -0.0743558 -0.38414 -0.0445862
0.3 0.0871762 -0.0746707 -0.383421 -0.0447081
0.3 0.0872324 -0.0753139 -0.381973 -0.0449477
0.3 0.0872324 -0.0753139 -0.381973 -0.0449477
0.3 0.0872612 -0.0756405 -0.381245 -0.0450655
0.3 0.0872904 -0.0759704 -0.380514 -0.0451821
0.3 0.08732 -0.0763026 -0.379781 -0.0452973
0.3 0.0873499 -0.0766344 -0.379046 -0.0454119
0.3 0.0873799 -0.0769646 -0.37831 -0.0455259
0.3 0.0874101 -0.0772924 -0.377574 -0.0456395
0.3 0.0874405 -0.0776179 -0.376838 -0.0457527
0.3 0.087471 -0.0779401 -0.376101 -0.0458656
0.3 0.0875016 -0.0782591 -0.375364 -0.0459782
0.3 0.0875322 -0.0785739 -0.374627 -0.0460906
0.3 0.0875627 -0.0788824 -0.373892 -0.0462033
0.3 0.0875931 -0.0791836 -0.373159 -0.0463163
0.3 0.0876234 -0.0794771 -0.372427 -0.0464297
0.3 0.0876234 -0.0794771 -0.372427 -0.0464297
0.3 0.0876832 -0.0800384 -0.370971 -0.0466585
0.3 0.0877128 -0.0803055 -0.370246 -0.0467738
0.3 0.087742 -0.080563 -0.369523 -0.0468899
0.3 0.0877709 -0.0808087 -0.368805 -0.047007
0.3 0.0877993 -0.0810423 -0.36809 -0.0471252
0.3 0.0878273 -0.0812639 -0.367379 -0.0472447
0.3 0.0878816 -0.081669 -0.365971 -0.0474878
0.3 0.0878816 -0.081669 -0.365971 -0.0474878
0.3 0.0879079 -0.0818522 -0.365273 -0.0476115
0.3 0.0879337 -0.0820217 -0.364581 -0.0477367
0.3 0.0879588 -0.0821768 -0.363893 -0.0478635
0.3 0.0879831 -0.0823169 -0.363211 -0.0479922
0.3 0.0880067 -0.0824416 -0.362536 -0.0481227
0.3 0.0880067 -0.0824416 -0.362536 -0.0481227
0.3 0.0880517 -0.0826457 -0.361202 -0.0483892
0.3 0.088073 -0.0827227 -0.360544 -0.0485255
0.3 0.0880933 -0.0827819 -0.359893 -0.0486639
0.3 0.0881128 -0.0828234 -0.359249 -0.0488044
0.3 0.0881313 -0.0828478 -0.358613 -0.0489472
0.3 0.0881488 -0.0828549 -0.357984 -0.0490921
0.3 0.0881654 -0.0828448 -0.357362 -0.0492393
0.3 0.088181 -0.0828174 -0.356748 -0.0493887
0.3 0.0881955 -0.0827726 -0.356141 -0.0495403
0.3 0.088209 -0.0827089 -0.355543 -0.0496944
0.3 0.0882214 -0.0826263 -0.354953 -0.0498509
0.3 0.0882326 -0.0825253 -0.354372 -0.0500098
0.3 0.0882427 -0.0824068 -0.353799 -0.050171
0.3 0.0882427 -0.0824068 -0.353799 -0.050171
0.3 0.0882596 -0.0821166 -0.352679 -0.0505004
0.3 0.0882661 -0.0819426 -0.352133 -0.0506686
0.3 0.0882715 -0.0817485 -0.351596 -0.0508393
0.3 0.0882756 -0.0815363 -0.351068 -0.0510123
0.3 0.0882785 -0.0813068 -0.350549 -0.0511874
0.3 0.0882801 -0.0810607 -0.35004 -0.0513647
0.3 0.0882806 -0.0807981 -0.349539 -0.0515441
0.3 0.0882798 -0.0805194 -0.349048 -0.0517255
0.3 0.0882777 -0.0802228 -0.348567 -0.0519091
0.3 0.0882745 -0.0799118 -0.348094 -0.0520945
0.3 0.0882701 -0.0795882 -0.347629 -0.0522816
0.3 0.0882646 -0.0792533 -0.347173 -0.0524703
0.3 0.088258 -0.0789085 -0.346725 -0.0526604
0.3 0.0882503 -0.0785548 -0.346284 -0.0528518
0.3 0.0882503 -0.0785548 -0.346284 -0.0528518
0.3 0.088232 -0.0778224 -0.345424 -0.0532382
0.3 0.0882212 -0.0774439 -0.345006 -0.0534331
0.3 0.0882094 -0.0770578 -0.344595 -0.053629
0.3 0.0881968 -0.076669 -0.34419 -0.0538255
0.3 0.0881835 -0.0762799 -0.343789 -0.0540223
0.3 0.0881693 -0.0758912 -0.343394 -0.0542196
0.3 0.0881545 -0.0755032 -0.343003 -0.054417
0.3 0.088139 -0.0751171 -0.342618 -0.0546146
0.3 0.0881228 -0.0747322 -0.342237 -0.0548124
0.3 0.088106 -0.074353 -0.341858 -0.0550098
0.3 0.0880888 -0.0739812 -0.341483 -0.0552068
0.3 0.0880712 -0.0736167 -0.341111 -0.0554034
0.3 0.0880346 -0.0729111 -0.340375 -0.0557948
0.3 0.0880346 -0.0729111 -0.340375 -0.0557948
0.3 0.0880157 -0.0725709 -0.34001 -0.0559894
0.3 0.0879964 -0.0722388 -0.339649 -0.0561834
0.3 0.0879767 -0.0719141 -0.339291 -0.0563766
0.3 0.0879567 -0.0715974 -0.338937 -0.056569
0.3 0.0879365 -0.0712928 -0.338584 -0.0567602
0.3 0.0879162 -0.0710004 -0.338231 -0.0569501
0.3 0.0878958 -0.0707208 -0.337879 -0.0571385
0.3 0.0878752 -0.070452 -0.337529 -0.0573255
0.3 0.0878546 -0.0701973 -0.337178 -0.0575108
0.3 0.0878341 -0.069957 -0.336827 -0.0576943
0.3 0.0878137 -0.069731 -0.336476 -0.057876
0.3 0.0877934 -0.0695189 -0.336125 -0.0580559
0.3 0.0877732 -0.0693213 -0.335773 -0.0582339
0.3 0.0877531 -0.0691372 -0.335421 -0.0584099
0.3 0.0877333 -0.0689686 -0.335067 -0.0585837
0.3 0.0877138 -0.0688154 -0.334711 -0.0587552
0.3 0.0876946 -0.0686764 -0.334354 -0.0589245
0.3 0.0876572 -0.0684401 -0.333637 -0.0592567
0.3 0.0876572 -0.0684401 -0.333637 -0.0592567
0.3 0.087639 -0.0683424 -0.333277 -0.0594195
0.3 0.0876211 -0.0682581 -0.332916 -0.0595802
0.3 0.0876037 -0.0681857 -0.332555 -0.0597389
0.3 0.0875867 -0.068127 -0.332193 -0.0598954
0.3 0.0875703 -0.0680824 -0.331829 -0.0600496
0.3 0.0875543 -0.0680515 -0.331464 -0.0602016
0.3 0.087539 -0.0680344 -0.331096 -0.0603513
0.3 0.0875243 -0.0680317 -0.330726 -0.0604988
0.3 0.0875102 -0.0680427 -0.330356 -0.0606443
0.3 0.0874968 -0.0680678 -0.329982 -0.0607876
0.3 0.0874842 -0.0681072 -0.329606 -0.0609287
0.3 0.0874842 -0.0681072 -0.329606 -0.0609287
0.3 0.0874612 -0.0682301 -0.328846 -0.0612045
0.3 0.0874509 -0.0683144 -0.328461 -0.0613392
0.3 0.0874416 -0.0684143 -0.328072 -0.0614717
0.3 0.0874332 -0.0685298 -0.327679 -0.0616019
0.3 0.0874258 -0.0686606 -0.327281 -0.06173
0.3 0.087415 -0.0687824 -0.326923 -0.0618621
0.3 0.0874046 -0.0689069 -0.326565 -0.0619944
0.3 0.0873953 -0.0690461 -0.3262 -0.0621264
0.3 0.0873852 -0.0691521 -0.325847 -0.0622598
0.3 0.0873737 -0.0692169 -0.325511 -0.0623954
0.3 0.0873609 -0.0692452 -0.325192 -0.0625338
0.3 0.087347 -0.0692437 -0.324887 -0.0626744
0.3 0.0873322 -0.0692201 -0.324593 -0.0628166
0.3 0.0873166 -0.0691784 -0.324309 -0.0629602
0.3 0.0873166 -0.0691784 -0.324309 -0.0629602
0.3 0.0872833 -0.0690506 -0.323768 -0.0632508
0.3 0.0872657 -0.0689708 -0.323508 -0.0633977
0.3 0.0872477 -0.0688864 -0.323254 -0.0635455
0.3 0.0872294 -0.068801 -0.323004 -0.0636937
0.3 0.087211 -0.068718 -0.322757 -0.0638422
0.3 0.0871923 -0.0686374 -0.322513 -0.063991
0.3 0.0871737 -0.0685547 -0.322268 -0.0641372
0.3 0.0871554 -0.0684677 -0.322023 -0.0642828
0.3 0.0871376 -0.0683762 -0.321775 -0.0644274
0.3 0.0871202 -0.068281 -0.321528 -0.0645709
0.3 0.0871031 -0.0681827 -0.321279 -0.0647131
0.3 0.0870699 -0.0679773 -0.320779 -0.0649938
0.3 0.0870699 -0.0679773 -0.320779 -0.0649938
0.3 0.0870537 -0.0678706 -0.320527 -0.0651322
0.3 0.0870223 -0.0676507 -0.320022 -0.0654052
0.3 0.0870223 -0.0676507 -0.320022 -0.0654052
0.3 0.087007 -0.0675377 -0.319768 -0.0655398
0.3 0.0869921 -0.0674232 -0.319513 -0.0656731
0.3 0.0869774 -0.0673075 -0.319258 -0.065805
0.3 0.086963 -0.0671904 -0.319001 -0.0659357
0.3 0.0869488 -0.0670722 -0.318744 -0.0660651
0.3 0.0869349 -0.0669529 -0.318487 -0.0661931
0.3 0.0869213 -0.0668329 -0.318229 -0.0663199
0.3 0.0869079 -0.0667122 -0.31797 -0.0664454
0.3 0.0868948 -0.0665909 -0.31771 -0.0665696
0.3 0.086882 -0.0664692 -0.31745 -0.0666926
0.3 0.0868693 -0.0663471 -0.31719 -0.0668142
0.3 0.0868569 -0.0662246 -0.316929 -0.0669346
0.3 0.0868448 -0.0661018 -0.316667 -0.0670536
0.3 0.0868328 -0.0659788 -0.316405 -0.0671715
0.3 0.0868211 -0.0658557 -0.316143 -0.067288
0.3 0.0868097 -0.0657326 -0.31588 -0.0674032
0.3 0.0867984 -0.0656095 -0.315616 -0.0675172
0.3 0.0867873 -0.0654865 -0.315353 -0.0676299
0.3 0.0867765 -0.0653636 -0.315089 -0.0677414
0.3 0.0867765 -0.0653636 -0.315089 -0.0677414
0.3 0.0867554 -0.0651184 -0.314559 -0.0679605
0.3 0.0867452 -0.0649961 -0.314294 -0.0680681
0.3 0.0867352 -0.064874 -0.314029 -0.0681746
0.3 0.0867254 -0.0647522 -0.313763 -0.0682797
0.3 0.0867157 -0.0646307 -0.313497 -0.0683837
0.3 0.0867063 -0.0645095 -0.313231 -0.0684863
0.3 0.086697 -0.0643888 -0.312965 -0.0685878
0.3 0.0866879 -0.0642684 -0.312698 -0.068688
0.3 0.086679 -0.0641485 -0.312431 -0.068787
0.3 0.0866705 -0.0639943 -0.312178 -0.0688893
0.3 0.0866619 -0.0638087 -0.311936 -0.0689922
0.3 0.0866533 -0.0635911 -0.311704 -0.0690967
0.3 0.0866448 -0.0633402 -0.311483 -0.0692041
0.3 0.0866364 -0.0630552 -0.311273 -0.0693147
0.3 0.0866282 -0.0627359 -0.311074 -0.0694284
0.3 0.0866202 -0.0623819 -0.310886 -0.0695456
0.3 0.0866126 -0.0619909 -0.31071 -0.0696666
0.3 0.0866055 -0.0615636 -0.310545 -0.0697918
0.3 0.0865988 -0.0611002 -0.310393 -0.0699211
0.3 0.0865926 -0.0606034 -0.310253 -0.0700545
0.3 0.0865869 -0.0600743 -0.310124 -0.0701919
0.3 0.0865869 -0.0600743 -0.310124 -0.0701919
0.3 0.0865771 -0.0589224 -0.309902 -0.070479
0.3 0.0865731 -0.0582979 -0.309809 -0.070629
0.3 0.0865697 -0.0576425 -0.309729 -0.0707834
0.3 0.086567 -0.0569599 -0.30966 -0.0709419
0.3 0.0865648 -0.0562514 -0.309602 -0.0711043
0.3 0.0865632 -0.0555184 -0.309556 -0.0712707
0.3 0.0865632 -0.0555184 -0.309556 -0.0712707
0.3 0.0865617 -0.0539803 -0.309499 -0.0716153
0.3 0.0865619 -0.0531752 -0.309487 -0.0717937
0.3 0.0865627 -0.0523471 -0.309486 -0.0719761
0.3 0.0865641 -0.0514972 -0.309497 -0.0721624
0.3 0.0865661 -0.050627 -0.309518 -0.0723525
0.3 0.0865686 -0.0497408 -0.30955 -0.0725459
0.3 0.0865716 -0.0488406 -0.309591 -0.0727425
0.3 0.086575 -0.0479278 -0.309642 -0.0729422
0.3 0.0865789 -0.0470026 -0.309703 -0.0731449
0.3 0.0865832 -0.0460658 -0.309774 -0.0733506
0.3 0.0865879 -0.0451182 -0.309854 -0.0735592
0.3 0.086593 -0.0441592 -0.309943 -0.0737707
0.3 0.0865984 -0.0431925 -0.31004 -0.0739847
0.3 0.0866042 -0.0422192 -0.310146 -0.0742011
0.3 0.0866102 -0.0412404 -0.31026 -0.0744197
0.3 0.0866165 -0.0402574 -0.310382 -0.0746405
0.3 0.086623 -0.0392708 -0.310511 -0.0748633
0.3 0.0866297 -0.0382808 -0.310647 -0.0750882
0.3 0.0866366 -0.0372883 -0.31079 -0.0753149
0.3 0.0866437 -0.0362928 -0.31094 -0.0755435
0.3 0.0866509 -0.0352954 -0.311096 -0.0757739
0.3 0.0866583 -0.0342995 -0.311258 -0.0760057
0.3 0.0866656 -0.0333062 -0.311426 -0.0762387
0.3 0.086673 -0.0323154 -0.311598 -0.0764729
0.3 0.0866804 -0.0313279 -0.311776 -0.0767083
0.3 0.0866877 -0.0303437 -0.311957 -0.0769448
0.3 0.086695 -0.0293635 -0.312144 -0.0771822
0.3 0.0867022 -0.0283903 -0.312333 -0.0774202
0.3 0.0867092 -0.0274248 -0.312526 -0.0776588
0.3 0.086716 -0.0264667 -0.312721 -0.0778978
0.3 0.0867226 -0.0255172 -0.312919 -0.0781373
0.3 0.0867198 -0.0246937 -0.313071 -0.0783056
0.3 0.0867172 -0.0238765 -0.31323 -0.0784827
0.3 0.0867153 -0.0230384 -0.313399 -0.0786589
0.3 0.0867138 -0.0221732 -0.313574 -0.0788351
0.3 0.0867136 -0.0212717 -0.31376 -0.0790171
0.3 0.0867146 -0.020335 -0.313957 -0.0792045
0.3 0.0867155 -0.0193802 -0.314155 -0.0793868
0.3 0.0867168 -0.0184036 -0.31436 -0.0795701
0.3 0.0867185 -0.0174118 -0.314569 -0.0797538
0.3 0.0867212 -0.0163987 -0.314786 -0.0799432
0.3 0.0867241 -0.0153781 -0.315004 -0.0801313
0.3 0.0867271 -0.0143516 -0.315225 -0.0803201
0.3 0.0867347 -0.0122759 -0.315678 -0.0807058
0.3 0.0867347 -0.0122759 -0.315678 -0.0807058
0.3 0.0867386 -0.0112363 -0.315906 -0.0808988
0.3 0.0867425 -0.0101995 -0.316133 -0.0810928
0.3 0.086747 -0.00916002 -0.316364 -0.081292
0.3 0.0867521 -0.00811969 -0.316598 -0.0814953
0.3 0.0867608 -0.00607888 -0.317053 -0.0818973
0.3 0.0867608 -0.00607888 -0.317053 -0.0818973
0.3 0.086765 -0.0050738 -0.317278 -0.0821014
0.3 0.0867694 -0.00407598 -0.317503 -0.0823102
0.3 0.0867737 -0.00309171 -0.317726 -0.0825206
0.3 0.0867781 -0.00211851 -0.317947 -0.0827353
0.3 0.0867781 -0.00211851 -0.317947 -0.0827353
0.3 0.0867856 -0.000223287 -0.318375 -0.0831687
0.3 0.0867888 0.000694952 -0.318582 -0.0833895
0.3 0.0867918 0.00159401 -0.318785 -0.0836144
0.3 0.0867945 0.00247256 -0.318984 -0.0838429
0.3 0.0867966 0.00332715 -0.319176 -0.0840734
0.3 0.0867981 0.00415649 -0.319362 -0.0843071
0.3 0.086799 0.00495937 -0.319541 -0.0845438
0.3 0.0867992 0.00573563 -0.319713 -0.0847839
0.3 0.0867989 0.0064852 -0.319878 -0.0850272
0.3 0.0867979 0.00720671 -0.320036 -0.0852737
0.3 0.0867962 0.00789652 -0.320186 -0.085523
0.3 0.0867934 0.00855328 -0.320327 -0.085775
0.3 0.0867898 0.00917705 -0.320458 -0.0860295
0.3 0.0867851 0.00976763 -0.32058 -0.0862864
0.3 0.0867794 0.0103258 -0.320692 -0.0865455
0.3 0.0867726 0.0108514 -0.320795 -0.0868069
0.3 0.0867648 0.011345 -0.320888 -0.0870704
0.3 0.0867558 0.0118057 -0.320971 -0.0873357
0.3 0.0867456 0.0122343 -0.321044 -0.0876027
0.3 0.0867343 0.0126337 -0.321108 -0.0878712
0.3 0.0867219 0.0130059 -0.321162 -0.088141
0.3 0.0867219 0.0130059 -0.321162 -0.088141
0.3 0.0866938 0.0136731 -0.321244 -0.0886842
0.3 0.086678 0.0139664 -0.321271 -0.088957
0.3 0.0866611 0.0142348 -0.32129 -0.0892304
0.3 0.0866432 0.0144804 -0.3213 -0.0895041
0.3 0.0866242 0.0147072 -0.321303 -0.0897779
0.3 0.0866043 0.0149183 -0.3213 -0.0900515
0.3 0.0865835 0.0151135 -0.321292 -0.0903246
0.3 0.0865619 0.0152947 -0.321278 -0.0905972
0.3 0.0865393 0.0154617 -0.321259 -0.0908687
0.3 0.086516 0.0156184 -0.321237 -0.091139
0.3 0.086492 0.0157683 -0.321212 -0.0914078
0.3 0.0864674 0.015913 -0.321186 -0.0916748
0.3 0.0864422 0.0160544 -0.321158 -0.0919398
0.3 0.0864422 0.0160544 -0.321158 -0.0919398
0.3 0.0863902 0.0163279 -0.321102 -0.0924628
0.3 0.0863634 0.0164614 -0.321075 -0.0927204
0.3 0.0863362 0.0165945 -0.321049 -0.092975
0.3 0.0863088 0.0167329 -0.321027 -0.0932265
0.3 0.0862811 0.0168784 -0.321009 -0.0934748
0.3 0.0862532 0.017033 -0.320997 -0.0937196
0.3 0.0862252 0.0171966 -0.32099 -0.0939608
0.3 0.0861971 0.0173707 -0.320989 -0.0941983
0.3 0.086169 0.0175556 -0.320995 -0.094432
0.3 0.0861408 0.0177527 -0.321009 -0.0946618
0.3 0.0861127 0.0179634 -0.321032 -0.0948874
0.3 0.0860848 0.0181933 -0.321066 -0.095109
0.3 0.0860571 0.0184423 -0.321111 -0.0953266
0.3 0.0860297 0.0187123 -0.321167 -0.0955401
0.3 0.0860025 0.0190038 -0.321236 -0.0957495
0.3 0.0859757 0.0193177 -0.321318 -0.0959546
0.3 0.0859494 0.0196588 -0.321415 -0.0961558
0.3 0.0859236 0.0200278 -0.321528 -0.0963529
0.3 0.0858983 0.0204236 -0.321656 -0.0965461
0.3 0.0858735 0.0208487 -0.321799 -0.0967354
0.3 0.0858493 0.021304 -0.32196 -0.0969209
0.3 0.0858257 0.0217894 -0.322138 -0.0971024
0.3 0.0858029 0.0223078 -0.322335 -0.0972803
0.3 0.0857808 0.02286 -0.322551 -0.0974547
0.3 0.0857477 0.0241512 -0.323126 -0.0978118
0.3 0.0857477 0.0241512 -0.323126 -0.0978118
0.3 0.0857378 0.0249038 -0.323496 -0.0979914
0.3 0.0857269 0.0256353 -0.323872 -0.0981601
0.3 0.0857151 0.0263194 -0.324253 -0.098321
0.3 0.0857026 0.0269524 -0.32464 -0.0984756
0.3 0.0856894 0.0275373 -0.325033 -0.0986243
0.3 0.0856894 0.0275373 -0.325033 -0.0986243
0.3 0.0856537 0.0285305 -0.325804 -0.0988891
0.3 0.0856266 0.0289114 -0.326164 -0.0989856
0.3 0.0855994 0.0292471 -0.326533 -0.0990643
0.3 0.0855741 0.029563 -0.326916 -0.0991454
0.3 0.0855493 0.0298606 -0.327303 -0.0992341
0.3 0.0855241 0.0301317 -0.327688 -0.0993189
0.3 0.0854984 0.0303805 -0.328073 -0.0994004
0.3 0.0854724 0.0306069 -0.328457 -0.0994787
0.3 0.0854459 0.0308134 -0.32884 -0.0995527
0.3 0.085419 0.0310067 -0.329223 -0.099623
0.3 0.0853917 0.0311913 -0.329607 -0.0996898
0.3 0.0853641 0.0313712 -0.329991 -0.0997534
0.3 0.0853363 0.03155 -0.330376 -0.099814
0.3 0.0853363 0.03155 -0.330376 -0.099814
0.3 0.0852801 0.031908 -0.331152 -0.0999262
0.3 0.0852519 0.0320973 -0.331544 -0.0999784
0.3 0.0852237 0.0322956 -0.331939 -0.100028
0.3 0.0851959 0.0324761 -0.332324 -0.100071
0.3 0.085169 0.0326411 -0.332698 -0.10011
0.3 0.0851428 0.032792 -0.333061 -0.100146
0.3 0.0851175 0.0329284 -0.333414 -0.100178
0.3 0.0851175 0.0329284 -0.333414 -0.100178
0.3 0.0850693 0.0331581 -0.334093 -0.100235
0.3 0.0850463 0.0332526 -0.334418 -0.100258
0.3 0.0850241 0.0333349 -0.334734 -0.100278
0.3 0.0850025 0.033406 -0.335041 -0.100294
0.3 0.0849817 0.0334668 -0.335339 -0.100308
0.3 0.0849615 0.033518 -0.335628 -0.100318
0.3 0.0849231 0.0335596 -0.335908 -0.100325
0.3 0.0849231 0.0335922 -0.336179 -0.100328
0.3 0.0849049 0.0336162 -0.336442 -0.100329
0.3 0.0848873 0.0336324 -0.336696 -0.100326
0.3 0.0848704 0.0336413 -0.336942 -0.100321
0.3 0.084854 0.0336434 -0.33718 -0.100312
0.3 0.0848382 0.0336393 -0.33741 -0.1003
0.3 0.084823 0.0336294 -0.337632 -0.100285
0.3 0.0848084 0.0336141 -0.337847 -0.100268
0.3 0.0848084 0.0336141 -0.337847 -0.100268
0.3 0.0847808 0.0335675 -0.338252 -0.100224
0.3 0.0847678 0.0335367 -0.338444 -0.100197
0.3 0.0847553 0.0335015 -0.338628 -0.100168
0.3 0.0847434 0.0334622 -0.338806 -0.100136
0.3 0.0847319 0.0334191 -0.338976 -0.100102
0.3 0.084721 0.0333724 -0.339139 -0.100064
0.3 0.0847005 0.0332683 -0.339445 -0.0999816
0.3 0.0847005 0.0332683 -0.339445 -0.0999816
0.3 0.084691 0.0332113 -0.339588 -0.0999362
0.3 0.0846819 0.0331512 -0.339725 -0.0998882
0.3 0.0846733 0.0330884 -0.339855 -0.0998377
0.3 0.0846652 0.0330231 -0.339979 -0.0997846
0.3 0.0846574 0.0329552 -0.340096 -0.099729
0.3 0.0846501 0.0328851 -0.340208 -0.0996709
0.3 0.0846432 0.0328126 -0.340313 -0.0996103
0.3 0.0846368 0.0327379 -0.340413 -0.0995473
0.3 0.0846307 0.032661 -0.340507 -0.0994819
0.3 0.084625 0.0325823 -0.340595 -0.0994141
0.3 0.084619 0.0324557 -0.340699 -0.0993348
0.3 0.084613 0.0322813 -0.34082 -0.099247
0.3 0.084607 0.0320598 -0.340957 -0.0991512
0.3 0.084601 0.0317922 -0.34111 -0.0990457
0.3 0.0845949 0.0314766 -0.341279 -0.0989299
0.3 0.0845889 0.0311134 -0.341464 -0.0988037
0.3 0.0845831 0.0307006 -0.341666 -0.0986663
0.3 0.0845776 0.0302415 -0.341885 -0.0985177
0.3 0.0845724 0.0297371 -0.342121 -0.0983578
0.3 0.0845674 0.0291886 -0.342373 -0.0981867
0.3 0.0845674 0.0291886 -0.342373 -0.0981867
0.3 0.0845585 0.0279593 -0.342929 -0.0978099
0.3 0.0845547 0.0272786 -0.343232 -0.0976036
0.3 0.0845514 0.0265549 -0.343554 -0.0973852
0.3 0.0845485 0.0257906 -0.343892 -0.0971549
0.3 0.0845462 0.0249896 -0.344247 -0.096913
0.3 0.0845443 0.0241535 -0.344619 -0.0966597
0.3 0.0845443 0.0241535 -0.344619 -0.0966597
0.3 0.0845419 0.0223789 -0.345414 -0.0961187
0.3 0.0845415 0.0214401 -0.345836 -0.0958308
0.3 0.0845415 0.0204676 -0.346277 -0.0955312
0.3 0.0845421 0.0194667 -0.346734 -0.0952207
0.3 0.0845431 0.0184389 -0.347207 -0.0948995
0.3 0.0845446 0.0173854 -0.347696 -0.0945677
0.3 0.0845464 0.0163073 -0.348202 -0.0942254
0.3 0.0845488 0.0152045 -0.348724 -0.0938724
0.3 0.0845515 0.0140783 -0.349263 -0.0935091
0.3 0.0845546 0.0129277 -0.349818 -0.0931351
0.3 0.0845582 0.0117544 -0.350388 -0.0927507
0.3 0.0845621 0.0105624 -0.350974 -0.0923568
0.3 0.0845665 0.0093535 -0.351574 -0.0919535
0.3 0.0845711 0.0081276 -0.35219 -0.0915407
0.3 0.084576 0.0068855 -0.352821 -0.0911185
0.3 0.0845812 0.0056282 -0.353466 -0.0906872
0.3 0.0845866 0.00435674 -0.354126 -0.090247
0.3 0.0845923 0.00307304 -0.3548 -0.0897984
0.3 0.0845982 0.00177839 -0.355488 -0.0893416
0.3 0.0846043 0.000473664 -0.356188 -0.0888766
0.3 0.0846105 -0.00084128 -0.356903 -0.0884035
0.3 0.0846168 -0.00216557 -0.35763 -0.0879223
0.3 0.0846233 -0.00349998 -0.358371 -0.087433
0.3 0.0846299 -0.00484283 -0.359124 -0.0869358
0.3 0.0846367 -0.00619264 -0.359889 -0.0864312
0.3 0.0846435 -0.0075468 -0.360665 -0.0859197
0.3 0.0846503 -0.0089043 -0.361452 -0.0854016
0.3 0.084657 -0.0102653 -0.36225 -0.0848768
0.3 0.0846519 -0.0114268 -0.363035 -0.0844974
0.3 0.0846468 -0.0125907 -0.36383 -0.0841088
0.3 0.0846415 -0.0137439 -0.364633 -0.083718
0.3 0.0846366 -0.0149262 -0.365448 -0.0833254
0.3 0.0846322 -0.0161434 -0.366276 -0.0829307
0.3 0.0846293 -0.0174145 -0.36712 -0.0825194
0.3 0.0846293 -0.0174145 -0.36712 -0.0825194
0.3 0.0846284 -0.0201198 -0.368854 -0.0816472
0.3 0.0846269 -0.0214919 -0.369736 -0.0812286
0.3 0.0846257 -0.0228873 -0.370631 -0.0808076
0.3 0.084625 -0.0243021 -0.371534 -0.0803859
0.3 0.0846244 -0.0257343 -0.372448 -0.0799632
0.3 0.0846253 -0.027202 -0.373373 -0.0795251
0.3 0.0846274 -0.0301749 -0.37525 -0.0786534
0.3 0.0846274 -0.0301749 -0.37525 -0.0786534
0.3 0.0846299 -0.0316981 -0.376204 -0.0782024
0.3 0.0846315 -0.0332136 -0.377163 -0.0777631
0.3 0.0846333 -0.0347323 -0.378129 -0.077323
0.3 0.0846353 -0.0362538 -0.3791 -0.0768827
0.3 0.0846384 -0.0377959 -0.380079 -0.0764284
0.3 0.084641 -0.0393306 -0.381063 -0.0759817
0.3 0.0846437 -0.040867 -0.382052 -0.0755341
0.3 0.0846463 -0.0424013 -0.383046 -0.0750861
0.3 0.08465 -0.0439496 -0.384046 -0.0746247
0.3 0.0846531 -0.0454846 -0.385048 -0.0741702
0.3 0.0846562 -0.0470128 -0.386052 -0.0737146
0.3 0.0846591 -0.0485336 -0.387059 -0.0732585
0.3 0.0846591 -0.0485336 -0.387059 -0.0732585
0.3 0.0846661 -0.0515766 -0.389082 -0.0723266
0.3 0.0846691 -0.0530803 -0.390095 -0.0718618
0.3 0.084672 -0.0545722 -0.391108 -0.0713957
0.3 0.0846754 -0.0560653 -0.392124 -0.0709183
0.3 0.0846782 -0.0575399 -0.393137 -0.0704439
0.3 0.0846808 -0.0590022 -0.39415 -0.0699674
0.3 0.084683 -0.0604498 -0.395162 -0.0694887
0.3 0.0846856 -0.0618911 -0.396174 -0.0689997
0.3 0.0846876 -0.0633109 -0.397182 -0.0685111
0.3 0.0846891 -0.0647114 -0.398187 -0.0680194
0.3 0.0846908 -0.0661001 -0.399189 -0.0675185
0.3 0.0846916 -0.0674637 -0.400187 -0.0670179
0.3 0.0846919 -0.0688075 -0.40118 -0.0665133
0.3 0.0846918 -0.0701297 -0.402169 -0.0660048
0.3 0.0846914 -0.0714349 -0.403153 -0.0654878
0.3 0.0846908 -0.0727228 -0.404133 -0.0649628
0.3 0.0846893 -0.0739838 -0.405107 -0.0644365
0.3 0.0846871 -0.0752214 -0.406074 -0.063905
0.3 0.0846871 -0.0752214 -0.406074 -0.063905
0.3 0.0846811 -0.0776304 -0.40799 -0.0628248
0.3 0.0846772 -0.0788016 -0.408938 -0.0622746
0.3 0.0846727 -0.0799508 -0.40988 -0.0617182
0.3 0.0846675 -0.0810779 -0.410816 -0.0611561
0.3 0.0846615 -0.0821827 -0.411745 -0.0605887
0.3 0.0846548 -0.0832651 -0.412666 -0.0600162
0.3 0.0846472 -0.0843266 -0.413581 -0.0594387
0.3 0.0846389 -0.0853655 -0.414489 -0.0588565
0.3 0.0846296 -0.0863809 -0.41539 -0.0582701
0.3 0.0846194 -0.0873743 -0.416283 -0.0576797
0.3 0.0846083 -0.0883465 -0.41717 -0.0570856
0.3 0.0845962 -0.0893001 -0.41805 -0.056488
0.3 0.0845834 -0.0902347 -0.418923 -0.0558869
0.3 0.0845696 -0.0911522 -0.419791 -0.0552827
0.3 0.0845549 -0.0920538 -0.420653 -0.0546754
0.3 0.0845394 -0.0929398 -0.421509 -0.0540654
0.3 0.084523 -0.0938131 -0.422361 -0.0534531
0.3 0.0845059 -0.0946778 -0.423209 -0.0528385
0.3 0.0844881 -0.0955359 -0.424054 -0.0522217
0.3 0.0844695 -0.0963878 -0.424897 -0.0516028
0.3 0.0844503 -0.0972348 -0.425737 -0.0509819
0.3 0.0844305 -0.0980789 -0.426575 -0.0503592
0.3 0.0844101 -0.0989213 -0.427413 -0.0497349
0.3 0.0843893 -0.0997674 -0.428252 -0.0491091
0.3 0.084368 -0.100619 -0.429093 -0.0484818
0.3 0.0843464 -0.101479 -0.429936 -0.047853
0.3 0.0843245 -0.10235 -0.430783 -0.0472229
0.3 0.0843023 -0.10323 -0.431634 -0.0465914
0.3 0.0842799 -0.104122 -0.43249 -0.0459586
0.3 0.0842574 -0.105029 -0.433351 -0.0453243
0.3 0.0842347 -0.105951 -0.43422 -0.0446888
0.3 0.084212 -0.106893 -0.435096 -0.044052
0.3 0.0841893 -0.107854 -0.435983 -0.0434137
0.3 0.0841667 -0.108838 -0.436879 -0.0427742
0.3 0.0841443 -0.109849 -0.437788 -0.042133
0.3 0.0841 -0.111953 -0.439643 -0.0408452
0.3 0.0841 -0.111953 -0.439643 -0.0408452
0.3 0.0840783 -0.11305 -0.440591 -0.0401984
0.3 0.0840679 -0.114234 -0.441626 -0.0395321
0.3 0.0840583 -0.115447 -0.442698 -0.0388892
0.3 0.0840476 -0.116647 -0.443781 -0.0382524
0.3 0.0840358 -0.117808 -0.444864 -0.0376171
0.3 0.084023 -0.118931 -0.44595 -0.0369826
0.3 0.0840092 -0.120017 -0.447039 -0.0363493
0.3 0.0839947 -0.121073 -0.448133 -0.0357172
0.3 0.0839794 -0.122102 -0.449232 -0.0350865
0.3 0.0839634 -0.123109 -0.450339 -0.0344573
0.3 0.0839307 -0.124128 -0.451468 -0.0338528
0.3 0.0838954 -0.125056 -0.45262 -0.0333293
0.3 0.0838623 -0.125889 -0.453775 -0.0328529
0.3 0.0838286 -0.12671 -0.454907 -0.0323472
0.3 0.0837942 -0.127509 -0.456017 -0.0318222
0.3 0.0837595 -0.128287 -0.457116 -0.031288
0.3 0.0837247 -0.129049 -0.458212 -0.0307497
0.3 0.0836895 -0.129795 -0.459306 -0.0302135
0.3 0.0836538 -0.130531 -0.460398 -0.029679
0.3 0.0836176 -0.131261 -0.46149 -0.0291459
0.3 0.083581 -0.131986 -0.462582 -0.0286142
0.3 0.083544 -0.132707 -0.463673 -0.0280837
0.3 0.0835065 -0.133429 -0.464766 -0.0275542
0.3 0.0834688 -0.134157 -0.465861 -0.0270253
0.3 0.0834309 -0.134893 -0.466958 -0.0264968
0.3 0.0833928 -0.13564 -0.468059 -0.0259687
0.3 0.0833545 -0.136401 -0.469163 -0.0254407
0.3 0.0833161 -0.137178 -0.470272 -0.0249124
0.3 0.0832775 -0.13797 -0.471385 -0.0243844
0.3 0.083239 -0.138781 -0.472504 -0.0238564
0.3 0.0832021 -0.139545 -0.473594 -0.0233379
0.3 0.0831668 -0.140258 -0.47466 -0.0228304
0.3 0.0831331 -0.140924 -0.475701 -0.022333
0.3 0.0831331 -0.140924 -0.475701 -0.022333
0.3 0.0830705 -0.142118 -0.477707 -0.021369
0.3 0.0830416 -0.142648 -0.478673 -0.0209021
0.3 0.0830141 -0.143139 -0.479614 -0.0204452
0.3 0.0829882 -0.143593 -0.480531 -0.019998
0.3 0.0829636 -0.144013 -0.481425 -0.0195602
0.3 0.0829404 -0.144401 -0.482294 -0.0191318
0.3 0.0829186 -0.144756 -0.483141 -0.0187126
0.3 0.0828982 -0.14508 -0.483965 -0.0183026
0.3 0.0828791 -0.145376 -0.484765 -0.0179017
0.3 0.0828612 -0.145645 -0.485544 -0.0175095
0.3 0.0828446 -0.14589 -0.4863 -0.0171261
0.3 0.0828292 -0.146112 -0.487035 -0.0167512
0.3 0.0828019 -0.146491 -0.488441 -0.0160267
0.3 0.0828019 -0.146491 -0.488441 -0.0160267
0.3 0.08279 -0.14665 -0.489112 -0.015677
0.3 0.0827792 -0.14679 -0.489763 -0.0153356
0.3 0.0827695 -0.146912 -0.490393 -0.0150022
0.3 0.0827609 -0.147018 -0.491003 -0.0146769
0.3 0.0827532 -0.147109 -0.491594 -0.0143594
0.3 0.0827466 -0.147185 -0.492165 -0.0140498
0.3 0.082741 -0.147247 -0.492717 -0.0137479
0.3 0.0827363 -0.147294 -0.49325 -0.0134538
0.3 0.0827326 -0.147329 -0.493764 -0.0131673
0.3 0.0827298 -0.147352 -0.49426 -0.0128883
0.3 0.0827279 -0.147363 -0.494738 -0.0126167
0.3 0.0827269 -0.147363 -0.495197 -0.0123524
0.3 0.0827268 -0.147353 -0.495639 -0.0120954
0.3 0.0827275 -0.147332 -0.496063 -0.0118456
0.3 0.082729 -0.147302 -0.49647 -0.011603
0.3 0.0827313 -0.147263 -0.49686 -0.0113675
0.3 0.0827345 -0.147215 -0.497233 -0.0111391
0.3 0.0827383 -0.147158 -0.49759 -0.0109176
0.3 0.082743 -0.147094 -0.497931 -0.0107029
0.3 0.0827544 -0.146944 -0.498565 -0.0102942
0.3 0.0827544 -0.146944 -0.498565 -0.0102942
0.3 0.0827611 -0.146858 -0.498858 -0.0101
0.3 0.0827687 -0.146764 -0.499134 -0.00991296
0.3 0.0827769 -0.146662 -0.499396 -0.00973282
0.3 0.0827859 -0.146551 -0.499642 -0.00956002
0.3 0.0827958 -0.146429 -0.499871 -0.00939468
0.3 0.0828065 -0.146294 -0.500084 -0.00923685
0.3 0.0828182 -0.146145 -0.500281 -0.0090867
0.3 0.0828309 -0.14598 -0.50046 -0.00894469
0.3 0.0828448 -0.145797 -0.500621 -0.00881093
0.3 0.08286 -0.145594 -0.500764 -0.00868546
0.3 0.0828764 -0.14537 -0.50089 -0.00856838
0.3 0.0828941 -0.145125 -0.500997 -0.00845971
0.3 0.082913 -0.144857 -0.501086 -0.00835952
0.3 0.0829334 -0.144566 -0.501156 -0.00826811
0.3 0.0829553 -0.14425 -0.501208 -0.00818519
0.3 0.0829785 -0.14391 -0.501241 -0.00811086
0.3 0.0830031 -0.143547 -0.501257 -0.00804502
0.3 0.0830566 -0.142748 -0.501235 -0.007939
0.3 0.0830566 -0.142748 -0.501235 -0.007939
0.3 0.0830855 -0.142314 -0.501197 -0.00789862
0.3 0.0831158 -0.141856 -0.501141 -0.00786686
0.3 0.0831477 -0.141375 -0.501066 -0.00784363
0.3 0.0831809 -0.140873 -0.500975 -0.00782837
0.3 0.0832154 -0.14035 -0.500867 -0.00782105
0.3 0.0832513 -0.139805 -0.500742 -0.00782166
0.3 0.0832886 -0.139239 -0.500601 -0.0078301
0.3 0.0833271 -0.138654 -0.500444 -0.00784626
0.3 0.083367 -0.138048 -0.500271 -0.00787025
0.3 0.0834082 -0.137422 -0.500081 -0.00790187
0.3 0.0834505 -0.136779 -0.499878 -0.00794051
0.3 0.083494 -0.13612 -0.499659 -0.00798619
0.3 0.0835842 -0.134759 -0.49918 -0.008098
0.3 0.0835842 -0.134759 -0.49918 -0.008098
0.3 0.0836309 -0.134057 -0.49892 -0.00816402
0.3 0.0836785 -0.133345 -0.498647 -0.00823638
0.3 0.083727 -0.132621 -0.498361 -0.00831495
0.3 0.0837763 -0.131888 -0.498063 -0.00839952
0.3 0.0838264 -0.131146 -0.497752 -0.00848994
0.3 0.0839289 -0.129639 -0.497096 -0.00868779
0.3 0.0839289 -0.129639 -0.497096 -0.00868779
0.3 0.0839812 -0.128875 -0.496751 -0.00879508
0.3 0.0839812 -0.128875 -0.496751 -0.00879508
0.3 0.0840879 -0.127328 -0.496027 -0.00902594
0.3 0.0841421 -0.126548 -0.495648 -0.00914918
0.3 0.0841967 -0.125766 -0.495259 -0.00927688
0.3 0.0842517 -0.124983 -0.494862 -0.00940912
0.3 0.084307 -0.1242 -0.494455 -0.00954567
0.3 0.0843626 -0.123417 -0.494039 -0.00968649
0.3 0.0844185 -0.122635 -0.493615 -0.00983133
0.3 0.0844745 -0.121856 -0.493183 -0.00998
0.3 0.0845306 -0.121082 -0.492743 -0.0101319
0.3 0.0845867 -0.120314 -0.492297 -0.0102872
0.3 0.0846428 -0.119552 -0.491844 -0.0104455
0.3 0.0846987 -0.118797 -0.491386 -0.0106068
0.3 0.0847545 -0.118049 -0.490921 -0.0107709
0.3 0.0848101 -0.117311 -0.490451 -0.0109372
0.3 0.0848653 -0.116584 -0.489977 -0.0111057
0.3 0.0849201 -0.115868 -0.489498 -0.0112761
0.3 0.0849745 -0.115163 -0.489015 -0.0114484
0.3 0.0849745 -0.115163 -0.489015 -0.0114484
0.3 0.085082 -0.113791 -0.488038 -0.0117981
0.3 0.0851349 -0.113124 -0.487544 -0.0119753
0.3 0.0851873 -0.112471 -0.487046 -0.0121538
0.3 0.0852391 -0.111831 -0.486545 -0.0123334
0.3 0.0852902 -0.111207 -0.486042 -0.0125138
0.3 0.0853405 -0.110598 -0.485537 -0.0126949
0.3 0.0853899 -0.110006 -0.48503 -0.0128764
0.3 0.0854386 -0.109429 -0.484522 -0.0130583
0.3 0.0854864 -0.108869 -0.484013 -0.0132406
0.3 0.0855332 -0.108326 -0.483502 -0.0134232
0.3 0.0855792 -0.107801 -0.482991 -0.0136057
0.3 0.0856242 -0.107293 -0.482478 -0.0137881
0.3 0.0856681 -0.106804 -0.481966 -0.0139701
0.3 0.0857109 -0.106334 -0.481454 -0.0141518
0.3 0.0857527 -0.105881 -0.480942 -0.0143328
0.3 0.0857933 -0.105448 -0.48043 -0.0145134
0.3 0.0858329 -0.105032 -0.479918 -0.0146933
0.3 0.0858712 -0.104637 -0.479408 -0.0148723
0.3 0.0859083 -0.104262 -0.478898 -0.0150504
0.3 0.0859442 -0.103906 -0.47839 -0.0152274
0.3 0.0859788 -0.103569 -0.477884 -0.0154034
0.3 0.0860121 -0.10325 -0.477379 -0.0155782
0.3 0.086075 -0.102669 -0.476373 -0.0159244
0.3 0.086075 -0.102669 -0.476373 -0.0159244
0.3 0.0861044 -0.102408 -0.475874 -0.0160956
0.3 0.0861325 -0.102166 -0.475377 -0.0162653
0.3 0.0861591 -0.101945 -0.474882 -0.0164334
0.3 0.0861843 -0.101743 -0.474389 -0.0166001
0.3 0.0862082 -0.101559 -0.4739 -0.0167651
0.3 0.0862307 -0.101392 -0.473412 -0.0169287
0.3 0.0862518 -0.101241 -0.472927 -0.0170908
0.3 0.0862715 -0.101107 -0.472445 -0.0172515
0.3 0.0862899 -0.100989 -0.471965 -0.0174106
0.3 0.0863069 -0.100887 -0.471488 -0.0175681
0.3 0.0863227 -0.100796 -0.471013 -0.0177244
0.3 0.0863374 -0.100715 -0.470539 -0.0178797
0.3 0.0863509 -0.100642 -0.470066 -0.0180341
0.3 0.0863509 -0.100642 -0.470066 -0.0180341
0.3 0.0863748 -0.10052 -0.469123 -0.0183404
0.3 0.0863851 -0.100471 -0.468652 -0.0184924
0.3 0.0863943 -0.100429 -0.468183 -0.0186436
0.3 0.0864028 -0.100389 -0.467713 -0.0187945
0.3 0.0864104 -0.100349 -0.467242 -0.0189453
0.3 0.0864173 -0.100309 -0.46677 -0.0190961
0.3 0.0864289 -0.100225 -0.465822 -0.0193982
0.3 0.0864289 -0.100225 -0.465822 -0.0193982
0.3 0.0864337 -0.100181 -0.465346 -0.0195496
0.3 0.0864378 -0.100135 -0.464868 -0.0197015
0.3 0.0864413 -0.100087 -0.464391 -0.0198536
0.3 0.0864441 -0.100036 -0.463912 -0.0200063
0.3 0.0864466 -0.0999786 -0.46343 -0.02016
0.3 0.0864487 -0.0999127 -0.462946 -0.0203151
0.3 0.0864504 -0.0998389 -0.462458 -0.0204714
0.3 0.0864519 -0.0997564 -0.461967 -0.0206292
0.3 0.086453 -0.0996662 -0.461474 -0.0207885
0.3 0.086454 -0.0995652 -0.460975 -0.0209498
0.3 0.0864549 -0.0994531 -0.460471 -0.0211133
0.3 0.0864557 -0.0993302 -0.459964 -0.0212788
0.3 0.0864565 -0.0991965 -0.459453 -0.0214466
0.3 0.0864571 -0.0990516 -0.458938 -0.0216167
0.3 0.0864577 -0.0988956 -0.45842 -0.0217893
0.3 0.0864583 -0.0987297 -0.457898 -0.0219644
0.3 0.0864588 -0.0985537 -0.457373 -0.0221421
0.3 0.0864592 -0.0983683 -0.456846 -0.0223222
0.3 0.0864597 -0.0981734 -0.456316 -0.022505
0.3 0.0864603 -0.0979662 -0.455782 -0.022691
0.3 0.086461 -0.097747 -0.455245 -0.0228802
0.3 0.086462 -0.0975153 -0.454703 -0.0230726
0.3 0.0864633 -0.0972717 -0.454156 -0.0232683
0.3 0.0864647 -0.0970173 -0.453607 -0.0234671
0.3 0.0864665 -0.0967501 -0.453054 -0.0236695
0.3 0.0864687 -0.0964703 -0.452496 -0.0238754
0.3 0.0864713 -0.0961774 -0.451934 -0.0240849
0.3 0.0864713 -0.0961774 -0.451934 -0.0240849
0.3 0.0864779 -0.0955533 -0.450795 -0.0245148
0.3 0.086482 -0.0952222 -0.450219 -0.0247352
0.3 0.0864867 -0.0948773 -0.449636 -0.0249597
0.3 0.086492 -0.0945177 -0.449049 -0.0251877
0.3 0.086498 -0.0941449 -0.448458 -0.0254193
0.3 0.0865047 -0.0937595 -0.447861 -0.0256544
0.3 0.0865201 -0.0929501 -0.446655 -0.026135
0.3 0.0865201 -0.0929501 -0.446655 -0.026135
0.3 0.0865289 -0.0925259 -0.446045 -0.0263804
0.3 0.0865384 -0.0920883 -0.445432 -0.0266288
0.3 0.0865487 -0.0916369 -0.444814 -0.0268801
0.3 0.08656 -0.0911714 -0.444192 -0.0271346
0.3 0.0865721 -0.0906911 -0.443565 -0.0273921
0.3 0.0865852 -0.090195 -0.442933 -0.0276525
0.3 0.0865895 -0.0897609 -0.442379 -0.0278996
0.3 0.0865936 -0.0893294 -0.441827 -0.0281481
0.3 0.0865971 -0.088915 -0.441299 -0.0283897
0.3 0.0865994 -0.0885294 -0.440781 -0.0286289
0.3 0.0866005 -0.0881704 -0.440267 -0.0288667
0.3 0.0866006 -0.0878346 -0.439759 -0.0291029
0.3 0.0865997 -0.0875171 -0.439254 -0.0293377
0.3 0.0865978 -0.0872179 -0.438753 -0.0295712
0.3 0.0865952 -0.0869331 -0.438255 -0.0298038
0.3 0.0865921 -0.0866567 -0.437758 -0.0300357
0.3 0.0865885 -0.086385 -0.437262 -0.0302673
0.3 0.0865847 -0.086115 -0.436766 -0.0304987
0.3 0.0865807 -0.0858439 -0.436269 -0.0307302
0.3 0.0865766 -0.0855717 -0.435772 -0.0309617
0.3 0.0865726 -0.0853042 -0.435274 -0.0311934
0.3 0.0865689 -0.0850403 -0.434774 -0.0314257
0.3 0.0865654 -0.0847807 -0.434272 -0.0316582
0.3 0.0865621 -0.0845249 -0.433769 -0.0318909
0.3 0.0865591 -0.0842728 -0.433265 -0.032124
0.3 0.0865562 -0.0840241 -0.432759 -0.0323574
0.3 0.0865562 -0.0840241 -0.432759 -0.0323574
0.3 0.0865511 -0.0835368 -0.431745 -0.0328251
0.3 0.0865488 -0.0832978 -0.431236 -0.0330595
0.3 0.0865468 -0.0830616 -0.430726 -0.0332941
0.3 0.0865449 -0.0828281 -0.430215 -0.0335289
0.3 0.0865432 -0.0825972 -0.429703 -0.0337639
0.3 0.0865417 -0.0823686 -0.42919 -0.0339992
0.3 0.0865417 -0.0823686 -0.42919 -0.0339992
0.3 0.0865392 -0.0819183 -0.428162 -0.0344704
0.3 0.0865382 -0.0816963 -0.427646 -0.0347063
0.3 0.0865373 -0.0814764 -0.42713 -0.0349424
0.3 0.0865366 -0.0812584 -0.426613 -0.0351786
0.3 0.0865361 -0.0810422 -0.426095 -0.035415
0.3 0.0865358 -0.0808276 -0.425577 -0.0356514
0.3 0.0865354 -0.0804031 -0.424539 -0.0361245
0.3 0.0865354 -0.0804031 -0.424539 -0.0361245
0.3 0.0865355 -0.0801931 -0.424018 -0.0363612
0.3 0.0865357 -0.0799846 -0.423498 -0.036598
0.3 0.0865361 -0.0797775 -0.422976 -0.0368348
0.3 0.0865365 -0.0795718 -0.422455 -0.0370716
0.3 0.0865372 -0.0793674 -0.421933 -0.0373084
0.3 0.0865372 -0.0793674 -0.421933 -0.0373084
0.3 0.0865387 -0.0789623 -0.420887 -0.037782
0.3 0.0865397 -0.0787615 -0.420364 -0.0380188
0.3 0.0865408 -0.0785618 -0.419841 -0.0382555
0.3 0.0865421 -0.0783632 -0.419317 -0.0384922
0.3 0.0865434 -0.0781656 -0.418793 -0.0387288
0.3 0.0865448 -0.077969 -0.418268 -0.0389652
0.3 0.0865464 -0.0777736 -0.417744 -0.0392016
0.3 0.086548 -0.0775791 -0.417219 -0.0394379
0.3 0.0865498 -0.0773855 -0.416694 -0.0396741
0.3 0.0865516 -0.0771929 -0.416169 -0.0399101
0.3 0.0865535 -0.0770012 -0.415644 -0.0401459
0.3 0.0865557 -0.0768097 -0.415118 -0.0403818
0.3 0.086558 -0.0766218 -0.414591 -0.0406171
0.3 0.0865604 -0.0764377 -0.414064 -0.0408516
0.3 0.086563 -0.0762588 -0.413536 -0.0410853
0.3 0.086566 -0.0760891 -0.413004 -0.0413176
0.3 0.0865694 -0.075931 -0.412469 -0.0415482
0.3 0.0865734 -0.0757862 -0.411928 -0.0417768
0.3 0.0865779 -0.0756566 -0.411382 -0.0420032
0.3 0.0865779 -0.0756566 -0.411382 -0.0420032
0.3 0.0865891 -0.0754465 -0.410272 -0.0424489
0.3 0.0865958 -0.0753688 -0.409706 -0.0426676
0.3 0.0866034 -0.0753103 -0.409133 -0.0428836
0.3 0.0866119 -0.0752713 -0.408552 -0.0430966
0.3 0.0866212 -0.0752521 -0.407963 -0.0433066
0.3 0.0866315 -0.0752527 -0.407365 -0.0435135
0.3 0.0866427 -0.0752732 -0.40676 -0.0437174
0.3 0.0866549 -0.0753134 -0.406146 -0.0439182
0.3 0.086668 -0.075375 -0.405523 -0.0441157
0.3 0.0866823 -0.0754577 -0.40489 -0.0443097
0.3 0.0866975 -0.0755605 -0.404248 -0.0445004
0.3 0.0867137 -0.0756808 -0.403599 -0.044688
0.3 0.0867308 -0.0758181 -0.402942 -0.0448727
0.3 0.0867489 -0.075972 -0.402277 -0.0450546
0.3 0.0867678 -0.0761419 -0.401605 -0.0452337
0.3 0.0867877 -0.0763282 -0.400924 -0.0454097
0.3 0.0868085 -0.0765282 -0.400237 -0.045583
0.3 0.0868301 -0.0767411 -0.399543 -0.0457539
0.3 0.0868525 -0.076966 -0.398844 -0.0459223
0.3 0.0868757 -0.0772023 -0.398138 -0.0460884
0.3 0.0868997 -0.0774498 -0.397427 -0.0462523
0.3 0.0869244 -0.0777081 -0.396711 -0.046414
0.3 0.0869498 -0.0779773 -0.395988 -0.0465733
0.3 0.086976 -0.0782564 -0.39526 -0.0467304
0.3 0.0870029 -0.0785446 -0.394527 -0.0468854
0.3 0.0870303 -0.0788389 -0.39379 -0.0470389
0.3 0.0870583 -0.0791378 -0.39305 -0.0471908
0.3 0.0870867 -0.0794415 -0.392306 -0.0473412
0.3 0.0871156 -0.0797489 -0.39156 -0.0474903
0.3 0.087145 -0.0800602 -0.39081 -0.047638
0.3 0.0871748 -0.0803744 -0.390057 -0.0477843
0.3 0.0872049 -0.0806888 -0.389303 -0.0479297
0.3 0.0872353 -0.0810025 -0.388547 -0.0480745
0.3 0.0872658 -0.0813146 -0.387791 -0.0482185
0.3 0.0872966 -0.0816251 -0.387034 -0.0483621
0.3 0.0873275 -0.0819333 -0.386276 -0.0485051
0.3 0.0873586 -0.082239 -0.385517 -0.0486477
0.3 0.0873896 -0.0825401 -0.384759 -0.0487901
0.3 0.0874207 -0.0828358 -0.384002 -0.0489327
0.3 0.0874517 -0.0831254 -0.383247 -0.0490753
0.3 0.0874825 -0.0834083 -0.382492 -0.0492181
0.3 0.0874825 -0.0834083 -0.382492 -0.0492181
0.3 0.0875438 -0.0839529 -0.380989 -0.0495046
0.3 0.0875742 -0.0842134 -0.380239 -0.0496484
0.3 0.0876044 -0.0844657 -0.379491 -0.0497926
0.3 0.0876343 -0.0847091 -0.378746 -0.0499374
0.3 0.0876638 -0.0849418 -0.378004 -0.0500831
0.3 0.0876929 -0.085163 -0.377266 -0.0502298
0.3 0.0877498 -0.0855716 -0.3758 -0.0505265
0.3 0.0877498 -0.0855716 -0.3758 -0.0505265
0.3 0.0877775 -0.0857574 -0.375074 -0.0506766
0.3 0.0878046 -0.0859303 -0.374352 -0.0508281
0.3 0.0878311 -0.0860897 -0.373634 -0.0509809
0.3 0.087857 -0.0862343 -0.372922 -0.0511354
0.3 0.0878822 -0.0863639 -0.372215 -0.0512915
0.3 0.0879066 -0.0864781 -0.371515 -0.0514493
0.3 0.0879303 -0.086577 -0.37082 -0.0516089
0.3 0.0879532 -0.0866602 -0.370131 -0.0517702
0.3 0.0879753 -0.0867269 -0.369448 -0.0519335
0.3 0.0879965 -0.086777 -0.368773 -0.0520987
0.3 0.0880168 -0.0868103 -0.368104 -0.0522659
0.3 0.0880362 -0.0868268 -0.367442 -0.0524352
0.3 0.0880546 -0.0868261 -0.366787 -0.0526064
0.3 0.0880721 -0.0868084 -0.36614 -0.0527798
0.3 0.0880886 -0.0867736 -0.3655 -0.0529552
0.3 0.0881041 -0.0867198 -0.364868 -0.0531329
0.3 0.0881185 -0.0866477 -0.364244 -0.0533127
0.3 0.0881318 -0.086557 -0.363629 -0.0534948
0.3 0.088144 -0.086448 -0.363021 -0.0536791
0.3 0.0881551 -0.0863216 -0.362421 -0.0538655
0.3 0.0881739 -0.0860166 -0.361248 -0.054245
0.3 0.0881739 -0.0860166 -0.361248 -0.054245
0.3 0.0881816 -0.0858383 -0.360674 -0.054438
0.3 0.0881881 -0.0856399 -0.36011 -0.0546332
0.3 0.0881932 -0.0854223 -0.359556 -0.0548308
0.3 0.088197 -0.0851856 -0.359013 -0.0550307
0.3 0.0881996 -0.0849322 -0.358478 -0.0552326
0.3 0.0881996 -0.0849322 -0.358478 -0.0552326
0.3 0.0882012 -0.0843768 -0.357437 -0.0556424
0.3 0.0882001 -0.0840736 -0.35693 -0.0558502
0.3 0.0881977 -0.0837545 -0.356434 -0.0560601
0.3 0.0881942 -0.0834233 -0.355946 -0.0562715
0.3 0.0881896 -0.0830815 -0.355466 -0.0564843
0.3 0.0881839 -0.0827304 -0.354993 -0.0566985
0.3 0.0881772 -0.0823699 -0.354529 -0.0569139
0.3 0.0881694 -0.0820013 -0.354072 -0.0571304
0.3 0.0881606 -0.0816235 -0.353622 -0.0573481
0.3 0.0881509 -0.0812408 -0.353179 -0.0575665
0.3 0.0881403 -0.0808549 -0.352742 -0.0577857
0.3 0.0881289 -0.0804672 -0.35231 -0.0580053
0.3 0.0881167 -0.0800788 -0.351884 -0.0582253
0.3 0.0881037 -0.0796897 -0.351464 -0.0584457
0.3 0.08809 -0.0793009 -0.351048 -0.0586663
0.3 0.0880755 -0.0789121 -0.350638 -0.0588872
0.3 0.0880603 -0.0785243 -0.350234 -0.0591083
0.3 0.0880446 -0.0781413 -0.349834 -0.0593292
0.3 0.0880283 -0.0777643 -0.349436 -0.0595497
0.3 0.0880283 -0.0777643 -0.349436 -0.0595497
0.3 0.0879944 -0.077031 -0.348651 -0.0599893
0.3 0.0879768 -0.076674 -0.348262 -0.0602082
0.3 0.0879588 -0.0763257 -0.347876 -0.0604262
0.3 0.0879406 -0.0759872 -0.34749 -0.0606431
0.3 0.0879221 -0.0756586 -0.347105 -0.0608587
0.3 0.0879034 -0.0753407 -0.346722 -0.0610732
0.3 0.0878845 -0.0750336 -0.346341 -0.0612865
0.3 0.0878654 -0.0747375 -0.345961 -0.0614985
0.3 0.0878461 -0.0744514 -0.345582 -0.0617092
0.3 0.0878266 -0.0741759 -0.345206 -0.0619187
0.3 0.0878071 -0.0739128 -0.34483 -0.0621266
0.3 0.0877875 -0.0736624 -0.344455 -0.0623328
0.3 0.0877875 -0.0736624 -0.344455 -0.0623328
0.3 0.0877486 -0.0731991 -0.343705 -0.0627399
0.3 0.0877292 -0.0729862 -0.343331 -0.0629407
0.3 0.0877099 -0.0727855 -0.342956 -0.0631396
0.3 0.0876907 -0.0725956 -0.342582 -0.0633365
0.3 0.0876717 -0.0724192 -0.342207 -0.0635314
0.3 0.087653 -0.0722565 -0.341832 -0.063724
0.3 0.0876346 -0.0721073 -0.341455 -0.0639144
0.3 0.0876165 -0.0719719 -0.341077 -0.0641026
0.3 0.0875988 -0.07185 -0.340699 -0.0642885
0.3 0.0875814 -0.0717418 -0.340319 -0.0644721
0.3 0.0875645 -0.0716475 -0.339937 -0.0646534
0.3 0.087548 -0.071567 -0.339554 -0.0648322
0.3 0.0875321 -0.0715002 -0.339169 -0.0650087
0.3 0.0875321 -0.0715002 -0.339169 -0.0650087
0.3 0.087502 -0.0714072 -0.338392 -0.0653545
0.3 0.0874878 -0.0713817 -0.338001 -0.0655238
0.3 0.0874742 -0.0713704 -0.337607 -0.0656908
0.3 0.0874614 -0.0713734 -0.337212 -0.0658557
0.3 0.0874492 -0.0713904 -0.336814 -0.0660182
0.3 0.0874379 -0.0714216 -0.336413 -0.0661784
0.3 0.0874379 -0.0714216 -0.336413 -0.0661784
0.3 0.0874175 -0.0715265 -0.335602 -0.0664919
0.3 0.0874085 -0.0716017 -0.335192 -0.0666453
0.3 0.0874006 -0.0716922 -0.334777 -0.0667962
0.3 0.0873936 -0.0717982 -0.334357 -0.0669448
0.3 0.0873829 -0.0718962 -0.333979 -0.0670976
0.3 0.0873728 -0.0719964 -0.333598 -0.0672501
0.3 0.0873639 -0.0721117 -0.333211 -0.0674019
0.3 0.0873539 -0.0721861 -0.332837 -0.0675551
0.3 0.0873424 -0.0722153 -0.332482 -0.067711
0.3 0.0873295 -0.0722063 -0.332145 -0.0678695
0.3 0.0873155 -0.0721701 -0.331819 -0.0680296
0.3 0.0873006 -0.0721122 -0.331504 -0.0681911
0.3 0.0872849 -0.0720325 -0.3312 -0.0683537
0.3 0.0872683 -0.0719349 -0.330906 -0.0685176
0.3 0.0872511 -0.0718257 -0.330619 -0.0686826
0.3 0.0872334 -0.0717096 -0.330338 -0.0688482
0.3 0.0872152 -0.0715903 -0.330061 -0.0690143
0.3 0.0871968 -0.0714711 -0.329788 -0.0691804
0.3 0.0871782 -0.0713553 -0.329518 -0.0693466
0.3 0.0871595 -0.0712428 -0.329251 -0.0695129
0.3 0.0871407 -0.07113 -0.328983 -0.0696764
0.3 0.0871223 -0.0710144 -0.328714 -0.0698392
0.3 0.0871044 -0.0708965 -0.328444 -0.0700008
0.3 0.0870868 -0.070776 -0.328173 -0.0701612
0.3 0.0870696 -0.0706534 -0.327901 -0.0703202
0.3 0.0870527 -0.070529 -0.327629 -0.0704778
0.3 0.0870361 -0.0704029 -0.327355 -0.0706341
0.3 0.0870198 -0.0702752 -0.327081 -0.0707889
0.3 0.0870039 -0.0701462 -0.326807 -0.0709424
0.3 0.0869882 -0.070016 -0.326531 -0.0710944
0.3 0.0869728 -0.069885 -0.326255 -0.0712451
0.3 0.0869577 -0.0697531 -0.325978 -0.0713943
0.3 0.0869284 -0.0694873 -0.325422 -0.0716885
0.3 0.0869284 -0.0694873 -0.325422 -0.0716885
0.3 0.0869141 -0.0693535 -0.325143 -0.0718336
0.3 0.0869001 -0.0692192 -0.324864 -0.0719772
0.3 0.0868864 -0.0690846 -0.324584 -0.0721195
0.3 0.0868729 -0.0689498 -0.324304 -0.0722603
0.3 0.0868597 -0.0688149 -0.324023 -0.0723997
0.3 0.0868467 -0.0686799 -0.323741 -0.0725378
0.3 0.086834 -0.0685448 -0.323459 -0.0726745
0.3 0.0868215 -0.0684097 -0.323177 -0.0728098
0.3 0.0868092 -0.0682746 -0.322894 -0.0729437
0.3 0.0867972 -0.0681397 -0.322611 -0.0730762
0.3 0.0867854 -0.0680051 -0.322327 -0.0732074
0.3 0.0867739 -0.0678706 -0.322044 -0.0733371
0.3 0.0867625 -0.0677365 -0.321759 -0.0734655
0.3 0.0867514 -0.0676026 -0.321475 -0.0735926
0.3 0.0867405 -0.0674691 -0.32119 -0.0737182
0.3 0.0867298 -0.067336 -0.320905 -0.0738425
0.3 0.0867193 -0.0672032 -0.32062 -0.0739655
0.3 0.086709 -0.0670708 -0.320334 -0.074087
0.3 0.0866989 -0.0669389 -0.320049 -0.0742073
0.3 0.086689 -0.0668075 -0.319763 -0.0743262
0.3 0.0866793 -0.0666766 -0.319477 -0.0744437
0.3 0.0866699 -0.0665462 -0.31919 -0.0745599
0.3 0.0866605 -0.0664162 -0.318904 -0.0746748
0.3 0.0866514 -0.0662868 -0.318617 -0.0747884
0.3 0.0866425 -0.0661579 -0.318331 -0.0749006
0.3 0.086634 -0.0659945 -0.318058 -0.0750161
0.3 0.0866254 -0.0657993 -0.317796 -0.075132
0.3 0.0866168 -0.0655721 -0.317545 -0.0752494
0.3 0.0866081 -0.0653121 -0.317304 -0.0753692
0.3 0.0865996 -0.065016 -0.317075 -0.0754921
0.3 0.0865913 -0.0646836 -0.316857 -0.0756183
0.3 0.0865833 -0.0643149 -0.31665 -0.0757479
0.3 0.0865757 -0.0639113 -0.316455 -0.0758812
0.3 0.0865757 -0.0639113 -0.316455 -0.0758812
0.3 0.0865616 -0.0629997 -0.316099 -0.0761589
0.3 0.0865553 -0.0624901 -0.31594 -0.0763037
0.3 0.0865496 -0.0619447 -0.315792 -0.0764526
0.3 0.0865444 -0.0613679 -0.315657 -0.0766054
0.3 0.0865398 -0.0607606 -0.315533 -0.0767622
0.3 0.0865398 -0.0607606 -0.315533 -0.0767622
0.3 0.0865322 -0.0594572 -0.31532 -0.0770875
0.3 0.0865294 -0.0587602 -0.315232 -0.0772563
0.3 0.0865272 -0.0580352 -0.315155 -0.0774293
0.3 0.0865257 -0.0572832 -0.31509 -0.0776062
0.3 0.0865247 -0.0565082 -0.315036 -0.0777868
0.3 0.0865243 -0.0557115 -0.314993 -0.0779709
0.3 0.0865245 -0.0548944 -0.314961 -0.0781586
0.3 0.0865245 -0.0548944 -0.314961 -0.0781586
0.3 0.0865264 -0.0531999 -0.31493 -0.0785443
0.3 0.0865283 -0.052323 -0.31493 -0.0787425
0.3 0.0865306 -0.0514274 -0.314941 -0.0789441
0.3 0.0865335 -0.0505172 -0.314962 -0.0791488
0.3 0.0865368 -0.049594 -0.314993 -0.0793564
0.3 0.0865406 -0.0486587 -0.315033 -0.0795668
0.3 0.0865448 -0.0477116 -0.315082 -0.0797801
0.3 0.0865494 -0.0467538 -0.315141 -0.079996
0.3 0.0865544 -0.0457845 -0.315209 -0.0802146
0.3 0.0865598 -0.0448056 -0.315285 -0.0804358
0.3 0.0865655 -0.0438205 -0.31537 -0.0806592
0.3 0.0865778 -0.0418348 -0.315562 -0.0811121
0.3 0.0865778 -0.0418348 -0.315562 -0.0811121
0.3 0.0865843 -0.0408355 -0.31567 -0.0813415
0.3 0.086591 -0.0398316 -0.315785 -0.0815728
0.3 0.0865979 -0.0388241 -0.315907 -0.081806
0.3 0.086605 -0.0378164 -0.316035 -0.0820406
0.3 0.0866121 -0.0368097 -0.316169 -0.0822765
0.3 0.0866193 -0.0358051 -0.316308 -0.0825137
0.3 0.0866265 -0.0348034 -0.316453 -0.0827518
0.3 0.0866336 -0.0338054 -0.316602 -0.0829909
0.3 0.0866408 -0.032811 -0.316756 -0.083231
0.3 0.0866479 -0.0318209 -0.316914 -0.0834719
0.3 0.086655 -0.0308351 -0.317077 -0.0837136
0.3 0.086662 -0.029854 -0.317243 -0.0839559
0.3 0.0866688 -0.0288787 -0.317413 -0.0841989
0.3 0.0866754 -0.0279121 -0.317585 -0.0844421
0.3 0.0866818 -0.0269541 -0.31776 -0.0846856
0.3 0.0866793 -0.0261133 -0.317887 -0.0848666
0.3 0.0866768 -0.0252789 -0.318022 -0.0850561
0.3 0.0866743 -0.0244575 -0.318159 -0.0852455
0.3 0.0866723 -0.0236134 -0.318301 -0.0854353
0.3 0.0866715 -0.0227322 -0.318455 -0.0856305
0.3 0.0866711 -0.0218239 -0.318614 -0.0858252
0.3 0.0866713 -0.0208873 -0.31878 -0.0860205


==> Simulation_results/plots/vary_plots_data/load.txt <==
0 19.6
2 19.6 
2.001 49.6 
4 49.6
4.001 24.6 
6 24.6
6.001 69.6
8 69.6
8.001 34.6 
10 34.6 
10.001 39.6
12 39.6
12.001 49.6 
14 49.6 


==> Simulation_results/plots/vary_plots_data/no_load.txt <==
0.3 0.0121051 -0.00113547 -0.0371014 0.00478466
0.3 0.012075 -0.000644758 -0.0373656 0.00465878
0.3 0.0120459 -0.000168656 -0.0376244 0.00453159
0.3 0.0120176 0.000292107 -0.0378764 0.00440299
0.3 0.0119904 0.000736595 -0.0381215 0.00427312
0.3 0.0119642 0.00116475 -0.0383591 0.00414201
0.3 0.0119392 0.00157741 -0.0385889 0.00400971
0.3 0.0119152 0.00197582 -0.0388104 0.0038763
0.3 0.0118924 0.00235972 -0.0390237 0.00374177
0.3 0.0118708 0.00272946 -0.0392285 0.00360614
0.3 0.0118505 0.00308274 -0.0394233 0.00346931
0.3 0.0118314 0.00342059 -0.0396078 0.00333134
0.3 0.0118138 0.00374294 -0.0397822 0.00319239
0.3 0.0117975 0.00405029 -0.0399463 0.00305244
0.3 0.0117826 0.0043437 -0.0400996 0.00291153
0.3 0.0117826 0.0043437 -0.0400996 0.00291153
0.3 0.0117569 0.00488791 -0.0403743 0.0026266
0.3 0.0117463 0.00513429 -0.0404937 0.00248246
0.3 0.0117373 0.00536212 -0.0406004 0.00233718
0.3 0.0117298 0.00557533 -0.0406952 0.00219078
0.3 0.0117239 0.00577541 -0.0407781 0.00204329
0.3 0.0117194 0.00596353 -0.040849 0.0018948
0.3 0.0117165 0.00613888 -0.0409079 0.00174513
0.3 0.0117152 0.00629428 -0.0409528 0.0015942
0.3 0.0117157 0.00643318 -0.0409848 0.00144199
0.3 0.0117177 0.00655597 -0.0410038 0.0012884
0.3 0.0117214 0.00666572 -0.04101 0.00113345
0.3 0.0117267 0.00676391 -0.0410033 0.000977106
0.3 0.0117336 0.0068504 -0.0409839 0.000819237
0.3 0.011742 0.00692659 -0.040952 0.000659755
0.3 0.0117522 0.00698775 -0.0409063 0.000498532
0.3 0.011764 0.00703672 -0.0408473 0.000335499
0.3 0.0117774 0.00707536 -0.0407753 0.000170574
0.3 0.0117921 0.00711445 -0.0406926 3.58545e-06
0.3 0.0118082 0.00715641 -0.0405993 -0.000165549
0.3 0.0118255 0.00720061 -0.0404957 -0.000336888
0.3 0.0118439 0.00724823 -0.0403824 -0.000510526
0.3 0.0118637 0.00729405 -0.0402585 -0.000686596
0.3 0.0118846 0.0073364 -0.0401256 -0.000864826
0.3 0.0119067 0.00737601 -0.0399842 -0.0010453
0.3 0.0119296 0.00742389 -0.0398358 -0.00122839
0.3 0.011978 0.00754826 -0.0395184 -0.00160272
0.3 0.011978 0.00754826 -0.0395184 -0.00160272
0.3 0.0120032 0.00762689 -0.0393507 -0.00179409
0.3 0.0120292 0.00771172 -0.0391766 -0.00198835
0.3 0.0120556 0.0078102 -0.0389973 -0.00218589
0.3 0.0120824 0.00792202 -0.0388134 -0.00238669
0.3 0.0121096 0.00804396 -0.0386268 -0.00259028
0.3 0.0121371 0.00817509 -0.038438 -0.00279663
0.3 0.0121649 0.0083158 -0.0382474 -0.00300582
0.3 0.0121928 0.00846527 -0.0380552 -0.00321779
0.3 0.0122211 0.00861949 -0.0378612 -0.00343253
0.3 0.0122495 0.00877874 -0.0376661 -0.00364999
0.3 0.012278 0.00894023 -0.0374718 -0.00386955
0.3 0.0123066 0.00910539 -0.0372791 -0.00409111
0.3 0.012335 0.0092839 -0.0370886 -0.00431498
0.3 0.012335 0.0092839 -0.0370886 -0.00431498
0.3 0.012391 0.00968238 -0.0367154 -0.00476957
0.3 0.0124186 0.00990199 -0.0365332 -0.00500016
0.3 0.0124457 0.0101397 -0.0363543 -0.00523316
0.3 0.0124723 0.0103914 -0.0361808 -0.00546786
0.3 0.0124982 0.0106557 -0.0360132 -0.0057041
0.3 0.0125482 0.0112194 -0.0356969 -0.00618067
0.3 0.0125482 0.0112194 -0.0356969 -0.00618067
0.3 0.0125722 0.0115179 -0.0355488 -0.00642083
0.3 0.0125955 0.011825 -0.0354078 -0.00666211
0.3 0.0126181 0.0121405 -0.0352744 -0.00690432
0.3 0.0126398 0.0124668 -0.0351498 -0.00714709
0.3 0.0126606 0.0128039 -0.0350347 -0.0073902
0.3 0.0126804 0.0131513 -0.0349289 -0.00763364
0.3 0.0126992 0.0135096 -0.034833 -0.00787722
0.3 0.012717 0.0138789 -0.0347474 -0.00812074
0.3 0.0127337 0.0142576 -0.0346722 -0.00836396
0.3 0.0127493 0.0146446 -0.0346097 -0.00860613
0.3 0.0127638 0.0150429 -0.0345589 -0.00884754
0.3 0.012777 0.0154529 -0.0345204 -0.00908805
0.3 0.012777 0.0154529 -0.0345204 -0.00908805
0.3 0.0127997 0.0163065 -0.0344803 -0.00956613
0.3 0.012809 0.0167518 -0.0344795 -0.00980331
0.3 0.012817 0.0172107 -0.0344909 -0.0100395
0.3 0.0128236 0.0176811 -0.0345145 -0.0102743
0.3 0.0128287 0.0181619 -0.0345522 -0.0105071
0.3 0.0128324 0.0186531 -0.034604 -0.0107379
0.3 0.0128347 0.0191543 -0.0346702 -0.0109665
0.3 0.0128355 0.0196684 -0.0347517 -0.0111927
0.3 0.0128347 0.0201949 -0.0348486 -0.0114162
0.3 0.0128455 0.0205293 -0.0348657 -0.0116474
0.3 0.0128565 0.020842 -0.0348886 -0.01187
0.3 0.0128675 0.0210909 -0.0349137 -0.0120902
0.3 0.0128796 0.0212564 -0.0349315 -0.0123116
0.3 0.0128933 0.0213297 -0.0349386 -0.0125345
0.3 0.0129087 0.02133 -0.0349341 -0.0127591
0.3 0.0129254 0.0212917 -0.0349196 -0.0129848
0.3 0.0129431 0.0212478 -0.0348958 -0.0132115
0.3 0.0129616 0.0212158 -0.0348637 -0.0134388
0.3 0.0129808 0.0212038 -0.0348241 -0.0136665
0.3 0.0130007 0.0212118 -0.0347769 -0.0138947
0.3 0.0130212 0.0212444 -0.0347233 -0.0141232
0.3 0.013042 0.0213092 -0.0346655 -0.0143517
0.3 0.0130628 0.0214043 -0.0346048 -0.01458
0.3 0.0130836 0.0215279 -0.0345425 -0.0148079
0.3 0.0131036 0.0217123 -0.03447 -0.0150311
0.3 0.0131225 0.0218784 -0.0343988 -0.0152526
0.3 0.0131407 0.0220131 -0.0343262 -0.015472
0.3 0.0131584 0.0221045 -0.0342524 -0.0156892
0.3 0.0131755 0.022155 -0.0341776 -0.0159041
0.3 0.013192 0.022171 -0.0341021 -0.0161167
0.3 0.0132079 0.0221638 -0.0340258 -0.016327
0.3 0.0132233 0.0221399 -0.0339486 -0.016535
0.3 0.0132524 0.0220521 -0.0337916 -0.0169436
0.3 0.0132524 0.0220521 -0.0337916 -0.0169436
0.3 0.0132661 0.0219953 -0.0337118 -0.0171443
0.3 0.0132793 0.0219359 -0.0336312 -0.0173427
0.3 0.0132919 0.0218762 -0.0335498 -0.0175388
0.3 0.0133041 0.0218179 -0.0334676 -0.0177325
0.3 0.0133158 0.0217613 -0.0333847 -0.0179238
0.3 0.0133377 0.0216527 -0.0332166 -0.0182997
0.3 0.0133377 0.0216527 -0.0332166 -0.0182997
0.3 0.013348 0.0216007 -0.0331315 -0.0184842
0.3 0.0133578 0.0215499 -0.0330457 -0.0186664
0.3 0.0133672 0.0214999 -0.0329593 -0.0188465
0.3 0.0133761 0.0214504 -0.0328723 -0.0190243
0.3 0.0133847 0.021401 -0.0327847 -0.0192
0.3 0.0133928 0.0213519 -0.0326966 -0.0193735
0.3 0.0134005 0.0213027 -0.0326079 -0.0195449
0.3 0.0134078 0.0212535 -0.0325187 -0.0197141
0.3 0.0134147 0.0212043 -0.032429 -0.0198813
0.3 0.0134213 0.021155 -0.0323389 -0.0200464
0.3 0.0134275 0.0211056 -0.0322483 -0.0202094
0.3 0.0134333 0.0210561 -0.0321572 -0.0203704
0.3 0.0134388 0.0210063 -0.0320658 -0.0205293
0.3 0.0134439 0.0209563 -0.0319739 -0.0206863
0.3 0.0134487 0.0209061 -0.0318815 -0.0208412
0.3 0.0134532 0.020856 -0.0317889 -0.0209942
0.3 0.0134573 0.0208057 -0.0316958 -0.0211452
0.3 0.0134612 0.0207554 -0.0316024 -0.0212943
0.3 0.0134647 0.0207051 -0.0315087 -0.0214414
0.3 0.0134679 0.0206548 -0.0314147 -0.0215866
0.3 0.0134709 0.0206045 -0.0313204 -0.02173
0.3 0.0134736 0.0205542 -0.0312258 -0.0218715
0.3 0.013476 0.0205038 -0.0311309 -0.0220111
0.3 0.0134781 0.0204087 -0.031047 -0.0221483
0.3 0.0134798 0.0202627 -0.0309736 -0.0222837
0.3 0.013481 0.0200681 -0.0309108 -0.0224172
0.3 0.0134818 0.0198309 -0.0308582 -0.0225483
0.3 0.013482 0.0195486 -0.0308164 -0.022677
0.3 0.0134817 0.0192257 -0.0307859 -0.0228034
0.3 0.0134805 0.0188603 -0.030768 -0.0229269
0.3 0.0134784 0.0184581 -0.0307626 -0.0230474
0.3 0.0134754 0.0180299 -0.0307697 -0.0231649
0.3 0.0134714 0.0175787 -0.0307895 -0.0232792
0.3 0.0134604 0.0166152 -0.0308673 -0.0234981
0.3 0.0134604 0.0166152 -0.0308673 -0.0234981
0.3 0.0134534 0.0161023 -0.0309261 -0.0236026
0.3 0.0134452 0.0155646 -0.0309994 -0.0237035
0.3 0.0134357 0.0150025 -0.0310872 -0.0238005
0.3 0.013425 0.0144222 -0.0311892 -0.0238939
0.3 0.0134132 0.0138257 -0.0313059 -0.0239838
0.3 0.0134001 0.013215 -0.0314372 -0.0240699
0.3 0.0133859 0.0125891 -0.0315834 -0.0241524
0.3 0.0133705 0.0119488 -0.0317445 -0.0242313
0.3 0.0133538 0.0112888 -0.0319215 -0.0243062
0.3 0.0133359 0.0106151 -0.0321136 -0.0243775
0.3 0.0133169 0.00992938 -0.032321 -0.024445
0.3 0.0132966 0.00923341 -0.0325434 -0.0245089
0.3 0.0132753 0.00852862 -0.0327811 -0.024569
0.3 0.0132528 0.00781456 -0.033034 -0.0246254
0.3 0.0132292 0.00709186 -0.033302 -0.024678
0.3 0.0132045 0.00635574 -0.0335855 -0.0247267
0.3 0.0131787 0.00560751 -0.033884 -0.0247714
0.3 0.0131518 0.0048481 -0.0341974 -0.0248122
0.3 0.013124 0.00408552 -0.0345249 -0.0248494
0.3 0.0130952 0.00332049 -0.0348665 -0.0248829
0.3 0.0130656 0.00255395 -0.0352221 -0.0249128
0.3 0.0130352 0.00178653 -0.0355912 -0.024939
0.3 0.013004 0.00101387 -0.035974 -0.0249615
0.3 0.0129721 0.000241174 -0.0363703 -0.0249805
0.3 0.0129395 -0.000531436 -0.036779 -0.024996
0.3 0.0129064 -0.00130334 -0.0371994 -0.0250079
0.3 0.0128727 -0.00207477 -0.0376313 -0.0250164
0.3 0.0128385 -0.00284506 -0.0380746 -0.0250214
0.3 0.0128039 -0.00361413 -0.0385287 -0.025023
0.3 0.0127688 -0.00438541 -0.0389931 -0.0250208
0.3 0.0127333 -0.0051587 -0.0394668 -0.0250149
0.3 0.0126976 -0.00592848 -0.0399495 -0.0250057
0.3 0.0126618 -0.00669314 -0.0404403 -0.0249932
0.3 0.0126258 -0.00745368 -0.0409394 -0.0249775
0.3 0.0125897 -0.00820822 -0.0414462 -0.0249585
0.3 0.0125536 -0.00895667 -0.0419602 -0.0249364
0.3 0.0125175 -0.00970134 -0.0424806 -0.0249108
0.3 0.0124815 -0.0104418 -0.043007 -0.0248819
0.3 0.0124456 -0.0111733 -0.0435385 -0.0248501
0.3 0.0124101 -0.0118963 -0.0440744 -0.0248154
0.3 0.0123749 -0.012611 -0.0446142 -0.0247777
0.3 0.01234 -0.0133171 -0.0451577 -0.0247371
0.3 0.0123055 -0.0140148 -0.0457043 -0.0246936
0.3 0.0122714 -0.0147055 -0.0462533 -0.0246472
0.3 0.0122379 -0.0153897 -0.046804 -0.0245978
0.3 0.0122049 -0.0160647 -0.0473558 -0.0245457
0.3 0.0121726 -0.0167297 -0.047908 -0.024491
0.3 0.012141 -0.0173845 -0.04846 -0.0244337
0.3 0.0121102 -0.0180291 -0.0490115 -0.024374
0.3 0.0120801 -0.018665 -0.0495624 -0.0243118
0.3 0.0120509 -0.0192906 -0.0501122 -0.0242472
0.3 0.0120224 -0.019906 -0.0506604 -0.0241803
0.3 0.0119949 -0.0205109 -0.051206 -0.0241109
0.3 0.0119684 -0.0211046 -0.0517482 -0.0240391
0.3 0.0119429 -0.021687 -0.0522868 -0.0239651
0.3 0.0119184 -0.0222582 -0.0528215 -0.0238889
0.3 0.0119184 -0.0222582 -0.0528215 -0.0238889
0.3 0.0118727 -0.0233669 -0.053879 -0.0237302
0.3 0.0118516 -0.023902 -0.0543999 -0.0236477
0.3 0.0118317 -0.0244249 -0.0549151 -0.0235631
0.3 0.0118131 -0.0249359 -0.0554246 -0.0234765
0.3 0.0117957 -0.0254368 -0.0559281 -0.0233878
0.3 0.0117795 -0.0259277 -0.0564255 -0.0232973
0.3 0.0117646 -0.0264087 -0.0569163 -0.0232048
0.3 0.0117387 -0.0273427 -0.0578785 -0.0230139
0.3 0.0117387 -0.0273427 -0.0578785 -0.0230139
0.3 0.0117276 -0.0277951 -0.0583494 -0.0229155
0.3 0.0117181 -0.0282344 -0.058812 -0.0228151
0.3 0.0117099 -0.0286601 -0.0592662 -0.0227127
0.3 0.0117033 -0.0290713 -0.0597116 -0.0226082
0.3 0.0116981 -0.0294685 -0.0601486 -0.0225018
0.3 0.0116944 -0.0298567 -0.0605774 -0.0223933
0.3 0.0116921 -0.0302357 -0.0609981 -0.0222825
0.3 0.0116912 -0.0306073 -0.0614107 -0.0221695
0.3 0.0116918 -0.0309673 -0.0618139 -0.0220541
0.3 0.0116939 -0.0313173 -0.0622086 -0.0219364
0.3 0.0116973 -0.0316638 -0.0625953 -0.0218161
0.3 0.011702 -0.0320095 -0.0629745 -0.021693
0.3 0.0117152 -0.0327021 -0.0637108 -0.0214386
0.3 0.0117152 -0.0327021 -0.0637108 -0.0214386
0.3 0.0117236 -0.0330503 -0.0640684 -0.0213069
0.3 0.0117332 -0.0334017 -0.0644188 -0.0211718
0.3 0.0117438 -0.033757 -0.0647632 -0.0210335
0.3 0.0117554 -0.0341166 -0.0651022 -0.0208919
0.3 0.011768 -0.0344812 -0.0654361 -0.0207468
0.3 0.0117816 -0.0348511 -0.065765 -0.020598
0.3 0.011796 -0.0352266 -0.0660893 -0.0204456
0.3 0.0118112 -0.0356083 -0.0664096 -0.0202894
0.3 0.0118274 -0.0359932 -0.0667253 -0.0201294
0.3 0.0118443 -0.0363823 -0.0670372 -0.0199653
0.3 0.0118619 -0.0367761 -0.0673457 -0.0197972
0.3 0.0118801 -0.0371815 -0.067653 -0.019625
0.3 0.0118987 -0.0375978 -0.0679591 -0.0194488
0.3 0.0119178 -0.0380274 -0.0682644 -0.0192683
0.3 0.0119372 -0.0384704 -0.0685698 -0.0190837
0.3 0.0119569 -0.0389241 -0.0688749 -0.0188948
0.3 0.0119769 -0.0393868 -0.0691817 -0.018702
0.3 0.011997 -0.0398633 -0.0694907 -0.0185052
0.3 0.0120172 -0.0403536 -0.0698025 -0.0183043
0.3 0.0120373 -0.0408568 -0.070117 -0.0180993
0.3 0.0120574 -0.0413736 -0.0704349 -0.0178902
0.3 0.0120774 -0.0419032 -0.0707567 -0.0176772
0.3 0.0120974 -0.0424436 -0.0710824 -0.0174603
0.3 0.012117 -0.0429972 -0.0714122 -0.0172395
0.3 0.0121364 -0.0435631 -0.0717467 -0.0170149
0.3 0.0121555 -0.0441409 -0.0720863 -0.0167867
0.3 0.0121741 -0.0447292 -0.0724312 -0.0165547
0.3 0.0121924 -0.0453278 -0.0727834 -0.0163195
0.3 0.0122101 -0.0459365 -0.0731433 -0.0160812
0.3 0.0122274 -0.0465543 -0.0735115 -0.01584
0.3 0.0122441 -0.0471811 -0.07389 -0.0155965
0.3 0.0122602 -0.047818 -0.0742786 -0.0153506
0.3 0.0122755 -0.0484654 -0.0746776 -0.0151025
0.3 0.0122755 -0.0484654 -0.0746776 -0.0151025
0.3 0.0123039 -0.0497902 -0.0755072 -0.0145999
0.3 0.0123169 -0.050468 -0.0759385 -0.0143459
0.3 0.0123291 -0.0511569 -0.0763818 -0.0140901
0.3 0.0123402 -0.0518565 -0.0768376 -0.0138331
0.3 0.0123505 -0.0525669 -0.0773064 -0.0135751
0.3 0.0123597 -0.0532866 -0.0777882 -0.013316
0.3 0.0123679 -0.0540163 -0.0782834 -0.0130561
0.3 0.0123749 -0.0547566 -0.0787924 -0.0127956
0.3 0.0123809 -0.0555095 -0.0793159 -0.0125346
0.3 0.0123857 -0.0562742 -0.0798557 -0.0122737
0.3 0.0123893 -0.057049 -0.0804105 -0.012013
0.3 0.0123917 -0.0578337 -0.0809807 -0.0117525
0.3 0.0123927 -0.05943 -0.082167 -0.011233
0.3 0.0123927 -0.05943 -0.082167 -0.011233
0.3 0.0123913 -0.0602428 -0.082784 -0.0109743
0.3 0.0123885 -0.0610695 -0.0834179 -0.0107164
0.3 0.0123843 -0.0619102 -0.084069 -0.0104597
0.3 0.0123919 -0.062567 -0.0846412 -0.0101971
0.3 0.0123987 -0.0632117 -0.0852267 -0.00994309
0.3 0.0124028 -0.0638982 -0.0858381 -0.00969362
0.3 0.0124077 -0.0645073 -0.0864483 -0.00944383
0.3 0.0124143 -0.0650242 -0.0870486 -0.00919214
0.3 0.0124228 -0.065459 -0.0876395 -0.00893879
0.3 0.0124326 -0.0658524 -0.0882222 -0.00868393
0.3 0.0124438 -0.0662242 -0.0887973 -0.00842766
0.3 0.0124562 -0.0665889 -0.0893651 -0.00816997
0.3 0.0124844 -0.0673151 -0.0904792 -0.00765148
0.3 0.0124844 -0.0673151 -0.0904792 -0.00765148
0.3 0.0125 -0.0676902 -0.0910263 -0.0073905
0.3 0.0125162 -0.0680871 -0.0915688 -0.00712849
0.3 0.012533 -0.0685102 -0.0921076 -0.00686555
0.3 0.0125502 -0.068961 -0.0926441 -0.00660171
0.3 0.0125675 -0.0694374 -0.093179 -0.00633719
0.3 0.0125851 -0.0699375 -0.0937125 -0.00607182
0.3 0.0126028 -0.0704638 -0.0942457 -0.00580583
0.3 0.01262 -0.0708714 -0.0947587 -0.00554309
0.3 0.0126366 -0.0711551 -0.0952516 -0.00528249
0.3 0.0126524 -0.0713305 -0.0957246 -0.00502414
0.3 0.0126824 -0.071405 -0.0966127 -0.00451505
0.3 0.0126824 -0.071405 -0.0966127 -0.00451505
0.3 0.0126966 -0.0713317 -0.0970282 -0.00426423
0.3 0.0127103 -0.0712259 -0.0974252 -0.00401598
0.3 0.0127234 -0.0711025 -0.0978041 -0.00377037
0.3 0.0127361 -0.0709745 -0.0981655 -0.00352721
0.3 0.0127484 -0.0708472 -0.0985101 -0.00328649
0.3 0.0127484 -0.0708472 -0.0985101 -0.00328649
0.3 0.0127716 -0.0705972 -0.0991488 -0.00281233
0.3 0.0127825 -0.070478 -0.0994438 -0.00257885
0.3 0.0127931 -0.0703634 -0.0997232 -0.00234776
0.3 0.0128032 -0.0702527 -0.0999879 -0.00211901
0.3 0.0128129 -0.0701448 -0.100238 -0.00189258
0.3 0.0128223 -0.070038 -0.100474 -0.00166838
0.3 0.0128313 -0.0699338 -0.100696 -0.00144647
0.3 0.0128398 -0.0698303 -0.100904 -0.00122683
0.3 0.012848 -0.0697273 -0.101099 -0.00100943
0.3 0.0128558 -0.0696246 -0.101281 -0.000794248
0.3 0.0128632 -0.0695215 -0.10145 -0.000581233
0.3 0.0128702 -0.0694179 -0.101607 -0.000370365
0.3 0.012877 -0.0693133 -0.101753 -0.000161622
0.3 0.012877 -0.0693133 -0.101753 -0.000161622
0.3 0.0128893 -0.0691017 -0.10201 0.000249448
0.3 0.012895 -0.0689949 -0.102122 0.000451801
0.3 0.0129003 -0.0688879 -0.102223 0.000652085
0.3 0.0129053 -0.0687806 -0.102314 0.000850304
0.3 0.01291 -0.0686733 -0.102395 0.00104647
0.3 0.0129144 -0.0685655 -0.102467 0.00124061
0.3 0.0129185 -0.0684573 -0.102529 0.00143273
0.3 0.0129222 -0.0683494 -0.102583 0.00162288
0.3 0.0129257 -0.068241 -0.102627 0.00181103
0.3 0.0129289 -0.0681322 -0.102662 0.00199721
0.3 0.0129317 -0.0680232 -0.102689 0.00218142
0.3 0.0129343 -0.0679139 -0.102708 0.00236369
0.3 0.0129367 -0.0678042 -0.102718 0.00254405
0.3 0.0129387 -0.0676941 -0.102721 0.00272251
0.3 0.0129405 -0.0675837 -0.102717 0.00289908
0.3 0.012942 -0.0674739 -0.102705 0.00307428
0.3 0.0129431 -0.0673538 -0.102684 0.00324713
0.3 0.0129438 -0.0672204 -0.102654 0.00341781
0.3 0.0129439 -0.0670694 -0.102615 0.00358622
0.3 0.0129433 -0.0668978 -0.102566 0.00375234
0.3 0.01294 -0.0664806 -0.102434 0.00407763
0.3 0.01294 -0.0664806 -0.102434 0.00407763
0.3 0.0129372 -0.0662359 -0.10235 0.00423683
0.3 0.0129334 -0.0659625 -0.102255 0.00439382
0.3 0.0129286 -0.0656617 -0.102148 0.0045487
0.3 0.0129227 -0.0653379 -0.102028 0.00470143
0.3 0.0129078 -0.0646173 -0.10175 0.00500039
0.3 0.0129078 -0.0646173 -0.10175 0.00500039
0.3 0.0128986 -0.0642263 -0.101592 0.00514677
0.3 0.0128883 -0.0638133 -0.10142 0.00529089
0.3 0.0128767 -0.0633809 -0.101234 0.00543276
0.3 0.0128639 -0.0629319 -0.101035 0.00557242
0.3 0.0128498 -0.0624711 -0.100823 0.00571045
0.3 0.0128346 -0.0619999 -0.1006 0.00584693
0.3 0.0128182 -0.0615184 -0.100366 0.00598185
0.3 0.0128006 -0.0610272 -0.100121 0.00611531
0.3 0.0127817 -0.0605224 -0.0998642 0.00624724
0.3 0.0127616 -0.060008 -0.0995978 0.00637822
0.3 0.0127403 -0.0594849 -0.0993223 0.00650828
0.3 0.0127178 -0.0589551 -0.0990372 0.0066372
0.3 0.0126942 -0.0584198 -0.0987425 0.00676499
0.3 0.0126436 -0.0573301 -0.0981251 0.00701734
0.3 0.0126436 -0.0573301 -0.0981251 0.00701734
0.3 0.0126166 -0.0567788 -0.0978028 0.00714192
0.3 0.0125885 -0.0562216 -0.09747 0.00726506
0.3 0.0125594 -0.0556595 -0.097127 0.00738677
0.3 0.0125292 -0.0550934 -0.0967744 0.00750711
0.3 0.0124982 -0.054529 -0.0964149 0.00762666
0.3 0.0124335 -0.0534062 -0.0956769 0.00786365
0.3 0.0124335 -0.0534062 -0.0956769 0.00786365
0.3 0.0123998 -0.0528506 -0.0952988 0.00798109
0.3 0.0123655 -0.0522995 -0.0949162 0.00809813
0.3 0.0123305 -0.0517538 -0.0945286 0.00821455
0.3 0.0122949 -0.0512138 -0.0941362 0.00833033
0.3 0.0122587 -0.0506797 -0.0937394 0.00844547
0.3 0.012222 -0.0501509 -0.0933383 0.00856005
0.3 0.0121848 -0.0496285 -0.0929331 0.00867401
0.3 0.0121471 -0.0491105 -0.0925231 0.00878719
0.3 0.012109 -0.0486006 -0.0921107 0.00889995
0.3 0.0120707 -0.0481004 -0.0916955 0.00901211
0.3 0.0120322 -0.0476102 -0.0912778 0.00912367
0.3 0.0119548 -0.0466607 -0.0904361 0.00934516
0.3 0.0119548 -0.0466607 -0.0904361 0.00934516
0.3 0.011916 -0.0462024 -0.0900124 0.00945505
0.3 0.0118771 -0.0457537 -0.0895861 0.00956411
0.3 0.0118383 -0.0453155 -0.0891576 0.00967237
0.3 0.0117997 -0.0448911 -0.0887287 0.00978009
0.3 0.0117613 -0.0444813 -0.0882999 0.00988729
0.3 0.0117233 -0.0440866 -0.0878716 0.00999398
0.3 0.0116857 -0.0437093 -0.087444 0.0101002
0.3 0.0116484 -0.0433474 -0.0870172 0.0102059
0.3 0.0116116 -0.0430007 -0.0865915 0.0103112
0.3 0.0115754 -0.0426689 -0.0861666 0.0104158
0.3 0.0115397 -0.0423532 -0.0857438 0.0105199
0.3 0.0115048 -0.0420531 -0.0853233 0.0106235
0.3 0.0114706 -0.0417706 -0.0849051 0.0107265
0.3 0.0114372 -0.0415037 -0.0844895 0.0108291
0.3 0.0114046 -0.0412534 -0.0840764 0.0109311
0.3 0.0113729 -0.0410198 -0.0836661 0.0110324
0.3 0.0113422 -0.0408046 -0.0832596 0.0111332
0.3 0.0113125 -0.0406069 -0.0828573 0.0112335
0.3 0.0112839 -0.0404251 -0.0824592 0.0113333
0.3 0.0112565 -0.0402598 -0.0820655 0.0114324
0.3 0.0112302 -0.0401103 -0.0816763 0.0115311
0.3 0.0112051 -0.0399765 -0.0812917 0.0116292
0.3 0.0111812 -0.0398606 -0.0809121 0.0117266
0.3 0.0111586 -0.0397631 -0.0805377 0.0118233
0.3 0.0111375 -0.0396826 -0.0801686 0.0119192
0.3 0.0111177 -0.039619 -0.0798051 0.0120144
0.3 0.0110993 -0.0395705 -0.0794477 0.0121088
0.3 0.0110824 -0.0395369 -0.0790966 0.0122024
0.3 0.0110669 -0.0395183 -0.0787517 0.0122954
0.3 0.0110529 -0.0395143 -0.0784133 0.0123875
0.3 0.0110404 -0.0395293 -0.0780819 0.0124787
0.3 0.0110296 -0.039562 -0.0777581 0.0125692
0.3 0.0110204 -0.0396105 -0.0774417 0.0126586
0.3 0.0110129 -0.0396748 -0.0771329 0.0127471
0.3 0.0110069 -0.0397539 -0.0768317 0.0128345
0.3 0.0110027 -0.0398475 -0.0765381 0.0129208
0.3 0.0110002 -0.0399606 -0.076253 0.0130059
0.3 0.0109995 -0.0400911 -0.0759771 0.0130898
0.3 0.0110007 -0.0402367 -0.0757105 0.0131724
0.3 0.0110035 -0.0403902 -0.0754516 0.0132535
0.3 0.0110079 -0.0405491 -0.0752001 0.0133331
0.3 0.0110079 -0.0405491 -0.0752001 0.0133331
0.3 0.0110215 -0.0408813 -0.0747191 0.0134873
0.3 0.0110307 -0.0410575 -0.0744898 0.0135617
0.3 0.0110415 -0.0412352 -0.0742663 0.0136339
0.3 0.0110538 -0.0414118 -0.0740493 0.0137041
0.3 0.0110673 -0.0415864 -0.0738384 0.0137723
0.3 0.0110985 -0.0419274 -0.0734347 0.0139023
0.3 0.0110985 -0.0419274 -0.0734347 0.0139023
0.3 0.0111161 -0.0420933 -0.0732414 0.0139639
0.3 0.011135 -0.0422622 -0.0730543 0.014023
0.3 0.011155 -0.0424252 -0.0728721 0.0140798
0.3 0.011176 -0.0425809 -0.0726943 0.0141342
0.3 0.011198 -0.0427285 -0.0725207 0.0141861
0.3 0.011198 -0.0427285 -0.0725207 0.0141861
0.3 0.0112448 -0.0429984 -0.0721857 0.0142822
0.3 0.0112696 -0.0431245 -0.0720242 0.0143263
0.3 0.0112952 -0.0432459 -0.0718666 0.0143676
0.3 0.0113217 -0.0433626 -0.0717139 0.0144066
0.3 0.0113486 -0.0434672 -0.0715636 0.0144429
0.3 0.0113761 -0.0435595 -0.0714155 0.0144765
0.3 0.011404 -0.0436377 -0.0712693 0.0145073
0.3 0.0114323 -0.0437051 -0.071125 0.0145354
0.3 0.0114611 -0.0437627 -0.0709823 0.0145608
0.3 0.01149 -0.0438049 -0.0708386 0.0145832
0.3 0.011519 -0.0438317 -0.0706953 0.014603
0.3 0.011548 -0.0438436 -0.0705523 0.0146203
0.3 0.011548 -0.0438436 -0.0705523 0.0146203
0.3 0.0116059 -0.0438211 -0.0702666 0.0146472
0.3 0.0116347 -0.0437915 -0.0701239 0.0146569
0.3 0.0116635 -0.0437521 -0.0699832 0.0146647
0.3 0.0116919 -0.0436981 -0.0698418 0.0146701
0.3 0.0117199 -0.0436295 -0.0696994 0.0146735
0.3 0.0117475 -0.0435465 -0.0695559 0.0146749
0.3 0.0117475 -0.0435465 -0.0695559 0.0146749
0.3 0.0118011 -0.0433369 -0.0692647 0.0146715
0.3 0.0118271 -0.0432121 -0.069117 0.014667
0.3 0.0118525 -0.0430753 -0.0689677 0.0146608
0.3 0.0118772 -0.0429268 -0.0688166 0.014653
0.3 0.0119012 -0.0427679 -0.0686637 0.0146438
0.3 0.0119242 -0.0425935 -0.0685085 0.0146333
0.3 0.0119464 -0.0424028 -0.0683506 0.0146218
0.3 0.0119675 -0.0421934 -0.06819 0.0146094
0.3 0.0119675 -0.0421934 -0.06819 0.0146094
0.3 0.0120066 -0.0417264 -0.0678607 0.0145821
0.3 0.0120245 -0.0414698 -0.0676918 0.0145675
0.3 0.0120412 -0.0411958 -0.0675197 0.0145527
0.3 0.0120566 -0.040905 -0.0673445 0.0145378
0.3 0.0120708 -0.0406005 -0.0671662 0.014523
0.3 0.0120836 -0.0402836 -0.0669848 0.0145085
0.3 0.0120952 -0.0399541 -0.0668002 0.0144942
0.3 0.0121053 -0.0396124 -0.0666124 0.0144805
0.3 0.0121141 -0.0392565 -0.0664211 0.0144676
0.3 0.0121214 -0.0388847 -0.0662244 0.0144552
0.3 0.0121272 -0.0384999 -0.0660244 0.0144441
0.3 0.0121316 -0.0381019 -0.0658207 0.0144346
0.3 0.012149 -0.0374967 -0.0655028 0.0144621
0.3 0.012149 -0.0374967 -0.0655028 0.0144621
0.3 0.0121667 -0.0373714 -0.0654212 0.0145108
0.3 0.0121819 -0.037175 -0.0652922 0.0145498
0.3 0.0121971 -0.0370244 -0.0651642 0.0145851
0.3 0.0122135 -0.0369359 -0.0650434 0.0146192
0.3 0.012231 -0.0369004 -0.0649313 0.0146531
0.3 0.0122496 -0.0369011 -0.0648265 0.0146867
0.3 0.012269 -0.0369279 -0.0647274 0.0147203
0.3 0.0122891 -0.0369745 -0.0646336 0.0147534
0.3 0.01231 -0.037028 -0.0645442 0.0147863
0.3 0.0123312 -0.0370721 -0.0644576 0.014819
0.3 0.0123527 -0.0370969 -0.0643728 0.0148517
0.3 0.0123743 -0.0370954 -0.064289 0.0148845
0.3 0.0123959 -0.0370647 -0.0642053 0.0149176
0.3 0.0124148 -0.0370534 -0.0641329 0.0149463
0.3 0.0124148 -0.0370534 -0.0641329 0.0149463
0.3 0.0124502 -0.0370024 -0.0639833 0.0150018
0.3 0.012467 -0.0369612 -0.0639039 0.015028
0.3 0.0124833 -0.0369115 -0.0638217 0.0150532
0.3 0.0124992 -0.036856 -0.0637369 0.0150772
0.3 0.0125145 -0.0367968 -0.0636494 0.0151001
0.3 0.0125293 -0.0367353 -0.0635595 0.015122
0.3 0.0125575 -0.0366071 -0.0633721 0.0151623
0.3 0.0125575 -0.0366071 -0.0633721 0.0151623
0.3 0.0125708 -0.0365418 -0.0632748 0.0151809
0.3 0.0125837 -0.0364766 -0.0631752 0.0151983
0.3 0.0125962 -0.036412 -0.0630734 0.0152147
0.3 0.0126083 -0.036348 -0.0629695 0.01523
0.3 0.0126199 -0.0362846 -0.0628636 0.0152443
0.3 0.0126311 -0.0362219 -0.0627558 0.0152576
0.3 0.0126419 -0.0361597 -0.0626461 0.0152699
0.3 0.0126523 -0.0360981 -0.0625345 0.0152811
0.3 0.0126624 -0.0360369 -0.0624211 0.0152914
0.3 0.012672 -0.0359761 -0.0623059 0.0153007
0.3 0.0126812 -0.0359156 -0.0621891 0.015309
0.3 0.0126901 -0.0358553 -0.0620707 0.0153163
0.3 0.0126986 -0.0357953 -0.0619508 0.0153227
0.3 0.0127068 -0.0357352 -0.0618294 0.0153281
0.3 0.0127146 -0.0356752 -0.0617066 0.0153326
0.3 0.0127221 -0.0356152 -0.0615824 0.0153362
0.3 0.0127292 -0.0355552 -0.0614568 0.0153389
0.3 0.0127361 -0.0354953 -0.0613299 0.0153407
0.3 0.0127426 -0.0354355 -0.0612017 0.0153416
0.3 0.0127488 -0.0353757 -0.0610724 0.0153416
0.3 0.0127547 -0.0353159 -0.0609419 0.0153407
0.3 0.0127547 -0.0353159 -0.0609419 0.0153407
0.3 0.0127655 -0.0351965 -0.0606774 0.0153364
0.3 0.0127705 -0.0351369 -0.0605436 0.015333
0.3 0.0127753 -0.0350774 -0.0604087 0.0153287
0.3 0.0127797 -0.0350181 -0.0602729 0.0153236
0.3 0.0127839 -0.0349589 -0.0601362 0.0153177
0.3 0.0127878 -0.0348998 -0.0599985 0.015311
0.3 0.0127915 -0.0348409 -0.0598601 0.0153035
0.3 0.0127949 -0.034782 -0.0597208 0.0152952
0.3 0.012798 -0.0347231 -0.0595807 0.0152861
0.3 0.0128008 -0.0346694 -0.0594391 0.0152757
0.3 0.0128031 -0.0346273 -0.0592942 0.0152652
0.3 0.012805 -0.0345996 -0.0591454 0.0152544
0.3 0.0128063 -0.034589 -0.0589921 0.0152432
0.3 0.0128071 -0.0345983 -0.0588332 0.0152318
0.3 0.0128066 -0.0346777 -0.0584985 0.0152083
0.3 0.0128066 -0.0346777 -0.0584985 0.0152083
0.3 0.0128052 -0.034751 -0.058321 0.0151963
0.3 0.0128029 -0.0348514 -0.0581357 0.0151841
0.3 0.0127996 -0.0349757 -0.057942 0.0151717
0.3 0.0127953 -0.0351225 -0.0577396 0.0151591
0.3 0.01279 -0.0352885 -0.0575284 0.0151465
0.3 0.0127836 -0.0354721 -0.0573084 0.0151338
0.3 0.0127761 -0.0356742 -0.0570797 0.0151209
0.3 0.0127676 -0.0358921 -0.0568422 0.015108
0.3 0.0127579 -0.0361244 -0.0565959 0.0150949
0.3 0.012747 -0.036373 -0.0563399 0.0150818
0.3 0.0127349 -0.0366347 -0.0560736 0.0150688
0.3 0.0127217 -0.0369051 -0.0557991 0.0150555
0.3 0.0127073 -0.0371823 -0.0555169 0.0150418
0.3 0.0126918 -0.0374654 -0.055227 0.0150277
0.3 0.0126751 -0.0377545 -0.0549297 0.0150132
0.3 0.0126573 -0.0380488 -0.0546251 0.0149983
0.3 0.0126383 -0.0383519 -0.0543124 0.014983
0.3 0.0126183 -0.0386598 -0.0539939 0.014967
0.3 0.0125971 -0.0389717 -0.05367 0.0149502
0.3 0.0125749 -0.0392856 -0.0533401 0.0149328
0.3 0.0125517 -0.0396008 -0.0530047 0.0149148
0.3 0.0125274 -0.0399169 -0.0526638 0.0148962
0.3 0.0125022 -0.0402333 -0.0523174 0.0148769
0.3 0.0124761 -0.0405528 -0.051965 0.0148572
0.3 0.0124489 -0.0408746 -0.0516069 0.014837
0.3 0.0124209 -0.0411974 -0.0512428 0.0148165
0.3 0.0123921 -0.0415159 -0.0508751 0.0147952
0.3 0.0123626 -0.0418293 -0.0505046 0.0147732
0.3 0.0123626 -0.0418293 -0.0505046 0.0147732
0.3 0.0123015 -0.042438 -0.0497548 0.0147267
0.3 0.0122699 -0.0427345 -0.0493753 0.0147025
0.3 0.0122378 -0.0430277 -0.0489928 0.0146775
0.3 0.0122052 -0.0433129 -0.0486089 0.0146517
0.3 0.0121721 -0.0435893 -0.048224 0.0146251
0.3 0.0121388 -0.0438564 -0.0478385 0.0145976
0.3 0.0121052 -0.0441144 -0.0474525 0.0145693
0.3 0.0120713 -0.0443631 -0.0470662 0.0145401
0.3 0.0120371 -0.0446022 -0.0466799 0.0145101
0.3 0.0120028 -0.0448334 -0.046293 0.0144794
0.3 0.0119684 -0.0450571 -0.0459057 0.0144481
0.3 0.011934 -0.0452709 -0.0455194 0.014416
0.3 0.0118997 -0.0454739 -0.0451344 0.014383
0.3 0.0118655 -0.0456657 -0.0447508 0.0143493
0.3 0.0118315 -0.0458463 -0.0443688 0.0143148
0.3 0.0117978 -0.0460156 -0.0439886 0.0142795
0.3 0.0117643 -0.046174 -0.0436096 0.0142435
0.3 0.0117311 -0.0463223 -0.0432321 0.0142069
0.3 0.0116983 -0.0464601 -0.0428564 0.0141696
0.3 0.0116661 -0.0465846 -0.0424838 0.0141316
0.3 0.0116345 -0.0466951 -0.0421144 0.0140929
0.3 0.0116034 -0.0467912 -0.0417487 0.0140535
0.3 0.0116034 -0.0467912 -0.0417487 0.0140535
0.3 0.0115434 -0.0469401 -0.0410281 0.0139725
0.3 0.0115145 -0.0469917 -0.0406733 0.0139311
0.3 0.0114865 -0.0470262 -0.040323 0.0138892
0.3 0.0114595 -0.0470465 -0.0399775 0.0138466
0.3 0.0114333 -0.047053 -0.0396368 0.0138035
0.3 0.0114082 -0.0470455 -0.0393012 0.0137598
0.3 0.0113841 -0.0470242 -0.0389708 0.0137157
0.3 0.011361 -0.0469889 -0.0386457 0.013671
0.3 0.0113391 -0.0469395 -0.038326 0.0136258
0.3 0.0113183 -0.0468734 -0.038012 0.0135804
0.3 0.0112987 -0.04679 -0.0377039 0.0135346
0.3 0.0112805 -0.0466898 -0.0374021 0.0134886
0.3 0.0112635 -0.0465754 -0.0371067 0.0134423
0.3 0.0112478 -0.0464455 -0.0368181 0.0133958
0.3 0.0112335 -0.0463018 -0.0365362 0.0133491
0.3 0.0112204 -0.0461443 -0.0362611 0.0133022
0.3 0.0112089 -0.0459689 -0.0359935 0.0132553
0.3 0.0111988 -0.0457794 -0.0357336 0.0132085
0.3 0.0111901 -0.0455763 -0.0354814 0.0131618
0.3 0.0111829 -0.0453598 -0.0352371 0.0131152
0.3 0.0111773 -0.04513 -0.0350009 0.0130688
0.3 0.0111731 -0.0448845 -0.034773 0.0130226
0.3 0.0111731 -0.0448845 -0.034773 0.0130226
0.3 0.0111695 -0.0443502 -0.0343425 0.0129315
0.3 0.0111702 -0.0440552 -0.034141 0.0128867
0.3 0.0111726 -0.0437409 -0.0339491 0.0128426
0.3 0.0111767 -0.0434093 -0.0337676 0.0127992
0.3 0.0111825 -0.0430705 -0.0335947 0.0127566
0.3 0.0111898 -0.0427269 -0.0334298 0.0127149
0.3 0.0111986 -0.0423791 -0.0332731 0.0126742
0.3 0.0112089 -0.0420289 -0.0331245 0.0126345
0.3 0.0112209 -0.0416724 -0.0329844 0.0125961
0.3 0.0112342 -0.041317 -0.0328517 0.0125588
0.3 0.0112489 -0.0409646 -0.0327262 0.0125229
0.3 0.0112649 -0.0406162 -0.0326073 0.0124882
0.3 0.0113007 -0.0399317 -0.032389 0.0124233
0.3 0.0113007 -0.0399317 -0.032389 0.0124233
0.3 0.0113205 -0.0395971 -0.0322892 0.012393
0.3 0.0113414 -0.0392635 -0.0321958 0.0123645
0.3 0.0113636 -0.0389317 -0.0321087 0.0123376
0.3 0.0113869 -0.0386027 -0.0320273 0.0123124
0.3 0.0114111 -0.0382846 -0.0319505 0.0122888
0.3 0.0114361 -0.0379791 -0.0318775 0.0122669
0.3 0.0114619 -0.0376862 -0.0318083 0.0122467
0.3 0.0114884 -0.0374063 -0.0317427 0.0122281
0.3 0.0115157 -0.0371394 -0.0316803 0.0122113
0.3 0.0115436 -0.0368811 -0.0316215 0.0121962
0.3 0.011572 -0.036635 -0.0315651 0.0121827
0.3 0.0116007 -0.0364018 -0.0315108 0.0121707
0.3 0.0116298 -0.0361817 -0.0314584 0.0121603
0.3 0.0116592 -0.0359744 -0.0314075 0.0121514
0.3 0.0116889 -0.0357802 -0.0313581 0.0121441
0.3 0.0117188 -0.0355988 -0.0313101 0.0121382
0.3 0.0117489 -0.0354268 -0.0312636 0.0121339
0.3 0.0117791 -0.0352644 -0.0312185 0.012131
0.3 0.0118094 -0.03511 -0.0311745 0.0121295
0.3 0.0118396 -0.0349699 -0.0311306 0.0121292
0.3 0.0118396 -0.0349699 -0.0311306 0.0121292
0.3 0.0118993 -0.0347329 -0.0310425 0.012132
0.3 0.0119288 -0.0346358 -0.030998 0.012135
0.3 0.0119581 -0.0345505 -0.0309532 0.012139
0.3 0.0119868 -0.0344806 -0.0309073 0.0121437
0.3 0.0120151 -0.0344264 -0.0308601 0.012149
0.3 0.0120427 -0.0343878 -0.0308113 0.0121547
0.3 0.0120696 -0.0343649 -0.0307611 0.0121609
0.3 0.0120959 -0.034357 -0.0307092 0.0121674
0.3 0.0121216 -0.0343623 -0.0306557 0.0121742
0.3 0.0121464 -0.0343826 -0.0306 0.0121809
0.3 0.0121703 -0.0344161 -0.0305422 0.0121875
0.3 0.0121933 -0.0344624 -0.0304821 0.0121938
0.3 0.0122364 -0.034593 -0.0303552 0.0122054
0.3 0.0122364 -0.034593 -0.0303552 0.0122054
0.3 0.0122565 -0.0346771 -0.0302881 0.0122105
0.3 0.0122755 -0.0347739 -0.0302184 0.0122149
0.3 0.0122934 -0.0348822 -0.0301461 0.0122184
0.3 0.0123102 -0.0350039 -0.030069 0.0122213
0.3 0.0123257 -0.0351386 -0.029989 0.012223
0.3 0.0123399 -0.0352861 -0.029906 0.0122232
0.3 0.0123644 -0.0356193 -0.0297316 0.0122189
0.3 0.0123644 -0.0356193 -0.0297316 0.0122189
0.3 0.0123747 -0.0358047 -0.02964 0.0122141
0.3 0.0123836 -0.0360053 -0.0295434 0.0122077
0.3 0.0123911 -0.0362201 -0.0294435 0.0121989
0.3 0.0123971 -0.0364465 -0.0293405 0.0121878
0.3 0.0124016 -0.0366842 -0.0292344 0.0121741
0.3 0.0124047 -0.0369329 -0.0291252 0.0121577
0.3 0.0124206 -0.0369511 -0.0291265 0.0120932
0.3 0.0124368 -0.0369458 -0.0291367 0.0120225
0.3 0.0124503 -0.0369715 -0.0291337 0.0119525
0.3 0.0124635 -0.036952 -0.0291323 0.0118853
0.3 0.0124777 -0.0368638 -0.0291405 0.0118194
0.3 0.0124931 -0.0367239 -0.029158 0.0117536
0.3 0.0125094 -0.0365513 -0.0291829 0.0116877
0.3 0.0125266 -0.0363614 -0.0292129 0.0116215
0.3 0.0125447 -0.0361572 -0.0292481 0.0115551
0.3 0.0125634 -0.0359522 -0.0292873 0.0114884
0.3 0.0125826 -0.0357614 -0.0293286 0.0114211
0.3 0.0126022 -0.0355941 -0.0293712 0.0113531
0.3 0.012622 -0.0354564 -0.0294139 0.0112841
0.3 0.0126419 -0.035351 -0.0294558 0.0112142
0.3 0.0126614 -0.0352645 -0.0294937 0.0111454
0.3 0.0126987 -0.0351396 -0.0295539 0.0110098
0.3 0.0126987 -0.0351396 -0.0295539 0.0110098
0.3 0.0127166 -0.0350927 -0.0295767 0.0109429
0.3 0.0127339 -0.0350506 -0.0295949 0.0108769
0.3 0.0127507 -0.0350093 -0.0296087 0.0108116
0.3 0.0127671 -0.0349666 -0.0296183 0.0107472
0.3 0.0127829 -0.0349215 -0.0296239 0.0106836
0.3 0.0127982 -0.0348742 -0.0296255 0.0106208
0.3 0.012813 -0.0348245 -0.0296232 0.0105589
0.3 0.0128274 -0.0347727 -0.0296172 0.0104977
0.3 0.0128413 -0.0347191 -0.0296075 0.0104374
0.3 0.0128548 -0.0346644 -0.0295944 0.0103779
0.3 0.0128678 -0.034609 -0.0295779 0.0103192
0.3 0.0128804 -0.0345532 -0.0295583 0.0102613
0.3 0.0128925 -0.0344973 -0.0295355 0.0102041
0.3 0.0129043 -0.0344413 -0.0295098 0.0101477
0.3 0.0129156 -0.0343856 -0.0294812 0.010092
0.3 0.0129265 -0.0343298 -0.0294496 0.0100371
0.3 0.0129371 -0.0342742 -0.0294153 0.00998296
0.3 0.0129472 -0.0342185 -0.0293783 0.00992955
0.3 0.012957 -0.034163 -0.0293389 0.00987689
0.3 0.0129664 -0.0341076 -0.029297 0.00982495
0.3 0.0129754 -0.0340523 -0.0292527 0.00977374
0.3 0.0129841 -0.0339971 -0.0292061 0.00972325
0.3 0.0129924 -0.033942 -0.0291572 0.00967348
0.3 0.0130004 -0.0338871 -0.0291062 0.00962442
0.3 0.013008 -0.0338323 -0.029053 0.00957605
0.3 0.0130153 -0.0337776 -0.0289978 0.00952838
0.3 0.0130223 -0.033723 -0.0289406 0.00948139
0.3 0.0130289 -0.0336685 -0.0288816 0.00943509
0.3 0.0130413 -0.0335599 -0.0287582 0.00934452
0.3 0.0130413 -0.0335599 -0.0287582 0.00934452
0.3 0.0130471 -0.0335057 -0.0286939 0.00930025
0.3 0.0130525 -0.0334516 -0.0286279 0.00925664
0.3 0.0130577 -0.0333976 -0.0285604 0.00921371
0.3 0.0130625 -0.0333436 -0.0284914 0.00917144
0.3 0.0130671 -0.0332898 -0.0284209 0.00912982
0.3 0.0130755 -0.0331827 -0.0282758 0.00904851
0.3 0.0130755 -0.0331827 -0.0282758 0.00904851
0.3 0.0130793 -0.0331294 -0.0282011 0.00900881
0.3 0.0130826 -0.0330424 -0.0281308 0.00896896
0.3 0.0130854 -0.0329175 -0.0280655 0.00892981
0.3 0.0130876 -0.0327566 -0.0280045 0.0088912
0.3 0.0130894 -0.0325608 -0.0279479 0.0088526
0.3 0.0130905 -0.0323302 -0.027896 0.00881412
0.3 0.0130908 -0.0320661 -0.0278491 0.00877555
0.3 0.0130903 -0.0317641 -0.0278086 0.00873647
0.3 0.0130888 -0.0314262 -0.0277744 0.00869663
0.3 0.0130862 -0.0310537 -0.0277469 0.00865581
0.3 0.0130826 -0.0306582 -0.0277264 0.00861411
0.3 0.0130779 -0.0302419 -0.0277134 0.00857133
0.3 0.0130779 -0.0302419 -0.0277134 0.00857133
0.3 0.0130652 -0.0293516 -0.02771 0.00848227
0.3 0.013057 -0.0288731 -0.0277207 0.00843567
0.3 0.0130476 -0.0283725 -0.0277405 0.00838751
0.3 0.0130369 -0.0278536 -0.02777 0.00833806
0.3 0.0130249 -0.0273197 -0.0278095 0.00828729
0.3 0.0130118 -0.0267726 -0.0278584 0.00823493
0.3 0.0129974 -0.0262129 -0.0279166 0.00818093
0.3 0.0129818 -0.0256419 -0.0279842 0.00812523
0.3 0.012965 -0.0250589 -0.0280612 0.00806782
0.3 0.012947 -0.0244647 -0.0281478 0.00800869
0.3 0.0129277 -0.0238539 -0.0282446 0.00794754
0.3 0.0129072 -0.0232326 -0.028351 0.00788468
0.3 0.0128856 -0.0226029 -0.0284669 0.00782009
0.3 0.012863 -0.0219669 -0.0285923 0.00775369
0.3 0.0128392 -0.0213256 -0.028727 0.00768546
0.3 0.0128144 -0.0206791 -0.028871 0.00761539
0.3 0.0127885 -0.0200278 -0.0290242 0.00754346
0.3 0.0127617 -0.0193678 -0.0291865 0.0074694
0.3 0.0127338 -0.0187003 -0.0293577 0.00739319
0.3 0.0127049 -0.018027 -0.0295373 0.0073149
0.3 0.0126752 -0.01735 -0.0297242 0.00723433
0.3 0.0126447 -0.016676 -0.0299187 0.00715195
0.3 0.0126135 -0.0160047 -0.0301207 0.00706775
0.3 0.0125816 -0.0153377 -0.0303299 0.00698178
0.3 0.0125491 -0.0146712 -0.0305459 0.00689379
0.3 0.0125159 -0.0140061 -0.0307677 0.00680365
0.3 0.0124824 -0.0133468 -0.0309951 0.00671179
0.3 0.0124485 -0.0126942 -0.0312276 0.00661822
0.3 0.0124142 -0.0120483 -0.0314651 0.00652294
0.3 0.0123796 -0.0114094 -0.0317074 0.00642595
0.3 0.0123447 -0.0107743 -0.0319535 0.00632703
0.3 0.0123097 -0.0101471 -0.0322028 0.00622641
0.3 0.0122746 -0.00952794 -0.0324547 0.00612413
0.3 0.0122395 -0.0089172 -0.0327086 0.0060202
0.3 0.0122044 -0.00831433 -0.0329645 0.00591465
0.3 0.0121694 -0.00772019 -0.0332218 0.00580747
0.3 0.0121345 -0.00713287 -0.0334797 0.00569846
0.3 0.0120998 -0.00655188 -0.0337374 0.00558764
0.3 0.0120654 -0.00598192 -0.0339945 0.00547531
0.3 0.0120314 -0.00542415 -0.0342501 0.00536149
0.3 0.0119978 -0.00487844 -0.0345044 0.00524632
0.3 0.0119978 -0.00487844 -0.0345044 0.00524632
0.3 0.011932 -0.00382303 -0.0350062 0.00501164
0.3 0.0119 -0.00331487 -0.0352519 0.00489194
0.3 0.0118686 -0.00281877 -0.0354933 0.00477067
0.3 0.0118379 -0.00233686 -0.0357299 0.00464801
0.3 0.0118081 -0.00186895 -0.0359612 0.00452403
0.3 0.0117792 -0.0014152 -0.0361867 0.00439877
0.3 0.011751 -0.000973734 -0.0364065 0.00427231
0.3 0.0117238 -0.00054661 -0.0366201 0.00414462
0.3 0.0116976 -0.000133699 -0.0368269 0.00401571
0.3 0.0116724 0.000263457 -0.0370256 0.00388547
0.3 0.0116483 0.000643943 -0.0372158 0.00375401
0.3 0.0116254 0.00100915 -0.0373975 0.00362144
0.3 0.0116037 0.00135923 -0.0375702 0.00348778
0.3 0.0115638 0.00201412 -0.0378884 0.00321722
0.3 0.0115638 0.00201412 -0.0378884 0.00321722
0.3 0.0115458 0.00231921 -0.0380333 0.00308034
0.3 0.0115291 0.00260726 -0.038167 0.00294234
0.3 0.0115139 0.00287783 -0.0382893 0.00280322
0.3 0.0115 0.00313269 -0.0384004 0.00266305
0.3 0.0114876 0.00337286 -0.0385002 0.00252187
0.3 0.0114767 0.00359871 -0.0385884 0.00237969
0.3 0.0114672 0.0038101 -0.0386652 0.00223646
0.3 0.0114592 0.00400721 -0.0387303 0.00209217
0.3 0.0114527 0.00418628 -0.0387823 0.00194673
0.3 0.0114478 0.00435009 -0.038822 0.00180016
0.3 0.0114445 0.00449904 -0.0388493 0.00165242
0.3 0.0114428 0.00463333 -0.0388638 0.00150352
0.3 0.0114426 0.0047536 -0.0388655 0.00135354
0.3 0.011444 0.00485886 -0.0388543 0.00120228
0.3 0.0114471 0.00494909 -0.0388301 0.00104969
0.3 0.011452 0.0050182 -0.0387912 0.000895655
0.3 0.0114586 0.00506769 -0.0387376 0.000740117
0.3 0.0114669 0.00510469 -0.0386701 0.000582821
0.3 0.0114767 0.00513371 -0.0385901 0.000423877
0.3 0.011488 0.00515668 -0.0384978 0.000263203
0.3 0.0115008 0.00517502 -0.0383937 0.000100704
0.3 0.0115008 0.00517502 -0.0383937 0.000100704
0.3 0.0115306 0.0052023 -0.0381504 -0.000230141
0.3 0.0115478 0.00520615 -0.0380105 -0.000398773
0.3 0.0115664 0.00520279 -0.0378587 -0.000569675
0.3 0.0115863 0.00519392 -0.0376955 -0.000742935
0.3 0.0116073 0.00519022 -0.0375233 -0.000918689
0.3 0.0116294 0.00519329 -0.0373428 -0.00109693
0.3 0.0116762 0.00522447 -0.036958 -0.00146125
0.3 0.0116762 0.00522447 -0.036958 -0.00146125
0.3 0.011701 0.00525162 -0.0367545 -0.00164747
0.3 0.0117267 0.00528105 -0.0365431 -0.00183651
0.3 0.0117533 0.00531064 -0.0363242 -0.00202833
0.3 0.0117805 0.00534909 -0.0361005 -0.00222298
0.3 0.0118081 0.00539776 -0.0358726 -0.00242043
0.3 0.0118362 0.00545728 -0.0356411 -0.00262067
0.3 0.0118648 0.00552769 -0.035406 -0.0028238
0.3 0.0118937 0.00560879 -0.0351679 -0.0030298
0.3 0.011923 0.00569609 -0.0349267 -0.00323869
0.3 0.0119524 0.00579557 -0.0346845 -0.00345039
0.3 0.0119819 0.00590575 -0.0344419 -0.00366474
0.3 0.0120114 0.00602644 -0.0341995 -0.00388165
0.3 0.0120409 0.00615781 -0.0339572 -0.00410117
0.3 0.0120704 0.00629949 -0.0337158 -0.0043232
0.3 0.0120999 0.00644812 -0.033475 -0.00454772
0.3 0.0121292 0.00660311 -0.0332355 -0.00477459
0.3 0.0121583 0.00677194 -0.0329994 -0.00500361
0.3 0.0121869 0.00695249 -0.0327672 -0.00523455
0.3 0.0122151 0.00714504 -0.0325388 -0.00546743
0.3 0.0122429 0.00734915 -0.032315 -0.0057021
0.3 0.0122703 0.00756242 -0.0320958 -0.00593849
0.3 0.0122972 0.00778256 -0.0318816 -0.00617631
0.3 0.0123235 0.00800873 -0.0316728 -0.00641545
0.3 0.0123491 0.00824682 -0.0314714 -0.0066556
0.3 0.0123739 0.00849688 -0.0312772 -0.00689674
0.3 0.012398 0.00875996 -0.031091 -0.0071387
0.3 0.0124212 0.00903515 -0.0309129 -0.00738136
0.3 0.0124436 0.00931914 -0.0307433 -0.00762448
0.3 0.012465 0.00961529 -0.0305834 -0.00786773
0.3 0.0124853 0.00992387 -0.0304338 -0.00811091
0.3 0.0125228 0.010575 -0.0301656 -0.00859696
0.3 0.0125228 0.010575 -0.0301656 -0.00859696
0.3 0.0125399 0.0109184 -0.0300478 -0.00883939
0.3 0.0125558 0.0112739 -0.0299414 -0.00908119
0.3 0.0125705 0.0116399 -0.0298481 -0.00932161
0.3 0.0125839 0.0120194 -0.0297674 -0.00956087
0.3 0.0125959 0.0124097 -0.0296992 -0.00979876
0.3 0.0126067 0.0128098 -0.029644 -0.0100351
0.3 0.0126161 0.013219 -0.0296016 -0.01027
0.3 0.0126241 0.0136378 -0.0295724 -0.0105031
0.3 0.0126307 0.0140685 -0.0295571 -0.0107344
0.3 0.0126359 0.0145091 -0.0295559 -0.0109635
0.3 0.0126397 0.0149606 -0.0295677 -0.0111907
0.3 0.0126419 0.0154218 -0.0295941 -0.0114154
0.3 0.0126425 0.0158926 -0.0296352 -0.0116373
0.3 0.0126647 0.0162011 -0.0296106 -0.011864
0.3 0.0126647 0.0164614 -0.0295773 -0.0120853
0.3 0.0126747 0.016739 -0.0295633 -0.0123012
0.3 0.0126845 0.0169771 -0.0295527 -0.012516
0.3 0.0126956 0.0171339 -0.0295329 -0.012732
0.3 0.0127081 0.0172218 -0.0295032 -0.0129494
0.3 0.0127219 0.0172633 -0.0294639 -0.0131679
0.3 0.012737 0.0172568 -0.029415 -0.0133874
0.3 0.0127533 0.0172224 -0.0293572 -0.0136075
0.3 0.0127702 0.0171801 -0.029292 -0.013828
0.3 0.0127878 0.0171442 -0.02922 -0.0140489
0.3 0.0128059 0.0171274 -0.0291421 -0.01427
0.3 0.0128243 0.0171361 -0.0290594 -0.0144911
0.3 0.0128429 0.0171732 -0.0289732 -0.014712
0.3 0.0128616 0.0172389 -0.0288834 -0.0149328
0.3 0.0128804 0.0173342 -0.0287914 -0.0151532
0.3 0.0128988 0.0174092 -0.0286983 -0.0153703
0.3 0.0129165 0.0174606 -0.0286054 -0.0155855
0.3 0.0129336 0.0174903 -0.0285126 -0.0157987
0.3 0.0129502 0.0175009 -0.0284199 -0.0160097
0.3 0.0129661 0.017496 -0.0283273 -0.0162184
0.3 0.0129964 0.0174487 -0.0281421 -0.0166289
0.3 0.0129964 0.0174487 -0.0281421 -0.0166289
0.3 0.0130107 0.0174104 -0.0280495 -0.0168307
0.3 0.0130245 0.0173665 -0.027957 -0.0170302
0.3 0.0130378 0.0173193 -0.0278644 -0.0172274
0.3 0.0130506 0.0172715 -0.0277719 -0.0174223
0.3 0.0130629 0.0172245 -0.0276793 -0.0176149
0.3 0.0130861 0.017134 -0.0274941 -0.0179934
0.3 0.0130861 0.017134 -0.0274941 -0.0179934
0.3 0.013097 0.0170905 -0.0274015 -0.0181793
0.3 0.0131074 0.0170479 -0.0273088 -0.0183629
0.3 0.0131174 0.0170058 -0.0272161 -0.0185444
0.3 0.013127 0.0169641 -0.0271234 -0.0187238
0.3 0.0131362 0.0169227 -0.0270307 -0.018901
0.3 0.0131362 0.0169227 -0.0270307 -0.018901
0.3 0.0131533 0.0168402 -0.0268452 -0.019249
0.3 0.0131613 0.016799 -0.0267525 -0.0194199
0.3 0.0131688 0.0167579 -0.0266597 -0.0195887
0.3 0.013176 0.0167167 -0.026567 -0.0197554
0.3 0.0131829 0.0166754 -0.0264743 -0.0199202
0.3 0.0131894 0.016634 -0.0263816 -0.0200829
0.3 0.0131955 0.0165926 -0.0262889 -0.0202436
0.3 0.0132013 0.016551 -0.0261962 -0.0204024
0.3 0.0132067 0.0165094 -0.0261036 -0.0205591
0.3 0.0132119 0.0164677 -0.026011 -0.020714
0.3 0.0132167 0.0164259 -0.0259184 -0.0208669
0.3 0.0132212 0.016384 -0.0258259 -0.0210179
0.3 0.0132293 0.0162997 -0.025641 -0.0213143
0.3 0.0132293 0.0162997 -0.025641 -0.0213143
0.3 0.0132293 0.0162997 -0.025641 -0.0213143
0.3 0.0132363 0.0162153 -0.0254562 -0.0216032
0.3 0.0132393 0.0161731 -0.0253639 -0.021745
0.3 0.0132421 0.016131 -0.0252716 -0.0218849
0.3 0.0132446 0.0160888 -0.0251794 -0.022023
0.3 0.013249 0.0160349 -0.0250826 -0.0221568
0.3 0.013249 0.0160349 -0.0250826 -0.0221568
0.3 0.013257 0.0157931 -0.0249189 -0.0224194
0.3 0.0132601 0.0155876 -0.0248549 -0.0225477
0.3 0.0132626 0.0153279 -0.0248037 -0.0226735
0.3 0.0132643 0.0150182 -0.0247652 -0.0227965
0.3 0.0132652 0.0146708 -0.024739 -0.022917
0.3 0.0132643 0.0138881 -0.0247236 -0.0231494
0.3 0.0132643 0.0138881 -0.0247236 -0.0231494
0.3 0.0132626 0.0134558 -0.0247349 -0.0232613
0.3 0.0132597 0.012994 -0.0247603 -0.02337
0.3 0.0132558 0.0125067 -0.0247995 -0.0234753
0.3 0.0132506 0.0120006 -0.0248524 -0.0235774
0.3 0.0132444 0.0114768 -0.0249196 -0.0236761
0.3 0.0132284 0.0103815 -0.0250964 -0.023863
0.3 0.0132284 0.0103815 -0.0250964 -0.023863
0.3 0.0132186 0.00980886 -0.0252066 -0.0239512
0.3 0.0132076 0.00921877 -0.025333 -0.0240359
0.3 0.0131953 0.00861172 -0.0254744 -0.0241171
0.3 0.0131818 0.00798919 -0.025631 -0.0241945
0.3 0.0131672 0.0073532 -0.0258028 -0.0242682
0.3 0.0131512 0.00670267 -0.0259899 -0.0243383
0.3 0.0131341 0.00603861 -0.0261925 -0.0244045
0.3 0.0131157 0.00535622 -0.0264111 -0.0244668
0.3 0.013096 0.00465718 -0.0266456 -0.024525
0.3 0.0130752 0.00394357 -0.0268957 -0.0245792
0.3 0.0130532 0.00322315 -0.0271608 -0.0246297
0.3 0.0130532 0.00322315 -0.0271608 -0.0246297
0.3 0.013006 0.00176723 -0.0277363 -0.0247195
0.3 0.0129808 0.00102942 -0.0280462 -0.0247586
0.3 0.0129546 0.00028308 -0.0283713 -0.0247938
0.3 0.0129275 -0.000466421 -0.0287106 -0.0248254
0.3 0.0128995 -0.00121749 -0.0290637 -0.0248534
0.3 0.0128707 -0.00196962 -0.0294303 -0.0248778
0.3 0.0128412 -0.00272263 -0.0298104 -0.0248986
0.3 0.0128109 -0.00347646 -0.0302036 -0.0249158
0.3 0.0127798 -0.0042356 -0.0306098 -0.0249292
0.3 0.0127482 -0.00499522 -0.0310281 -0.0249392
0.3 0.012716 -0.0057543 -0.0314578 -0.0249456
0.3 0.0126833 -0.0065122 -0.0318987 -0.0249485
0.3 0.0126502 -0.00726875 -0.0323507 -0.0249481
0.3 0.0126166 -0.00802365 -0.0328131 -0.0249441
0.3 0.0125826 -0.00878028 -0.0332857 -0.0249366
0.3 0.0125483 -0.00953799 -0.0337678 -0.0249254
0.3 0.0125136 -0.0102967 -0.0342589 -0.0249107
0.3 0.0124788 -0.011055 -0.0347585 -0.0248924
0.3 0.0124439 -0.0118061 -0.0352653 -0.024871
0.3 0.0123741 -0.0132857 -0.0363004 -0.0248188
0.3 0.0123741 -0.0132857 -0.0363004 -0.0248188
0.3 0.0123393 -0.0140124 -0.0368275 -0.0247881
0.3 0.0123046 -0.0147328 -0.0373598 -0.0247541
0.3 0.0122702 -0.0154441 -0.0378967 -0.0247173
0.3 0.0122361 -0.0161468 -0.0384374 -0.0246775
0.3 0.0122024 -0.0168408 -0.0389814 -0.024635
0.3 0.0121361 -0.0182034 -0.0400787 -0.0245416
0.3 0.0121361 -0.0182034 -0.0400787 -0.0245416
0.3 0.0121037 -0.0188719 -0.0406309 -0.0244909
0.3 0.0120718 -0.0195346 -0.0411843 -0.0244373
0.3 0.0120404 -0.0201909 -0.0417383 -0.024381
0.3 0.0120098 -0.0208401 -0.0422925 -0.0243221
0.3 0.0119799 -0.0214786 -0.042846 -0.0242607
0.3 0.0119799 -0.0214786 -0.042846 -0.0242607
0.3 0.0119223 -0.0227253 -0.0439509 -0.0241311
0.3 0.0118948 -0.0233301 -0.0445002 -0.0240627
0.3 0.0118683 -0.0239228 -0.0450468 -0.0239919
0.3 0.0118427 -0.0245017 -0.0455901 -0.0239189
0.3 0.0118182 -0.0250687 -0.04613 -0.0238439
0.3 0.0117947 -0.0256248 -0.0466659 -0.0237668
0.3 0.0117947 -0.0256248 -0.0466659 -0.0237668
0.3 0.0117509 -0.0267083 -0.0477262 -0.0236066
0.3 0.0117308 -0.0272319 -0.0482486 -0.0235235
0.3 0.0117118 -0.0277434 -0.0487652 -0.0234383
0.3 0.0116941 -0.0282446 -0.049276 -0.0233512
0.3 0.0116776 -0.0287357 -0.0497809 -0.0232622
0.3 0.0116623 -0.0292166 -0.0502795 -0.0231714
0.3 0.0116623 -0.0292166 -0.0502795 -0.0231714
0.3 0.0116356 -0.0301501 -0.051258 -0.022984
0.3 0.0116243 -0.0305982 -0.0517361 -0.0228874
0.3 0.0116143 -0.0310331 -0.0522061 -0.0227888
0.3 0.0116058 -0.0314549 -0.0526678 -0.0226882
0.3 0.0115986 -0.0318677 -0.0531219 -0.0225856
0.3 0.0115928 -0.0322717 -0.0535683 -0.022481
0.3 0.0115853 -0.0330537 -0.0544374 -0.0222655
0.3 0.0115853 -0.0330537 -0.0544374 -0.0222655
0.3 0.0115837 -0.0334308 -0.0548598 -0.0221545
0.3 0.0115835 -0.0337934 -0.0552733 -0.0220414
0.3 0.0115849 -0.0341476 -0.0556783 -0.021926
0.3 0.0115875 -0.0344954 -0.0560751 -0.0218081
0.3 0.0115916 -0.0348384 -0.0564637 -0.0216877
0.3 0.011597 -0.0351783 -0.0568446 -0.0215646
0.3 0.0116037 -0.0355161 -0.0572178 -0.0214387
0.3 0.0116116 -0.035852 -0.0575834 -0.0213098
0.3 0.0116208 -0.036187 -0.0579418 -0.0211779
0.3 0.0116313 -0.0365183 -0.0582922 -0.0210428
0.3 0.011643 -0.0368471 -0.0586351 -0.0209044
0.3 0.0116557 -0.0371808 -0.0589722 -0.0207625
0.3 0.0116694 -0.0375217 -0.0593043 -0.0206171
0.3 0.011684 -0.0378708 -0.0596318 -0.0204679
0.3 0.0116995 -0.0382279 -0.0599548 -0.020315
0.3 0.0117157 -0.0385937 -0.0602737 -0.0201581
0.3 0.0117329 -0.0389646 -0.0605881 -0.0199972
0.3 0.0117508 -0.0393402 -0.0608985 -0.0198322
0.3 0.0117692 -0.0397262 -0.061207 -0.0196631
0.3 0.0117882 -0.0401238 -0.0615143 -0.0194899
0.3 0.0118077 -0.0405327 -0.0618201 -0.0193124
0.3 0.0118276 -0.0409534 -0.0621252 -0.0191306
0.3 0.0118478 -0.041386 -0.0624302 -0.0189446
0.3 0.0118685 -0.0418275 -0.0627348 -0.0187542
0.3 0.0118894 -0.042278 -0.0630397 -0.0185595
0.3 0.0119105 -0.0427409 -0.0633468 -0.0183608
0.3 0.0119316 -0.0432162 -0.0636566 -0.0181579
0.3 0.0119526 -0.0437041 -0.0639698 -0.017951
0.3 0.0119736 -0.0442026 -0.0642864 -0.0177402
0.3 0.0119946 -0.0447133 -0.0646068 -0.0175253
0.3 0.0120154 -0.0452356 -0.0649318 -0.0173066
0.3 0.012036 -0.0457681 -0.0652613 -0.017084
0.3 0.0120565 -0.0463101 -0.0655962 -0.0168578
0.3 0.0120766 -0.0468681 -0.0659367 -0.0166276
0.3 0.0120962 -0.0474378 -0.0662847 -0.0163942
0.3 0.0121154 -0.048018 -0.06664 -0.0161576
0.3 0.0121341 -0.0486092 -0.0670032 -0.015918
0.3 0.0121522 -0.0492106 -0.0673749 -0.0156755
0.3 0.0121698 -0.0498219 -0.0677554 -0.0154304
0.3 0.0121868 -0.0504425 -0.0681454 -0.0151826
0.3 0.0122031 -0.0510737 -0.068546 -0.0149329
0.3 0.0122186 -0.0517151 -0.0689576 -0.0146812
0.3 0.0122333 -0.0523662 -0.0693803 -0.0144278
0.3 0.0122333 -0.0523662 -0.0693803 -0.0144278
0.3 0.0122601 -0.0536992 -0.0702609 -0.013916
0.3 0.0122721 -0.0543808 -0.0707194 -0.0136581
0.3 0.0122832 -0.0550733 -0.0711912 -0.0133994
0.3 0.0122931 -0.0557758 -0.0716765 -0.01314
0.3 0.0123021 -0.0564885 -0.0721759 -0.0128801
0.3 0.0123099 -0.05721 -0.0726893 -0.0126198
0.3 0.0123166 -0.0579416 -0.073217 -0.0123593
0.3 0.0123222 -0.0586832 -0.0737596 -0.0120987
0.3 0.0123265 -0.0594376 -0.0743177 -0.0118383
0.3 0.0123296 -0.0602046 -0.0748918 -0.0115781
0.3 0.0123315 -0.0609855 -0.0754811 -0.0113182
0.3 0.012332 -0.0617757 -0.0760868 -0.0110593
0.3 0.0123312 -0.0625739 -0.0767086 -0.0108013
0.3 0.0123291 -0.0633808 -0.077347 -0.0105446
0.3 0.0123257 -0.0641962 -0.0780025 -0.0102893
0.3 0.0123334 -0.0648366 -0.0785818 -0.0100296
0.3 0.0123412 -0.0654548 -0.0791695 -0.0097783
0.3 0.0123491 -0.0660039 -0.0797616 -0.00952854
0.3 0.0123581 -0.0664753 -0.0803485 -0.0092773
0.3 0.0123688 -0.0668842 -0.0809275 -0.0090243
0.3 0.0123688 -0.0668842 -0.0809275 -0.0090243
0.3 0.0123952 -0.0675432 -0.0820591 -0.00851442
0.3 0.0124105 -0.0678327 -0.0826139 -0.00825735
0.3 0.0124269 -0.0681243 -0.0831623 -0.00799921
0.3 0.0124443 -0.0684301 -0.0837047 -0.00774014
0.3 0.0124626 -0.0687586 -0.0842415 -0.00748003
0.3 0.0124816 -0.0691124 -0.0847729 -0.0072188
0.3 0.0125216 -0.0698949 -0.0858205 -0.00669288
0.3 0.0125216 -0.0698949 -0.0858205 -0.00669288
0.3 0.0125423 -0.0703258 -0.0863387 -0.00642845
0.3 0.0125633 -0.0707872 -0.0868559 -0.00616341
0.3 0.0125842 -0.0712766 -0.0873732 -0.00589791
0.3 0.0126046 -0.0716532 -0.087871 -0.00563563
0.3 0.0126242 -0.0719118 -0.0883496 -0.0053754
0.3 0.0126432 -0.0720565 -0.0888091 -0.00511745
0.3 0.0126614 -0.0720986 -0.0892496 -0.00486178
0.3 0.012679 -0.0720599 -0.0896718 -0.00460844
0.3 0.0126961 -0.0719721 -0.0900758 -0.00435738
0.3 0.0127125 -0.0718586 -0.0904624 -0.00410882
0.3 0.0127284 -0.0717322 -0.090832 -0.00386275
0.3 0.0127438 -0.0716032 -0.091185 -0.00361906
0.3 0.0127587 -0.0714737 -0.0915216 -0.00337779
0.3 0.0127732 -0.071346 -0.091842 -0.00313889
0.3 0.0127871 -0.0712217 -0.0921467 -0.00290236
0.3 0.0128005 -0.071102 -0.092436 -0.00266817
0.3 0.0128135 -0.0709868 -0.0927103 -0.0024363
0.3 0.012826 -0.070875 -0.0929705 -0.00220671
0.3 0.012838 -0.0707653 -0.0932168 -0.00197938
0.3 0.0128496 -0.0706571 -0.0934496 -0.00175429
0.3 0.0128608 -0.0705504 -0.0936693 -0.00153135
0.3 0.0128715 -0.0704446 -0.0938758 -0.00131061
0.3 0.0128817 -0.0703393 -0.0940695 -0.00109207
0.3 0.0128916 -0.0702343 -0.0942508 -0.000875707
0.3 0.012901 -0.0701293 -0.0944201 -0.000661496
0.3 0.01291 -0.070024 -0.0945777 -0.000449418
0.3 0.0129186 -0.0699184 -0.094724 -0.000239453
0.3 0.0129268 -0.0698121 -0.0948595 -3.15821e-05
0.3 0.0129346 -0.0697053 -0.0949842 0.000174208
0.3 0.0129421 -0.0695977 -0.0950982 0.000377922
0.3 0.0129491 -0.0694894 -0.0952021 0.000579581
0.3 0.0129558 -0.0693808 -0.095296 0.000779197
0.3 0.0129621 -0.0692718 -0.0953803 0.00097681
0.3 0.012968 -0.0691626 -0.0954554 0.00117244
0.3 0.0129737 -0.069053 -0.0955216 0.00136609
0.3 0.012979 -0.068943 -0.0955791 0.00155777
0.3 0.0129839 -0.0688322 -0.0956279 0.00174756
0.3 0.0129885 -0.0687211 -0.0956683 0.0019354
0.3 0.0129928 -0.0686096 -0.0957004 0.00212132
0.3 0.0129968 -0.068498 -0.0957246 0.00230532
0.3 0.0130005 -0.0683863 -0.0957411 0.00248743
0.3 0.0130039 -0.0682743 -0.0957502 0.00266766
0.3 0.013007 -0.0681622 -0.0957522 0.00284604
0.3 0.0130086 -0.0679907 -0.0957394 0.00302189
0.3 0.01301 -0.0678204 -0.0957192 0.00319621
0.3 0.013011 -0.0676456 -0.0956922 0.00336847
0.3 0.0130116 -0.0674663 -0.095657 0.00353866
0.3 0.0130117 -0.0672801 -0.0956128 0.00370671
0.3 0.0130111 -0.0670821 -0.0955587 0.00387257
0.3 0.0130098 -0.066868 -0.0954943 0.00403622
0.3 0.0130077 -0.0666342 -0.0954189 0.00419767
0.3 0.0130077 -0.0666342 -0.0954189 0.00419767
0.3 0.013001 -0.0661054 -0.0952348 0.00451399
0.3 0.0129961 -0.065802 -0.0951243 0.00466877
0.3 0.0129902 -0.0654698 -0.0950009 0.00482133
0.3 0.0129831 -0.0651101 -0.0948644 0.00497168
0.3 0.0129748 -0.0647298 -0.0947163 0.00512025
0.3 0.0129655 -0.0643315 -0.0945563 0.00526697
0.3 0.0129549 -0.0639145 -0.0943843 0.00541184
0.3 0.0129304 -0.0630328 -0.0940049 0.00569626
0.3 0.0129304 -0.0630328 -0.0940049 0.00569626
0.3 0.0129163 -0.0625705 -0.0937977 0.00583595
0.3 0.0129009 -0.0620906 -0.0935782 0.00597392
0.3 0.0128843 -0.0615956 -0.0933457 0.00611003
0.3 0.0128664 -0.0610892 -0.0931026 0.00624478
0.3 0.0128473 -0.0605742 -0.0928491 0.00637822
0.3 0.0128271 -0.0600523 -0.0925855 0.00651044
0.3 0.0128056 -0.0595227 -0.0923121 0.00664143
0.3 0.012783 -0.0589871 -0.0920289 0.00677127
0.3 0.0127591 -0.0584415 -0.0917353 0.00689985
0.3 0.012734 -0.0578873 -0.0914316 0.00702721
0.3 0.0127078 -0.0573292 -0.0911203 0.0071539
0.3 0.0126805 -0.056769 -0.0908009 0.00727973
0.3 0.0126523 -0.0562073 -0.0904734 0.00740465
0.3 0.012623 -0.055645 -0.0901382 0.00752869
0.3 0.0125926 -0.0550793 -0.0897946 0.00765174
0.3 0.0125613 -0.054514 -0.0894449 0.00777428
0.3 0.0125292 -0.0539511 -0.0890888 0.00789606
0.3 0.0124962 -0.0533913 -0.0887266 0.0080171
0.3 0.0124624 -0.0528334 -0.0883586 0.00813746
0.3 0.0124279 -0.0522792 -0.0879848 0.00825709
0.3 0.0123927 -0.051729 -0.0876056 0.00837601
0.3 0.0123567 -0.0511806 -0.0872203 0.00849409
0.3 0.0123201 -0.0506351 -0.0868285 0.0086111
0.3 0.012283 -0.050097 -0.0864328 0.00872747
0.3 0.0122455 -0.0495677 -0.0860335 0.00884324
0.3 0.0122075 -0.0490481 -0.0856308 0.00895842
0.3 0.0121692 -0.0485381 -0.0852249 0.00907304
0.3 0.0121305 -0.0480359 -0.0848155 0.00918694
0.3 0.0120916 -0.0475416 -0.0844028 0.00930014
0.3 0.0120524 -0.047055 -0.0839872 0.00941263
0.3 0.0120132 -0.0465809 -0.0835704 0.00952461
0.3 0.011974 -0.0461204 -0.0831528 0.0096361
0.3 0.011935 -0.0456734 -0.0827344 0.00974714
0.3 0.011896 -0.0452406 -0.0823155 0.00985772
0.3 0.0118572 -0.0448219 -0.0818965 0.00996783
0.3 0.0118186 -0.0444165 -0.0814768 0.0100773
0.3 0.0117803 -0.0440246 -0.081057 0.0101862
0.3 0.0117423 -0.0436442 -0.0806372 0.0102945
0.3 0.0117048 -0.0432793 -0.0802188 0.0104023
0.3 0.0116678 -0.0429305 -0.0798023 0.0105096
0.3 0.0116314 -0.0425984 -0.0793878 0.0106165
0.3 0.0115956 -0.0422844 -0.0789755 0.0107229
0.3 0.0115606 -0.041987 -0.0785655 0.0108289
0.3 0.0115262 -0.0417064 -0.0781578 0.0109343
0.3 0.0114927 -0.0414418 -0.0777525 0.0110392
0.3 0.01146 -0.041195 -0.0773508 0.0111436
0.3 0.0114283 -0.0409644 -0.0769528 0.0112476
0.3 0.0113976 -0.04075 -0.0765589 0.0113511
0.3 0.0113976 -0.04075 -0.0765589 0.0113511
0.3 0.0113392 -0.0403701 -0.0757831 0.0115566
0.3 0.0113117 -0.0402069 -0.0754015 0.0116585
0.3 0.0112854 -0.040062 -0.0750245 0.0117597
0.3 0.0112603 -0.0399341 -0.0746527 0.0118604
0.3 0.0112365 -0.0398221 -0.0742864 0.0119605
0.3 0.011214 -0.039726 -0.0739257 0.0120599
0.3 0.0111928 -0.0396456 -0.0735706 0.0121588
0.3 0.011173 -0.0395809 -0.0732213 0.012257
0.3 0.0111546 -0.039535 -0.0728781 0.0123544
0.3 0.0111377 -0.0395074 -0.0725413 0.0124511
0.3 0.0111224 -0.0394976 -0.0722115 0.0125471
0.3 0.0111086 -0.0395024 -0.0718885 0.0126423
0.3 0.0110963 -0.0395221 -0.0715724 0.0127366
0.3 0.0110856 -0.0395574 -0.0712635 0.0128301
0.3 0.0110765 -0.0396063 -0.0709614 0.0129226
0.3 0.011069 -0.0396696 -0.0706667 0.013014
0.3 0.0110631 -0.0397499 -0.0703793 0.0131042
0.3 0.011059 -0.0398465 -0.0700993 0.0131931
0.3 0.0110566 -0.0399582 -0.0698274 0.0132807
0.3 0.011056 -0.0400838 -0.0695637 0.013367
0.3 0.011057 -0.040222 -0.0693083 0.013452
0.3 0.011057 -0.040222 -0.0693083 0.013452
0.3 0.0110641 -0.0405317 -0.0688216 0.0136174
0.3 0.0110703 -0.0407054 -0.0685908 0.0136977
0.3 0.0110783 -0.0408908 -0.0683683 0.0137762
0.3 0.0110878 -0.0410792 -0.068153 0.0138529
0.3 0.0110988 -0.0412668 -0.0679447 0.0139277
0.3 0.0111112 -0.0414526 -0.0677431 0.0140006
0.3 0.0111112 -0.0414526 -0.0677431 0.0140006
0.3 0.0111402 -0.0418164 -0.0673594 0.0141399
0.3 0.0111569 -0.0419982 -0.0671773 0.0142063
0.3 0.0111748 -0.0421728 -0.0670007 0.0142704
0.3 0.0111938 -0.0423393 -0.0668291 0.0143322
0.3 0.011214 -0.0424991 -0.0666624 0.0143916
0.3 0.0112352 -0.0426523 -0.0665003 0.0144486
0.3 0.0112574 -0.0427978 -0.0663428 0.0145031
0.3 0.0112805 -0.0429364 -0.0661895 0.014555
0.3 0.0113046 -0.0430678 -0.0660403 0.0146043
0.3 0.0113297 -0.0431958 -0.0658953 0.0146509
0.3 0.0113556 -0.0433224 -0.0657544 0.0146948
0.3 0.0113823 -0.0434465 -0.0656187 0.0147361
0.3 0.0114096 -0.043558 -0.0654853 0.0147748
0.3 0.0114373 -0.0436546 -0.0653538 0.0148108
0.3 0.0114654 -0.0437358 -0.0652237 0.0148442
0.3 0.0115225 -0.0438504 -0.0649673 0.0149027
0.3 0.0115225 -0.0438504 -0.0649673 0.0149027
0.3 0.0115514 -0.0438855 -0.0648407 0.0149278
0.3 0.0115806 -0.04391 -0.0647153 0.0149503
0.3 0.01161 -0.0439276 -0.064591 0.0149701
0.3 0.0116395 -0.043938 -0.0644676 0.0149873
0.3 0.0116688 -0.0439338 -0.064344 0.015002
0.3 0.011698 -0.0439137 -0.0642199 0.0150143
0.3 0.0117269 -0.0438773 -0.0640953 0.0150243
0.3 0.0117556 -0.0438247 -0.06397 0.0150319
0.3 0.011784 -0.0437582 -0.063844 0.0150373
0.3 0.0118118 -0.0436728 -0.0637165 0.0150407
0.3 0.0118392 -0.0435695 -0.0635875 0.0150422
0.3 0.0118659 -0.0434521 -0.063457 0.015042
0.3 0.0118919 -0.0433212 -0.0633248 0.0150401
0.3 0.0119174 -0.0431767 -0.0631908 0.0150365
0.3 0.0119421 -0.0430193 -0.063055 0.0150313
0.3 0.011966 -0.0428498 -0.0629174 0.0150247
0.3 0.0119892 -0.0426694 -0.0627779 0.0150169
0.3 0.0120114 -0.0424753 -0.062636 0.0150081
0.3 0.0120326 -0.0422715 -0.0624939 0.0149988
0.3 0.0120528 -0.0420513 -0.0623493 0.0149888
0.3 0.012072 -0.0418163 -0.062202 0.0149781
0.3 0.01209 -0.0415654 -0.0620518 0.0149668
0.3 0.0121068 -0.0412983 -0.0618985 0.0149553
0.3 0.0121225 -0.0410113 -0.0617397 0.0149432
0.3 0.0121367 -0.0407078 -0.0615776 0.0149312
0.3 0.0121497 -0.0403906 -0.0614123 0.0149196
0.3 0.0121613 -0.0400598 -0.0612437 0.0149085
0.3 0.0121716 -0.0397156 -0.0610719 0.014898
0.3 0.0121804 -0.0393586 -0.0608968 0.0148882
0.3 0.0121879 -0.0389869 -0.0607182 0.0148795
0.3 0.0121938 -0.0386007 -0.0605362 0.0148721
0.3 0.0121982 -0.0382031 -0.0603525 0.0148666
0.3 0.0122011 -0.0377925 -0.0601653 0.0148628
0.3 0.0122146 -0.0375802 -0.0600657 0.014899
0.3 0.0122146 -0.0375802 -0.0600657 0.014899
0.3 0.0122468 -0.0372828 -0.0599246 0.0150016
0.3 0.0122611 -0.0371392 -0.0598462 0.0150507
0.3 0.0122762 -0.0370513 -0.0597775 0.0150993
0.3 0.0122925 -0.0370127 -0.0597145 0.015147
0.3 0.0123097 -0.037009 -0.0596564 0.0151939
0.3 0.0123279 -0.0370287 -0.0596021 0.0152403
0.3 0.0123468 -0.0370691 -0.0595517 0.0152861
0.3 0.0123665 -0.0371169 -0.0595043 0.0153313
0.3 0.0123867 -0.0371566 -0.0594587 0.0153763
0.3 0.0124071 -0.0371775 -0.059414 0.0154213
0.3 0.0124276 -0.0371726 -0.0593692 0.0154663
0.3 0.0124481 -0.0371395 -0.0593237 0.0155114
0.3 0.0124864 -0.0372881 -0.0592277 0.0155928
0.3 0.0124864 -0.0372881 -0.0592277 0.0155928
0.3 0.0125047 -0.0373478 -0.0591738 0.0156319
0.3 0.0125224 -0.0373822 -0.0591165 0.0156699
0.3 0.0125395 -0.0373916 -0.0590561 0.0157068
0.3 0.0125561 -0.0373799 -0.0589927 0.0157425
0.3 0.0125722 -0.0373513 -0.0589265 0.0157771
0.3 0.0125877 -0.03731 -0.0588574 0.0158106
0.3 0.0126028 -0.0372579 -0.0587856 0.0158428
0.3 0.0126174 -0.0371968 -0.0587111 0.0158738
0.3 0.0126451 -0.0370594 -0.0585541 0.0159323
0.3 0.0126451 -0.0370594 -0.0585541 0.0159323
0.3 0.0126583 -0.0369861 -0.0584716 0.0159597
0.3 0.0126709 -0.0369134 -0.0583868 0.0159859
0.3 0.0126832 -0.0368426 -0.0582996 0.016011
0.3 0.0126951 -0.0367736 -0.0582102 0.016035
0.3 0.0127065 -0.0367067 -0.0581186 0.0160578
0.3 0.0127176 -0.0366416 -0.0580249 0.0160795
0.3 0.0127282 -0.0365782 -0.0579291 0.0161
0.3 0.0127384 -0.0365158 -0.0578313 0.0161194
0.3 0.0127482 -0.036454 -0.0577317 0.0161378
0.3 0.0127577 -0.0363926 -0.0576303 0.0161551
0.3 0.0127755 -0.0362704 -0.0574222 0.0161864
0.3 0.0127755 -0.0362704 -0.0574222 0.0161864
0.3 0.0127839 -0.0362096 -0.0573156 0.0162006
0.3 0.0127919 -0.0361489 -0.0572074 0.0162136
0.3 0.0127995 -0.0360885 -0.0570976 0.0162257
0.3 0.0128069 -0.0360281 -0.0569864 0.0162367
0.3 0.0128139 -0.0359678 -0.0568737 0.0162468
0.3 0.012827 -0.035847 -0.0566443 0.016264
0.3 0.012827 -0.035847 -0.0566443 0.016264
0.3 0.012833 -0.0357867 -0.0565275 0.0162711
0.3 0.0128388 -0.0357264 -0.0564095 0.0162772
0.3 0.0128442 -0.0356663 -0.0562903 0.0162824
0.3 0.0128494 -0.0356063 -0.0561699 0.0162867
0.3 0.0128543 -0.0355463 -0.0560484 0.01629
0.3 0.0128543 -0.0355463 -0.0560484 0.01629
0.3 0.0128632 -0.0354268 -0.0558021 0.0162939
0.3 0.0128673 -0.0353671 -0.0556774 0.0162945
0.3 0.0128711 -0.0353075 -0.0555517 0.0162942
0.3 0.0128746 -0.0352476 -0.0554254 0.0162924
0.3 0.0128777 -0.0351941 -0.0552968 0.0162902
0.3 0.0128805 -0.0351508 -0.0551656 0.0162875
0.3 0.012883 -0.0351173 -0.0550317 0.0162842
0.3 0.0128849 -0.0350978 -0.0548942 0.0162803
0.3 0.0128862 -0.0351012 -0.0547509 0.016276
0.3 0.0128868 -0.0351314 -0.0546008 0.0162714
0.3 0.0128866 -0.0351907 -0.0544428 0.0162666
0.3 0.0128854 -0.0352759 -0.054277 0.0162615
0.3 0.0128833 -0.0353841 -0.054103 0.0162562
0.3 0.0128804 -0.0355147 -0.053921 0.0162508
0.3 0.0128764 -0.0356666 -0.0537306 0.0162451
0.3 0.0128713 -0.0358428 -0.0535306 0.0162392
0.3 0.0128651 -0.0360407 -0.053321 0.0162332
0.3 0.0128578 -0.0362536 -0.0531029 0.0162268
0.3 0.0128493 -0.0364784 -0.0528762 0.0162201
0.3 0.0128398 -0.0367136 -0.052641 0.016213
0.3 0.012829 -0.0369592 -0.0523974 0.0162057
0.3 0.0128172 -0.0372142 -0.0521452 0.016198
0.3 0.0128041 -0.0374825 -0.0518837 0.01619
0.3 0.0127899 -0.0377588 -0.0516142 0.0161816
0.3 0.0127744 -0.0380416 -0.0513369 0.0161726
0.3 0.0127579 -0.0383302 -0.0510523 0.0161632
0.3 0.0127402 -0.038624 -0.0507605 0.0161532
0.3 0.0127214 -0.0389232 -0.0504615 0.0161426
0.3 0.0127015 -0.039227 -0.0501557 0.0161314
0.3 0.0126805 -0.0395384 -0.0498422 0.0161197
0.3 0.0126583 -0.0398567 -0.0495214 0.0161075
0.3 0.012635 -0.0401808 -0.0491937 0.0160948
0.3 0.0126108 -0.040504 -0.0488608 0.0160813
0.3 0.0125856 -0.040826 -0.0485232 0.0160671
0.3 0.0125595 -0.0411455 -0.0481808 0.016052
0.3 0.0125325 -0.0414617 -0.0478342 0.0160361
0.3 0.0125046 -0.0417772 -0.0474824 0.0160195
0.3 0.0124758 -0.0420928 -0.0471259 0.0160023
0.3 0.0124463 -0.0424066 -0.0467643 0.0159845
0.3 0.0124161 -0.0427141 -0.0464 0.0159658
0.3 0.0123852 -0.0430144 -0.0460336 0.0159462
0.3 0.0123538 -0.0433073 -0.0456651 0.0159257
0.3 0.0123218 -0.0435924 -0.0452947 0.0159043
0.3 0.0122893 -0.0438718 -0.044922 0.0158821
0.3 0.0122563 -0.0441453 -0.0445466 0.0158593
0.3 0.012223 -0.0444096 -0.0441707 0.0158355
0.3 0.0121894 -0.0446646 -0.0437946 0.0158108
0.3 0.0121556 -0.0449098 -0.0434186 0.0157852
0.3 0.0121215 -0.0451451 -0.0430428 0.0157586
0.3 0.0120874 -0.0453719 -0.0426666 0.0157312
0.3 0.0120531 -0.0455899 -0.0422904 0.015703
0.3 0.0120187 -0.0457986 -0.0419144 0.0156742
0.3 0.0119845 -0.0459959 -0.04154 0.0156444
0.3 0.0119504 -0.0461805 -0.0411674 0.0156137
0.3 0.0119165 -0.0463529 -0.0407967 0.0155821
0.3 0.0118828 -0.046513 -0.0404281 0.0155495
0.3 0.0118494 -0.0466615 -0.0400611 0.0155163
0.3 0.0118163 -0.0467997 -0.0396958 0.0154823
0.3 0.0117837 -0.0469255 -0.0393334 0.0154476
0.3 0.0117516 -0.0470381 -0.0389743 0.015412
0.3 0.0117202 -0.047137 -0.0386187 0.0153757
0.3 0.0116893 -0.0472206 -0.0382668 0.0153385
0.3 0.0116591 -0.0472904 -0.0379187 0.0153005
0.3 0.0116296 -0.0473457 -0.037574 0.0152619
0.3 0.0116009 -0.0473865 -0.0372331 0.0152227
0.3 0.011573 -0.0474126 -0.0368962 0.015183
0.3 0.011546 -0.0474237 -0.0365636 0.0151426
0.3 0.01152 -0.047421 -0.0362361 0.0151017
0.3 0.0114949 -0.0474046 -0.0359135 0.0150601
0.3 0.0114949 -0.0474046 -0.0359135 0.0150601
0.3 0.0114477 -0.0473294 -0.0352844 0.014975
0.3 0.0114259 -0.0472674 -0.0349782 0.0149318
0.3 0.0114052 -0.0471905 -0.0346782 0.0148881
0.3 0.0113857 -0.0470988 -0.0343847 0.014844
0.3 0.0113675 -0.0469923 -0.0340977 0.0147995
0.3 0.0113675 -0.0469923 -0.0340977 0.0147995
0.3 0.0113348 -0.0467353 -0.0335433 0.0147094
0.3 0.0113206 -0.046581 -0.0332766 0.0146641
0.3 0.0113078 -0.0464082 -0.0330173 0.0146187
0.3 0.0112964 -0.0462165 -0.0327656 0.0145733
0.3 0.0112864 -0.0460111 -0.0325216 0.0145279
0.3 0.011278 -0.0457933 -0.0322855 0.0144825
0.3 0.011271 -0.0455631 -0.032057 0.0144372
0.3 0.0112654 -0.0453211 -0.0318363 0.0143921
0.3 0.0112614 -0.0450619 -0.0316242 0.0143473
0.3 0.0112592 -0.0447845 -0.0314211 0.0143029
0.3 0.0112585 -0.0444943 -0.0312267 0.0142588
0.3 0.0112594 -0.0441934 -0.0310409 0.0142153
0.3 0.0112618 -0.0438827 -0.0308638 0.0141724
0.3 0.0112715 -0.0432312 -0.0305348 0.0140886
0.3 0.0112715 -0.0432312 -0.0305348 0.0140886
0.3 0.0112788 -0.0428937 -0.030383 0.014048
0.3 0.0112875 -0.042551 -0.0302394 0.0140082
0.3 0.0112978 -0.0422051 -0.0301036 0.0139695
0.3 0.0113095 -0.0418577 -0.0299755 0.0139318
0.3 0.0113226 -0.0415094 -0.0298549 0.0138954
0.3 0.0113372 -0.0411593 -0.0297416 0.0138601
0.3 0.0113531 -0.0408095 -0.0296354 0.0138262
0.3 0.0113705 -0.040456 -0.0295367 0.0137938
0.3 0.0113893 -0.0401003 -0.0294452 0.0137629
0.3 0.0114094 -0.0397428 -0.0293607 0.0137336
0.3 0.0114306 -0.0393943 -0.0292815 0.0137058
0.3 0.0114528 -0.039057 -0.0292072 0.0136795
0.3 0.011476 -0.0387312 -0.0291377 0.0136549
0.3 0.0115001 -0.0384176 -0.0290727 0.0136319
0.3 0.0115253 -0.0381105 -0.0290125 0.0136106
0.3 0.0115513 -0.0378075 -0.028957 0.0135911
0.3 0.0115781 -0.0375175 -0.0289048 0.0135732
0.3 0.0116054 -0.0372419 -0.0288554 0.0135569
0.3 0.0116617 -0.0367345 -0.0287641 0.0135291
0.3 0.0116617 -0.0367345 -0.0287641 0.0135291
0.3 0.0116906 -0.0365024 -0.0287218 0.0135177
0.3 0.0117198 -0.036287 -0.0286812 0.0135077
0.3 0.0117492 -0.036088 -0.0286417 0.013499
0.3 0.0117789 -0.0359017 -0.0286036 0.0134918
0.3 0.0118087 -0.0357265 -0.0285665 0.0134859
0.3 0.0118087 -0.0357265 -0.0285665 0.0134859
0.3 0.0118686 -0.0354095 -0.028495 0.0134783
0.3 0.0118987 -0.0352648 -0.0284606 0.0134766
0.3 0.0119288 -0.0351286 -0.0284271 0.0134761
0.3 0.0119588 -0.0349989 -0.0283941 0.0134769
0.3 0.0119885 -0.0348832 -0.0283608 0.0134786
0.3 0.0120179 -0.034783 -0.0283267 0.0134811
0.3 0.0120469 -0.0346984 -0.0282918 0.0134845
0.3 0.0120756 -0.0346297 -0.028256 0.0134887
0.3 0.0121037 -0.0345747 -0.0282192 0.0134936
0.3 0.0121313 -0.0345343 -0.028181 0.0134989
0.3 0.0121583 -0.0345085 -0.0281411 0.0135045
0.3 0.0121845 -0.0344971 -0.0280995 0.0135103
0.3 0.0122347 -0.0345165 -0.0280107 0.0135225
0.3 0.0122347 -0.0345165 -0.0280107 0.0135225
0.3 0.0122586 -0.0345467 -0.0279634 0.0135285
0.3 0.0122816 -0.0345937 -0.0279117 0.0135347
0.3 0.0123036 -0.0346574 -0.0278556 0.0135408
0.3 0.0123246 -0.0347363 -0.0277971 0.0135462
0.3 0.0123445 -0.034826 -0.0277363 0.0135509
0.3 0.0123811 -0.0350403 -0.0276084 0.0135578
0.3 0.0123811 -0.0350403 -0.0276084 0.0135578
0.3 0.0123977 -0.0351627 -0.0275409 0.0135597
0.3 0.0124132 -0.0352963 -0.0274709 0.0135604
0.3 0.0124274 -0.0354397 -0.0273983 0.0135597
0.3 0.0124403 -0.0355951 -0.0273228 0.0135574
0.3 0.0124519 -0.0357631 -0.0272443 0.0135533
0.3 0.0124519 -0.0357631 -0.0272443 0.0135533
0.3 0.012471 -0.0361426 -0.0270783 0.0135393
0.3 0.0124785 -0.0363536 -0.0269903 0.013529
0.3 0.0124845 -0.0365787 -0.026899 0.0135164
0.3 0.012489 -0.0368154 -0.0268044 0.0135012
0.3 0.012492 -0.0370637 -0.0267065 0.0134832
0.3 0.0125066 -0.0371015 -0.0267083 0.0134213
0.3 0.0125353 -0.0371357 -0.0267314 0.0132794
0.3 0.0125353 -0.0371357 -0.0267314 0.0132794
0.3 0.0125482 -0.0371231 -0.0267385 0.0132106
0.3 0.0125619 -0.037047 -0.0267542 0.0131429
0.3 0.0125768 -0.0369179 -0.0267777 0.0130758
0.3 0.0125926 -0.0367566 -0.0268083 0.0130085
0.3 0.0126093 -0.0365792 -0.0268445 0.0129409
0.3 0.0126267 -0.0363956 -0.0268848 0.0128729
0.3 0.0126448 -0.0362085 -0.0269292 0.0128045
0.3 0.0126636 -0.0360278 -0.0269767 0.0127356
0.3 0.0126826 -0.0358676 -0.0270255 0.012666
0.3 0.0127019 -0.0357334 -0.0270746 0.0125954
0.3 0.0127213 -0.035628 -0.027123 0.0125239
0.3 0.0127402 -0.0354249 -0.0271711 0.0124569
0.3 0.0127583 -0.0352385 -0.0272149 0.0123907
0.3 0.012776 -0.0350651 -0.0272532 0.0123251
0.3 0.0127931 -0.034919 -0.0272865 0.0122601
0.3 0.0128098 -0.034798 -0.027315 0.0121956
0.3 0.012826 -0.0346972 -0.0273389 0.0121317
0.3 0.0128418 -0.0346122 -0.0273584 0.0120684
0.3 0.0128719 -0.0344797 -0.0273846 0.0119442
0.3 0.0128719 -0.0344797 -0.0273846 0.0119442
0.3 0.0128862 -0.0344275 -0.0273915 0.0118831
0.3 0.0129001 -0.0343804 -0.0273944 0.0118228
0.3 0.0129135 -0.0343359 -0.0273935 0.0117632
0.3 0.0129266 -0.0342912 -0.027389 0.0117044
0.3 0.0129391 -0.0342451 -0.0273811 0.0116464
0.3 0.012963 -0.0341482 -0.0273552 0.0115326
0.3 0.012963 -0.0341482 -0.0273552 0.0115326
0.3 0.0129743 -0.0340974 -0.0273374 0.0114769
0.3 0.0129852 -0.0340451 -0.0273165 0.0114219
0.3 0.0129957 -0.033992 -0.0272926 0.0113677
0.3 0.0130058 -0.0339385 -0.0272659 0.0113142
0.3 0.0130156 -0.0338846 -0.0272365 0.0112614
0.3 0.0130339 -0.0337761 -0.0271698 0.0111579
0.3 0.0130339 -0.0337761 -0.0271698 0.0111579
0.3 0.0130426 -0.0337217 -0.0271325 0.0111073
0.3 0.0130508 -0.0336673 -0.0270929 0.0110573
0.3 0.0130588 -0.033613 -0.0270509 0.0110081
0.3 0.0130664 -0.0335588 -0.0270066 0.0109595
0.3 0.0130736 -0.0335046 -0.0269602 0.0109116
0.3 0.0130805 -0.0334507 -0.0269117 0.0108644
0.3 0.0130872 -0.0333969 -0.0268611 0.0108179
0.3 0.0130935 -0.0333434 -0.0268085 0.010772
0.3 0.0130994 -0.03329 -0.026754 0.0107268
0.3 0.0131051 -0.0332366 -0.0266976 0.0106822
0.3 0.0131105 -0.0331834 -0.0266395 0.0106383
0.3 0.0131156 -0.0331302 -0.0265797 0.0105951
0.3 0.0131205 -0.0330771 -0.0265182 0.0105524
0.3 0.0131205 -0.0330771 -0.0265182 0.0105524
0.3 0.0131292 -0.0329713 -0.0263905 0.0104691
0.3 0.0131332 -0.0329185 -0.0263243 0.0104284
0.3 0.013137 -0.0328659 -0.0262568 0.0103883
0.3 0.0131404 -0.0327835 -0.0261932 0.0103483
0.3 0.0131433 -0.032667 -0.0261342 0.0103091
0.3 0.0131481 -0.0323314 -0.0260288 0.0102323
0.3 0.0131481 -0.0323314 -0.0260288 0.0102323
0.3 0.0131498 -0.0321146 -0.0259827 0.0101945
0.3 0.0131507 -0.0318606 -0.0259422 0.0101565
0.3 0.0131507 -0.0315701 -0.0259077 0.0101183
0.3 0.0131499 -0.0312492 -0.0258794 0.0100796
0.3 0.0131481 -0.0309022 -0.0258575 0.0100401
0.3 0.0131454 -0.0305304 -0.0258426 0.00999973
0.3 0.0131416 -0.0301347 -0.025835 0.00995833
0.3 0.0131367 -0.0297152 -0.0258348 0.00991587
0.3 0.0131307 -0.0292728 -0.0258422 0.00987226
0.3 0.0131236 -0.0288025 -0.0258586 0.00982715
0.3 0.0131151 -0.0283052 -0.0258838 0.00978048
0.3 0.0131053 -0.0277837 -0.025918 0.00973209
0.3 0.0130943 -0.0272451 -0.0259624 0.00968236
0.3 0.013082 -0.0266936 -0.0260161 0.00963105
0.3 0.0130686 -0.0261287 -0.026079 0.00957812
0.3 0.0130539 -0.0255522 -0.0261515 0.00952352
0.3 0.0130379 -0.0249586 -0.0262341 0.00946697
0.3 0.0130207 -0.0243485 -0.0263269 0.00940844
0.3 0.0130022 -0.0237287 -0.0264295 0.00934817
0.3 0.0129825 -0.0231017 -0.0265419 0.0092861
0.3 0.0129617 -0.0224682 -0.0266641 0.00922223
0.3 0.0129398 -0.0218285 -0.0267963 0.0091565
0.3 0.0129168 -0.0211828 -0.0269383 0.00908894
0.3 0.0128926 -0.0205313 -0.0270899 0.00901952
0.3 0.0128674 -0.019869 -0.0272513 0.00894796
0.3 0.012841 -0.019197 -0.0274224 0.00887427
0.3 0.0128136 -0.0185156 -0.0276028 0.00879844
0.3 0.0127852 -0.017833 -0.0277929 0.00872099
0.3 0.012756 -0.0171513 -0.0279913 0.00864169
0.3 0.012726 -0.0164707 -0.0281981 0.00856054
0.3 0.0126952 -0.0157922 -0.0284128 0.00847752
0.3 0.0126636 -0.0151113 -0.0286353 0.00839238
0.3 0.0126313 -0.0144287 -0.0288643 0.00830497
0.3 0.0125985 -0.0137495 -0.0290999 0.00821571
0.3 0.0125651 -0.0130752 -0.0293416 0.00812463
0.3 0.0125313 -0.0124061 -0.029589 0.00803174
0.3 0.012497 -0.0117426 -0.029842 0.00793704
0.3 0.0124624 -0.0110846 -0.0301002 0.00784054
0.3 0.0124274 -0.0104289 -0.0303631 0.00774201
0.3 0.0123921 -0.00977578 -0.0306299 0.00764146
0.3 0.0123565 -0.00912589 -0.0308999 0.00753882
0.3 0.0123208 -0.00848044 -0.0311727 0.00743425
0.3 0.0122851 -0.00784493 -0.0314476 0.007328
0.3 0.012214 -0.00660819 -0.032002 0.00711057
0.3 0.012214 -0.00660819 -0.032002 0.00711057
0.3 0.0121786 -0.00600703 -0.032281 0.00699942
0.3 0.0121434 -0.0054153 -0.0325599 0.00688647
0.3 0.0121085 -0.00483172 -0.0328384 0.00677171
0.3 0.0120739 -0.00425983 -0.0331157 0.00665543
0.3 0.0120398 -0.00370042 -0.033391 0.00653766
0.3 0.0119731 -0.00261938 -0.0339351 0.00629789
0.3 0.0119731 -0.00261938 -0.0339351 0.00629789
0.3 0.0119406 -0.00209809 -0.034203 0.00617584
0.3 0.0119087 -0.00158875 -0.0344667 0.00605222
0.3 0.0118775 -0.00109083 -0.0347259 0.00592703
0.3 0.0118472 -0.000606576 -0.0349801 0.00580053
0.3 0.0118176 -0.00013677 -0.0352285 0.00567276
0.3 0.011789 0.000318688 -0.0354714 0.00554374
0.3 0.0117613 0.000759657 -0.0357081 0.00541347
0.3 0.0117346 0.0011853 -0.0359374 0.00528185
0.3 0.0117089 0.00159525 -0.0361588 0.00514891
0.3 0.0116843 0.00198958 -0.0363723 0.00501486
0.3 0.0116609 0.00236925 -0.0365774 0.00487972
0.3 0.0116387 0.00273426 -0.0367736 0.0047435
0.3 0.0116177 0.00308463 -0.0369608 0.00460623
0.3 0.0116177 0.00308463 -0.0369608 0.00460623
0.3 0.0115622 0.00405143 -0.037466 0.00418822
0.3 0.0115622 0.00405143 -0.037466 0.00418822
0.3 0.0115464 0.00434119 -0.0376135 0.00404668
0.3 0.0115321 0.00461317 -0.0377495 0.00390398
0.3 0.0115192 0.00486776 -0.0378737 0.00376014
0.3 0.0115078 0.00510769 -0.0379865 0.00361529
0.3 0.0115078 0.00510769 -0.0379865 0.00361529
0.3 0.0114893 0.00554539 -0.0381771 0.00332254
0.3 0.0114825 0.00573846 -0.0382535 0.00317448
0.3 0.0114773 0.005913 -0.0383167 0.00302523
0.3 0.0114736 0.00607314 -0.0383677 0.00287486
0.3 0.0114715 0.00622018 -0.0384061 0.00272332
0.3 0.011471 0.00635373 -0.0384319 0.00257057
0.3 0.0114721 0.00647355 -0.0384449 0.00241658
0.3 0.0114748 0.00658204 -0.0384451 0.0022613
0.3 0.0114791 0.00667698 -0.0384325 0.00210463
0.3 0.011485 0.00675897 -0.038407 0.00194648
0.3 0.0114927 0.00682236 -0.0383673 0.00178674
0.3 0.0115021 0.00686831 -0.0383134 0.00162531
0.3 0.011513 0.00690528 -0.0382463 0.00146196
0.3 0.0115254 0.00693632 -0.0381674 0.00129681
0.3 0.0115392 0.0069642 -0.0380766 0.00112984
0.3 0.0115545 0.00698961 -0.0379746 0.000960859
0.3 0.011571 0.00701405 -0.0378617 0.000789756
0.3 0.011589 0.00703284 -0.037737 0.00061638
0.3 0.0116081 0.00705382 -0.0376028 0.000440701
0.3 0.0116284 0.0070788 -0.0374596 0.000262619
0.3 0.0116497 0.00710848 -0.037308 8.20783e-05
0.3 0.0116951 0.00718356 -0.0369812 -0.000286705
0.3 0.0116951 0.00718356 -0.0369812 -0.000286705
0.3 0.0117192 0.00722935 -0.0368065 -0.00047511
0.3 0.0117442 0.00727531 -0.0366239 -0.000666296
0.3 0.0117701 0.00732193 -0.036434 -0.000860301
0.3 0.0117968 0.00736976 -0.0362388 -0.00105685
0.3 0.0118241 0.00742791 -0.0360394 -0.0012562
0.3 0.0118517 0.00749844 -0.0358363 -0.00145832
0.3 0.0118798 0.00758129 -0.0356298 -0.00166332
0.3 0.0119082 0.00767684 -0.0354204 -0.00187118
0.3 0.011937 0.00778057 -0.0352078 -0.00208193
0.3 0.011966 0.00789772 -0.0349927 -0.00229578
0.3 0.0119951 0.0080273 -0.0347774 -0.00251233
0.3 0.0120241 0.00816815 -0.0345623 -0.00273145
0.3 0.0120532 0.00831962 -0.034348 -0.00295304
0.3 0.0120821 0.00848136 -0.0341347 -0.00317716
0.3 0.012111 0.00865335 -0.0339227 -0.00340369
0.3 0.0121398 0.00883235 -0.0337122 -0.00363259
0.3 0.0121684 0.00901447 -0.033505 -0.00386315
0.3 0.0121968 0.00920044 -0.0333018 -0.00409524
0.3 0.0122248 0.0093989 -0.0331031 -0.00432913
0.3 0.0122248 0.0093989 -0.0331031 -0.00432913
0.3 0.0122793 0.00983443 -0.0327196 -0.00480221
0.3 0.0123057 0.0100718 -0.0325355 -0.00504117
0.3 0.0123316 0.0103209 -0.0323572 -0.00528154
0.3 0.0123567 0.010587 -0.0321846 -0.00552356
0.3 0.0123811 0.0108662 -0.0320197 -0.00576645
0.3 0.0124045 0.0111582 -0.0318633 -0.00601011
0.3 0.0124271 0.0114624 -0.0317151 -0.00625444
0.3 0.0124488 0.0117776 -0.0315757 -0.00649925
0.3 0.0124696 0.0121028 -0.0314453 -0.00674441
0.3 0.0124893 0.0124409 -0.0313253 -0.00698963
0.3 0.012508 0.0127909 -0.0312159 -0.00723474
0.3 0.0125255 0.0131499 -0.0311174 -0.00747942
0.3 0.012542 0.0135176 -0.0310301 -0.00772347
0.3 0.0125573 0.0138934 -0.030954 -0.00796699
0.3 0.0125713 0.0142778 -0.0308895 -0.00820967
0.3 0.0125843 0.0146712 -0.0308369 -0.00845133
0.3 0.0125959 0.0150753 -0.0307969 -0.00869183
0.3 0.0126062 0.0154875 -0.0307695 -0.00893091
0.3 0.0126152 0.0159107 -0.0307539 -0.00916876
0.3 0.0126228 0.0163446 -0.0307519 -0.00940473
0.3 0.0126291 0.0167881 -0.0307635 -0.00963884
0.3 0.0126339 0.0172425 -0.0307891 -0.00987083
0.3 0.0126372 0.0177104 -0.0308293 -0.0101005
0.3 0.0126391 0.0181921 -0.0308846 -0.0103277
0.3 0.0126394 0.0186871 -0.0309551 -0.0105522
0.3 0.0126499 0.0190083 -0.0309543 -0.0107823
0.3 0.0126617 0.0192893 -0.0309492 -0.011006
0.3 0.0126714 0.0195896 -0.0309648 -0.0112241
0.3 0.012681 0.019836 -0.030982 -0.0114411
0.3 0.012692 0.0200049 -0.0309911 -0.0116593
0.3 0.0127043 0.0201058 -0.0309903 -0.0118789
0.3 0.0127179 0.0201581 -0.0309798 -0.0120998
0.3 0.0127327 0.0201833 -0.0309602 -0.0123216
0.3 0.0127484 0.0201964 -0.0309322 -0.0125439
0.3 0.012765 0.0202015 -0.0308957 -0.0127666
0.3 0.0127824 0.0202063 -0.0308514 -0.0129898
0.3 0.0128003 0.0202247 -0.0308012 -0.0132133
0.3 0.0128185 0.0202644 -0.0307463 -0.0134367
0.3 0.0128369 0.0203299 -0.0306878 -0.01366
0.3 0.0128553 0.0204224 -0.0306271 -0.0138829
0.3 0.0128738 0.0205424 -0.0305642 -0.0141056
0.3 0.0128918 0.0206378 -0.0304993 -0.0143249
0.3 0.0129093 0.0207084 -0.0304336 -0.0145423
0.3 0.0129261 0.0207491 -0.0303669 -0.0147578
0.3 0.0129424 0.0207648 -0.0302994 -0.0149712
0.3 0.0129581 0.0207609 -0.030231 -0.0151823
0.3 0.0129732 0.0207412 -0.0301618 -0.0153911
0.3 0.0129879 0.0207064 -0.0300917 -0.0155976
0.3 0.013002 0.0206612 -0.0300208 -0.0158017
0.3 0.0130156 0.0206098 -0.0299491 -0.0160036
0.3 0.0130286 0.0205559 -0.0298766 -0.0162032
0.3 0.0130412 0.0205018 -0.0298034 -0.0164005
0.3 0.0130533 0.0204485 -0.0297293 -0.0165955
0.3 0.013065 0.0203965 -0.0296545 -0.0167882
0.3 0.0130762 0.0203455 -0.029579 -0.0169786
0.3 0.0130869 0.0202957 -0.0295027 -0.0171668
0.3 0.0130971 0.0202471 -0.0294258 -0.0173528
0.3 0.013107 0.0201993 -0.0293482 -0.0175365
0.3 0.0131164 0.020152 -0.0292699 -0.0177181
0.3 0.0131254 0.020105 -0.029191 -0.0178975
0.3 0.013134 0.020058 -0.0291115 -0.0180748
0.3 0.013134 0.020058 -0.0291115 -0.0180748
0.3 0.01315 0.0199637 -0.0289509 -0.0184231
0.3 0.0131574 0.0199164 -0.0288697 -0.018594
0.3 0.0131645 0.0198693 -0.0287881 -0.0187629
0.3 0.0131712 0.0198221 -0.028706 -0.0189298
0.3 0.0131776 0.019775 -0.0286234 -0.0190946
0.3 0.0131836 0.0197277 -0.0285404 -0.0192574
0.3 0.0131893 0.0196804 -0.0284569 -0.0194182
0.3 0.0131946 0.0196329 -0.0283729 -0.0195771
0.3 0.0131996 0.0195854 -0.0282886 -0.019734
0.3 0.0132043 0.0195378 -0.0282038 -0.0198889
0.3 0.0132088 0.0194901 -0.0281187 -0.020042
0.3 0.0132128 0.0194424 -0.0280332 -0.0201931
0.3 0.0132167 0.0193946 -0.0279474 -0.0203423
0.3 0.0132202 0.0193468 -0.0278613 -0.0204897
0.3 0.0132202 0.0193468 -0.0278613 -0.0204897
0.3 0.0132264 0.0192507 -0.0276881 -0.0207789
0.3 0.0132291 0.0192025 -0.027601 -0.0209207
0.3 0.0132315 0.0191544 -0.0275137 -0.0210608
0.3 0.0132337 0.0190613 -0.0274374 -0.0211984
0.3 0.0132355 0.0189167 -0.0273718 -0.0213343
0.3 0.0132378 0.0184849 -0.0272734 -0.0216005
0.3 0.0132378 0.0184849 -0.0272734 -0.0216005
0.3 0.0132383 0.0181995 -0.0272407 -0.0217304
0.3 0.013238 0.0178746 -0.0272204 -0.0218578
0.3 0.013237 0.0175141 -0.0272122 -0.0219825
0.3 0.013235 0.017124 -0.0272161 -0.0221042
0.3 0.0132322 0.0167076 -0.0272322 -0.0222229
0.3 0.0132322 0.0167076 -0.0272322 -0.0222229
0.3 0.0132238 0.0157952 -0.0273024 -0.022451
0.3 0.0132181 0.0152973 -0.0273575 -0.02256
0.3 0.0132111 0.0147723 -0.0274269 -0.0226655
0.3 0.0132029 0.0142213 -0.0275104 -0.0227672
0.3 0.0131936 0.0136479 -0.0276077 -0.0228652
0.3 0.0131831 0.013059 -0.0277195 -0.0229595
0.3 0.0131714 0.0124543 -0.0278458 -0.0230503
0.3 0.0131585 0.0118359 -0.0279868 -0.0231375
0.3 0.0131444 0.0111986 -0.0281438 -0.0232209
0.3 0.0131291 0.010548 -0.0283159 -0.0233005
0.3 0.0131126 0.00988587 -0.0285033 -0.0233765
0.3 0.0130949 0.00921277 -0.0287061 -0.0234488
0.3 0.0130561 0.00783504 -0.0291578 -0.0235821
0.3 0.0130561 0.00783504 -0.0291578 -0.0235821
0.3 0.013035 0.00713063 -0.0294067 -0.0236432
0.3 0.0130127 0.00641083 -0.0296717 -0.0237003
0.3 0.0129892 0.00567685 -0.0299524 -0.0237535
0.3 0.0129646 0.00493011 -0.0302484 -0.0238028
0.3 0.0129389 0.00417349 -0.0305584 -0.0238479
0.3 0.0129122 0.00340833 -0.0308824 -0.023889
0.3 0.0128845 0.00263988 -0.0312211 -0.0239264
0.3 0.012856 0.00186967 -0.0315742 -0.0239601
0.3 0.0128265 0.00109473 -0.0319416 -0.0239901
0.3 0.0127963 0.0003202 -0.0323236 -0.0240168
0.3 0.0127653 -0.000453494 -0.0327187 -0.0240399
0.3 0.0127337 -0.0012264 -0.0331267 -0.0240596
0.3 0.0127014 -0.00199879 -0.0335475 -0.0240758
0.3 0.0126685 -0.00277049 -0.0339808 -0.0240885
0.3 0.0126351 -0.00354576 -0.0344254 -0.0240973
0.3 0.0126011 -0.00432053 -0.0348814 -0.0241027
0.3 0.0125668 -0.00509402 -0.0353482 -0.0241045
0.3 0.012532 -0.00586934 -0.0358256 -0.0241027
0.3 0.0124969 -0.00664201 -0.0363127 -0.0240976
0.3 0.0124616 -0.00741184 -0.0368093 -0.0240891
0.3 0.0124261 -0.00817783 -0.037315 -0.0240774
0.3 0.0123903 -0.00894266 -0.0378291 -0.0240621
0.3 0.0123544 -0.00970551 -0.038351 -0.0240435
0.3 0.0123185 -0.0104657 -0.03888 -0.0240215
0.3 0.0122827 -0.0112178 -0.0394155 -0.0239965
0.3 0.012247 -0.0119616 -0.0399567 -0.0239685
0.3 0.0121763 -0.0134269 -0.0410553 -0.0239035
0.3 0.0121763 -0.0134269 -0.0410553 -0.0239035
0.3 0.0121412 -0.0141468 -0.0416116 -0.0238666
0.3 0.0121065 -0.0148612 -0.0421714 -0.0238266
0.3 0.0120723 -0.0155667 -0.042734 -0.0237837
0.3 0.0120385 -0.0162626 -0.0432988 -0.0237381
0.3 0.0120054 -0.0169492 -0.0438651 -0.0236897
0.3 0.0119728 -0.0176265 -0.0444325 -0.0236388
0.3 0.0119408 -0.0182943 -0.045001 -0.0235852
0.3 0.0119095 -0.0189527 -0.0455701 -0.0235291
0.3 0.0118789 -0.0196023 -0.0461386 -0.0234702
0.3 0.011849 -0.0202431 -0.0467061 -0.0234088
0.3 0.01182 -0.0208746 -0.0472719 -0.023345
0.3 0.0117919 -0.0214956 -0.0478357 -0.0232788
0.3 0.0117647 -0.0221078 -0.0483976 -0.0232104
0.3 0.0117647 -0.0221078 -0.0483976 -0.0232104
0.3 0.0117131 -0.0233001 -0.0495136 -0.023067
0.3 0.0116888 -0.0238774 -0.0500657 -0.0229919
0.3 0.0116657 -0.0244419 -0.0506132 -0.0229147
0.3 0.0116437 -0.0249944 -0.0511561 -0.0228354
0.3 0.0116229 -0.0255351 -0.051694 -0.0227542
0.3 0.0116033 -0.0260651 -0.0522265 -0.0226709
0.3 0.0115848 -0.0265851 -0.0527537 -0.0225859
0.3 0.0115848 -0.0265851 -0.0527537 -0.0225859
0.3 0.0115516 -0.027595 -0.053791 -0.0224099
0.3 0.011537 -0.0280808 -0.0542993 -0.0223189
0.3 0.0115237 -0.0285539 -0.0548 -0.022226
0.3 0.0115118 -0.0290173 -0.0552932 -0.0221311
0.3 0.0115012 -0.0294711 -0.0557791 -0.0220342
0.3 0.0114919 -0.0299157 -0.0562577 -0.0219353
0.3 0.011484 -0.0303512 -0.0567287 -0.0218345
0.3 0.0114775 -0.0307795 -0.0571923 -0.0217317
0.3 0.0114724 -0.0311978 -0.0576482 -0.0216268
0.3 0.0114687 -0.0316009 -0.0580947 -0.0215198
0.3 0.0114667 -0.0319886 -0.0585324 -0.0214107
0.3 0.0114661 -0.0323601 -0.0589611 -0.0212996
0.3 0.011467 -0.0327243 -0.0593816 -0.0211861
0.3 0.0114693 -0.0330841 -0.059794 -0.0210702
0.3 0.0114729 -0.0334412 -0.0601984 -0.0209517
0.3 0.0114778 -0.0337957 -0.0605951 -0.0208306
0.3 0.011484 -0.0341486 -0.0609841 -0.0207066
0.3 0.0114917 -0.0344966 -0.0613646 -0.0205797
0.3 0.0115005 -0.0348461 -0.0617384 -0.0204498
0.3 0.0115104 -0.0351989 -0.0621058 -0.0203167
0.3 0.0115214 -0.035556 -0.0624674 -0.0201803
0.3 0.0115334 -0.0359183 -0.0628234 -0.0200405
0.3 0.0115602 -0.03666 -0.0635202 -0.0197503
0.3 0.0115602 -0.03666 -0.0635202 -0.0197503
0.3 0.011575 -0.0370399 -0.0638615 -0.0195996
0.3 0.0115907 -0.0374228 -0.0641977 -0.019445
0.3 0.0116073 -0.0378094 -0.0645294 -0.0192865
0.3 0.0116246 -0.0382054 -0.0648585 -0.019124
0.3 0.0116424 -0.0386124 -0.0651858 -0.0189575
0.3 0.0116424 -0.0386124 -0.0651858 -0.0189575
0.3 0.0116796 -0.0394592 -0.0658352 -0.0186119
0.3 0.011699 -0.0398962 -0.0661575 -0.0184328
0.3 0.0117189 -0.0403377 -0.0664787 -0.0182495
0.3 0.011739 -0.0407915 -0.0668009 -0.0180621
0.3 0.0117593 -0.0412592 -0.0671247 -0.0178705
0.3 0.0117796 -0.0417407 -0.0674508 -0.0176748
0.3 0.0118001 -0.0422363 -0.0677791 -0.017475
0.3 0.0118206 -0.0427453 -0.0681102 -0.017271
0.3 0.011841 -0.0432721 -0.0684443 -0.0170625
0.3 0.0118613 -0.0438113 -0.0687828 -0.0168502
0.3 0.0118813 -0.0443618 -0.0691264 -0.0166343
0.3 0.0119012 -0.0449227 -0.0694754 -0.0164148
0.3 0.0119207 -0.0454931 -0.0698306 -0.0161918
0.3 0.01194 -0.046073 -0.0701917 -0.0159654
0.3 0.0119589 -0.0466622 -0.0705595 -0.0157355
0.3 0.0119774 -0.04726 -0.0709342 -0.0155025
0.3 0.0119956 -0.0478664 -0.0713164 -0.0152663
0.3 0.0120132 -0.0484814 -0.0717082 -0.0150275
0.3 0.0120303 -0.0491076 -0.0721092 -0.0147861
0.3 0.0120467 -0.0497442 -0.0725195 -0.0145422
0.3 0.0120624 -0.0503926 -0.0729397 -0.0142959
0.3 0.0120774 -0.0510528 -0.0733701 -0.0140474
0.3 0.0120916 -0.0517255 -0.0738114 -0.0137969
0.3 0.012105 -0.0524105 -0.0742646 -0.0135447
0.3 0.0121174 -0.0531077 -0.07473 -0.0132912
0.3 0.0121289 -0.0538161 -0.0752078 -0.0130365
0.3 0.0121394 -0.0545345 -0.0756986 -0.0127807
0.3 0.0121488 -0.0552618 -0.0762023 -0.0125239
0.3 0.0121573 -0.0559988 -0.0767193 -0.0122663
0.3 0.0121647 -0.0567474 -0.0772504 -0.0120081
0.3 0.0121709 -0.0575076 -0.077796 -0.0117494
0.3 0.012176 -0.0582768 -0.0783564 -0.0114907
0.3 0.01218 -0.0590553 -0.0789319 -0.0112321
0.3 0.0121827 -0.0598434 -0.0795228 -0.010974
0.3 0.0121827 -0.0598434 -0.0795228 -0.010974
0.3 0.0121843 -0.0614456 -0.0807515 -0.010459
0.3 0.0121831 -0.0622631 -0.0813902 -0.0102027
0.3 0.0121806 -0.063095 -0.0820449 -0.00994701
0.3 0.0121767 -0.0639378 -0.0827168 -0.00969277
0.3 0.0121843 -0.0646022 -0.0833101 -0.00943288
0.3 0.0121915 -0.0652515 -0.0839157 -0.00918166
0.3 0.012196 -0.0658721 -0.0845461 -0.00893788
0.3 0.012196 -0.0658721 -0.0845461 -0.00893788
0.3 0.0122076 -0.0668917 -0.0858014 -0.00844675
0.3 0.0122161 -0.0672836 -0.0864152 -0.00819874
0.3 0.0122262 -0.0676277 -0.0870215 -0.00794946
0.3 0.0122376 -0.0679574 -0.0876212 -0.00769917
0.3 0.0122502 -0.0682916 -0.0882139 -0.00744756
0.3 0.0122639 -0.0686396 -0.0888 -0.00719463
0.3 0.0122639 -0.0686396 -0.0888 -0.00719463
0.3 0.0122944 -0.069385 -0.0899528 -0.00668576
0.3 0.0123108 -0.0697937 -0.0905213 -0.00642975
0.3 0.0123277 -0.0702275 -0.091086 -0.00617283
0.3 0.0123451 -0.0706867 -0.0916482 -0.00591507
0.3 0.0123626 -0.0711714 -0.0922088 -0.00565659
0.3 0.0123803 -0.0716819 -0.0927692 -0.00539751
0.3 0.012398 -0.0722186 -0.0933292 -0.00513779
0.3 0.0124152 -0.0726355 -0.0938685 -0.00488134
0.3 0.0124318 -0.0729282 -0.094387 -0.0046271
0.3 0.0124478 -0.0731001 -0.0948848 -0.00437486
0.3 0.0124632 -0.0731678 -0.0953626 -0.0041248
0.3 0.012478 -0.0731685 -0.0958204 -0.00387702
0.3 0.0124923 -0.0731002 -0.0962587 -0.00363182
0.3 0.0125061 -0.0729864 -0.0966778 -0.00338907
0.3 0.0125195 -0.0728441 -0.0970783 -0.00314875
0.3 0.0125323 -0.0726879 -0.0974607 -0.00291086
0.3 0.0125448 -0.0725334 -0.0978256 -0.00267545
0.3 0.0125568 -0.0723844 -0.0981734 -0.00244249
0.3 0.0125684 -0.0722429 -0.0985042 -0.00221193
0.3 0.0125796 -0.0721101 -0.0988185 -0.00198377
0.3 0.0125904 -0.071986 -0.0991166 -0.00175799
0.3 0.0126008 -0.0718679 -0.0993992 -0.00153455
0.3 0.0126108 -0.0717541 -0.0996668 -0.00131342
0.3 0.0126204 -0.071643 -0.0999199 -0.0010946
0.3 0.0126296 -0.0715336 -0.100159 -0.000878032
0.3 0.0126296 -0.0715336 -0.100159 -0.000878032
0.3 0.0126469 -0.0713209 -0.100595 -0.000451655
0.3 0.012655 -0.0712155 -0.100792 -0.000241808
0.3 0.0126627 -0.0711101 -0.100977 -3.41759e-05
0.3 0.01267 -0.0710046 -0.101149 0.000171285
0.3 0.012677 -0.0708986 -0.10131 0.0003746
0.3 0.0126836 -0.0707917 -0.101458 0.000575786
0.3 0.0126836 -0.0707917 -0.101458 0.000575786
0.3 0.0126959 -0.0705752 -0.10172 0.000971819
0.3 0.0127015 -0.0704656 -0.101835 0.00116669
0.3 0.0127068 -0.0703556 -0.101939 0.00135948
0.3 0.0127117 -0.070245 -0.102033 0.00155023
0.3 0.0127164 -0.0701339 -0.102116 0.00173895
0.3 0.0127208 -0.0700222 -0.102191 0.00192568
0.3 0.0127249 -0.0699104 -0.102255 0.00211039
0.3 0.0127286 -0.0697982 -0.10231 0.00229312
0.3 0.0127321 -0.069686 -0.102356 0.00247388
0.3 0.0127353 -0.0695735 -0.102394 0.00265269
0.3 0.0127382 -0.0694606 -0.102423 0.00282957
0.3 0.0127409 -0.0693475 -0.102444 0.00300455
0.3 0.0127433 -0.0692336 -0.102457 0.00317764
0.3 0.0127454 -0.0691196 -0.102462 0.00334885
0.3 0.0127472 -0.069001 -0.102458 0.00351855
0.3 0.0127486 -0.0688727 -0.102446 0.00368594
0.3 0.0127495 -0.0687308 -0.102424 0.00385101
0.3 0.0127499 -0.0685724 -0.102393 0.00401383
0.3 0.0127496 -0.0683941 -0.102351 0.00417438
0.3 0.0127486 -0.0681959 -0.102298 0.00433266
0.3 0.012747 -0.0679752 -0.102234 0.00448867
0.3 0.0127444 -0.0677256 -0.102158 0.00464232
0.3 0.0127409 -0.0674483 -0.102069 0.00479367
0.3 0.0127364 -0.0671461 -0.101967 0.00494284
0.3 0.0127308 -0.0668204 -0.101853 0.00508988
0.3 0.0127242 -0.0664698 -0.101727 0.00523484
0.3 0.0127165 -0.066097 -0.101587 0.00537772
0.3 0.0127077 -0.0657037 -0.101435 0.00551861
0.3 0.0126976 -0.0652879 -0.10127 0.00565748
0.3 0.0126863 -0.0648523 -0.101091 0.00579446
0.3 0.0126738 -0.0644022 -0.1009 0.00592973
0.3 0.0126601 -0.0639401 -0.100697 0.00606339
0.3 0.0126452 -0.063467 -0.100482 0.00619548
0.3 0.0126291 -0.0629809 -0.100256 0.00632609
0.3 0.0126118 -0.0624844 -0.100019 0.0064552
0.3 0.0125933 -0.0619781 -0.0997703 0.00658288
0.3 0.0125736 -0.0614593 -0.0995091 0.0067088
0.3 0.0125526 -0.0609291 -0.0992356 0.00683298
0.3 0.0125305 -0.0603928 -0.0989522 0.00695603
0.3 0.0125072 -0.0598517 -0.0986594 0.007078
0.3 0.0125072 -0.0598517 -0.0986594 0.007078
0.3 0.0124573 -0.0587556 -0.0980464 0.00731888
0.3 0.0124306 -0.0581991 -0.0977256 0.00743766
0.3 0.0124028 -0.0576365 -0.0973955 0.00755536
0.3 0.0123739 -0.057069 -0.0970563 0.00767205
0.3 0.0123441 -0.0565023 -0.0967099 0.00778799
0.3 0.0123133 -0.0559382 -0.0963567 0.00790318
0.3 0.0122494 -0.054817 -0.0956307 0.0081314
0.3 0.0122494 -0.054817 -0.0956307 0.0081314
0.3 0.0122162 -0.0542616 -0.0952584 0.00824446
0.3 0.0121823 -0.0537121 -0.0948806 0.00835686
0.3 0.0121477 -0.0531688 -0.0944976 0.00846859
0.3 0.0121125 -0.0526305 -0.0941098 0.00857969
0.3 0.0120767 -0.0520969 -0.0937174 0.00869015
0.3 0.0120405 -0.0515687 -0.0933207 0.00879999
0.3 0.0120405 -0.0515687 -0.0933207 0.00879999
0.3 0.0119666 -0.0505273 -0.0925156 0.00901791
0.3 0.011929 -0.0500147 -0.0921066 0.00912577
0.3 0.011891 -0.0495062 -0.0916934 0.0092329
0.3 0.0118528 -0.0490033 -0.0912764 0.00933932
0.3 0.0118144 -0.0485123 -0.0908574 0.0094452
0.3 0.0117759 -0.0480346 -0.0904367 0.00955056
0.3 0.0116991 -0.0471216 -0.0895918 0.00975974
0.3 0.0116991 -0.0471216 -0.0895918 0.00975974
0.3 0.0116607 -0.0466864 -0.0891679 0.0098636
0.3 0.0116226 -0.0462685 -0.0887438 0.00996695
0.3 0.0115847 -0.045868 -0.0883198 0.0100698
0.3 0.0115472 -0.0454838 -0.0878963 0.0101721
0.3 0.0115101 -0.0451126 -0.0874733 0.0102739
0.3 0.0114372 -0.0444101 -0.0866301 0.0104762
0.3 0.0114372 -0.0444101 -0.0866301 0.0104762
0.3 0.0114015 -0.0440781 -0.0862101 0.0105766
0.3 0.0113663 -0.0437588 -0.085791 0.0106764
0.3 0.0113318 -0.0434512 -0.0853733 0.0107756
0.3 0.011298 -0.0431592 -0.084958 0.0108743
0.3 0.0112651 -0.0428839 -0.0845455 0.0109725
0.3 0.0112019 -0.0423849 -0.0837299 0.0111674
0.3 0.0112019 -0.0423849 -0.0837299 0.0111674
0.3 0.0111716 -0.0421614 -0.0833271 0.0112642
0.3 0.0111424 -0.0419559 -0.0829278 0.0113603
0.3 0.0111142 -0.0417687 -0.0825323 0.011456
0.3 0.0110871 -0.0415992 -0.082141 0.011551
0.3 0.0110612 -0.0414465 -0.0817545 0.0116455
0.3 0.0110365 -0.0413104 -0.081373 0.0117393
0.3 0.0110131 -0.0411911 -0.0809963 0.0118327
0.3 0.0109909 -0.0410883 -0.0806248 0.0119254
0.3 0.0109701 -0.0410048 -0.0802588 0.0120175
0.3 0.0109507 -0.0409391 -0.0798983 0.0121088
0.3 0.0109327 -0.0408899 -0.0795436 0.0121993
0.3 0.0109162 -0.0408561 -0.0791951 0.0122891
0.3 0.0108877 -0.0408337 -0.0785175 0.0124664
0.3 0.0108877 -0.0408337 -0.0785175 0.0124664
0.3 0.0108756 -0.0408449 -0.0781886 0.0125538
0.3 0.0108652 -0.0408746 -0.0778668 0.0126402
0.3 0.0108565 -0.0409234 -0.0775531 0.0127259
0.3 0.0108495 -0.0409911 -0.0772479 0.0128106
0.3 0.0108442 -0.0410735 -0.0769503 0.0128942
0.3 0.0108405 -0.0411692 -0.0766606 0.0129767
0.3 0.0108385 -0.0412784 -0.0763785 0.0130581
0.3 0.0108382 -0.0413999 -0.0761042 0.0131381
0.3 0.0108397 -0.0415382 -0.0758382 0.0132168
0.3 0.010843 -0.0416922 -0.0755806 0.013294
0.3 0.0108479 -0.0418529 -0.0753297 0.0133695
0.3 0.0108545 -0.0420184 -0.0750852 0.0134431
0.3 0.0108626 -0.0421867 -0.074848 0.0135151
0.3 0.0108834 -0.0425313 -0.0743943 0.0136535
0.3 0.0108834 -0.0425313 -0.0743943 0.0136535
0.3 0.010896 -0.0427055 -0.0741778 0.0137199
0.3 0.0109102 -0.0428843 -0.0739694 0.0137845
0.3 0.0109258 -0.0430667 -0.073769 0.0138472
0.3 0.0109429 -0.0432529 -0.0735763 0.0139079
0.3 0.0109612 -0.0434327 -0.0733889 0.0139664
0.3 0.0110011 -0.0437664 -0.0730283 0.0140763
0.3 0.0110011 -0.0437664 -0.0730283 0.0140763
0.3 0.0110227 -0.0439192 -0.0728547 0.0141276
0.3 0.0110453 -0.0440668 -0.0726856 0.0141763
0.3 0.0110689 -0.0442011 -0.0725186 0.0142223
0.3 0.0110932 -0.0443253 -0.0723535 0.0142654
0.3 0.0111183 -0.0444397 -0.0721915 0.0143059
0.3 0.0111183 -0.0444397 -0.0721915 0.0143059
0.3 0.0111706 -0.0446392 -0.071876 0.014379
0.3 0.0111978 -0.0447289 -0.0717228 0.0144115
0.3 0.0112255 -0.0448088 -0.0715703 0.014441
0.3 0.0112536 -0.0448778 -0.0714197 0.0144679
0.3 0.011282 -0.0449355 -0.0712708 0.0144923
0.3 0.0113107 -0.0449815 -0.0711232 0.0145141
0.3 0.0113687 -0.0450361 -0.0708319 0.0145498
0.3 0.0113687 -0.0450361 -0.0708319 0.0145498
0.3 0.0113979 -0.0450454 -0.0706877 0.0145639
0.3 0.0114272 -0.0450455 -0.0705447 0.0145754
0.3 0.0114566 -0.0450359 -0.0704024 0.0145844
0.3 0.0114858 -0.0450124 -0.0702583 0.0145907
0.3 0.0115148 -0.0449739 -0.0701119 0.0145942
0.3 0.0115435 -0.0449206 -0.069965 0.0145957
0.3 0.0115717 -0.044851 -0.0698177 0.014595
0.3 0.0115996 -0.0447669 -0.0696697 0.0145923
0.3 0.0116271 -0.0446685 -0.0695211 0.0145876
0.3 0.011654 -0.0445579 -0.0693719 0.0145811
0.3 0.0116805 -0.0444382 -0.069224 0.0145732
0.3 0.0117063 -0.0443094 -0.0690772 0.0145642
0.3 0.0117315 -0.0441709 -0.0689311 0.0145541
0.3 0.0117793 -0.0438383 -0.0686324 0.0145303
0.3 0.0117793 -0.0438383 -0.0686324 0.0145303
0.3 0.0118019 -0.0436444 -0.0684793 0.0145166
0.3 0.0118234 -0.0434323 -0.0683233 0.014502
0.3 0.011844 -0.0432041 -0.0681644 0.0144865
0.3 0.0118634 -0.0429568 -0.0679999 0.01447
0.3 0.0118817 -0.0426935 -0.0678322 0.0144532
0.3 0.0119146 -0.0421182 -0.0674872 0.0144188
0.3 0.0119146 -0.0421182 -0.0674872 0.0144188
0.3 0.0119292 -0.0418091 -0.0673098 0.0144015
0.3 0.0119424 -0.0414839 -0.0671271 0.0143842
0.3 0.0119543 -0.0411459 -0.066941 0.0143673
0.3 0.0119648 -0.0407955 -0.0667517 0.0143512
0.3 0.0119739 -0.0404329 -0.0665592 0.014336
0.3 0.0119815 -0.0400551 -0.0663635 0.0143219
0.3 0.0119877 -0.039665 -0.0661644 0.0143089
0.3 0.0119923 -0.0392622 -0.0659621 0.0142973
0.3 0.0119954 -0.0388441 -0.0657562 0.0142874
0.3 0.0120098 -0.0386342 -0.0656421 0.0143193
0.3 0.0120275 -0.0384929 -0.0655573 0.0143652
0.3 0.0120446 -0.0383745 -0.0654691 0.0144078
0.3 0.012062 -0.0383011 -0.0653822 0.0144472
0.3 0.012062 -0.0383011 -0.0653822 0.0144472
0.3 0.0120998 -0.0383026 -0.0652252 0.0145219
0.3 0.0121204 -0.0383634 -0.0651556 0.0145582
0.3 0.0121417 -0.0384391 -0.0650906 0.0145941
0.3 0.0121637 -0.0385122 -0.0650286 0.0146297
0.3 0.0121862 -0.0385709 -0.064969 0.0146651
0.3 0.0122091 -0.0386081 -0.064911 0.0147004
0.3 0.0122555 -0.0386073 -0.0647972 0.0147709
0.3 0.0122555 -0.0386073 -0.0647972 0.0147709
0.3 0.0122789 -0.038567 -0.0647408 0.0148063
0.3 0.0123017 -0.0385106 -0.0646824 0.0148401
0.3 0.0123239 -0.0384461 -0.0646202 0.014873
0.3 0.0123455 -0.0383773 -0.0645544 0.0149049
0.3 0.0123455 -0.0383773 -0.0645544 0.0149049
0.3 0.0123868 -0.0382313 -0.0644132 0.0149652
0.3 0.0124065 -0.038157 -0.0643379 0.0149936
0.3 0.0124256 -0.0380835 -0.0642596 0.0150209
0.3 0.0124442 -0.0380116 -0.0641784 0.0150469
0.3 0.0124623 -0.0379412 -0.0640945 0.0150718
0.3 0.0124798 -0.0378724 -0.0640079 0.0150956
0.3 0.0125132 -0.0377385 -0.0638271 0.0151398
0.3 0.0125132 -0.0377385 -0.0638271 0.0151398
0.3 0.0125292 -0.0376733 -0.0637329 0.0151602
0.3 0.0125446 -0.037609 -0.0636364 0.0151795
0.3 0.0125595 -0.0375453 -0.0635375 0.0151977
0.3 0.012574 -0.0374822 -0.0634365 0.0152149
0.3 0.012588 -0.0374192 -0.0633333 0.015231
0.3 0.0126015 -0.0373562 -0.0632282 0.0152461
0.3 0.0126146 -0.0372933 -0.063121 0.0152601
0.3 0.0126272 -0.0372303 -0.0630118 0.0152731
0.3 0.0126394 -0.0371673 -0.0629008 0.015285
0.3 0.0126512 -0.0371044 -0.062788 0.015296
0.3 0.0126625 -0.0370415 -0.0626734 0.015306
0.3 0.0126734 -0.0369786 -0.0625572 0.015315
0.3 0.012684 -0.0369157 -0.0624394 0.0153231
0.3 0.0126941 -0.0368529 -0.0623201 0.0153301
0.3 0.0127039 -0.0367901 -0.0621991 0.0153363
0.3 0.0127133 -0.0367275 -0.0620767 0.0153414
0.3 0.0127223 -0.0366651 -0.0619528 0.0153457
0.3 0.0127309 -0.0366028 -0.0618275 0.015349
0.3 0.0127392 -0.0365406 -0.061701 0.0153514
0.3 0.0127471 -0.0364787 -0.0615732 0.0153529
0.3 0.0127547 -0.0364169 -0.0614441 0.0153535
0.3 0.012762 -0.0363552 -0.0613139 0.0153532
0.3 0.0127689 -0.0362935 -0.0611825 0.015352
0.3 0.0127755 -0.036232 -0.0610499 0.01535
0.3 0.0127818 -0.0361705 -0.0609164 0.0153471
0.3 0.0127878 -0.036109 -0.0607818 0.0153434
0.3 0.0127935 -0.0360475 -0.0606463 0.0153389
0.3 0.0127989 -0.0359862 -0.0605098 0.0153335
0.3 0.012804 -0.0359248 -0.0603723 0.0153273
0.3 0.0128086 -0.0358684 -0.0602332 0.0153198
0.3 0.0128128 -0.0358237 -0.0600907 0.0153121
0.3 0.0128165 -0.0357934 -0.0599448 0.0153041
0.3 0.0128197 -0.0357803 -0.0597942 0.0152958
0.3 0.0128222 -0.0357872 -0.059638 0.0152871
0.3 0.0128222 -0.0357872 -0.059638 0.0152871
0.3 0.0128251 -0.035863 -0.059308 0.0152689
0.3 0.0128253 -0.0359394 -0.0591316 0.0152595
0.3 0.0128245 -0.0360414 -0.0589466 0.0152501
0.3 0.0128226 -0.0361664 -0.0587531 0.0152404
0.3 0.0128198 -0.0363111 -0.0585511 0.0152306
0.3 0.0128159 -0.0364739 -0.0583403 0.0152207
0.3 0.0128109 -0.0366533 -0.0581209 0.0152106
0.3 0.0128109 -0.0366533 -0.0581209 0.0152106
0.3 0.0127976 -0.0370626 -0.057656 0.01519
0.3 0.0127892 -0.0372934 -0.0574093 0.0151796
0.3 0.0127795 -0.0375411 -0.0571529 0.0151691
0.3 0.0127686 -0.0378035 -0.0568868 0.0151585
0.3 0.0127564 -0.0380766 -0.0566109 0.0151478
0.3 0.0127432 -0.0383551 -0.0563274 0.0151368
0.3 0.0127131 -0.038926 -0.0557388 0.0151135
0.3 0.0127131 -0.038926 -0.0557388 0.0151135
0.3 0.0126963 -0.0392165 -0.0554338 0.0151011
0.3 0.0126784 -0.0395142 -0.0551204 0.0150885
0.3 0.0126594 -0.039815 -0.0548006 0.0150752
0.3 0.0126393 -0.0401179 -0.0544749 0.0150614
0.3 0.0126181 -0.0404223 -0.0541436 0.0150468
0.3 0.0126181 -0.0404223 -0.0541436 0.0150468
0.3 0.0125727 -0.0410366 -0.0534651 0.0150155
0.3 0.0125485 -0.0413481 -0.053117 0.014999
0.3 0.0125233 -0.0416595 -0.0527651 0.0149815
0.3 0.0124973 -0.0419694 -0.0524091 0.0149632
0.3 0.0124703 -0.0422767 -0.0520491 0.0149441
0.3 0.0124141 -0.0428829 -0.0513188 0.0149036
0.3 0.0124141 -0.0428829 -0.0513188 0.0149036
0.3 0.0123849 -0.043181 -0.0509487 0.0148822
0.3 0.0123549 -0.0434777 -0.0505747 0.0148602
0.3 0.0123243 -0.0437726 -0.0501971 0.0148375
0.3 0.0122931 -0.0440611 -0.0498177 0.014814
0.3 0.0122615 -0.0443418 -0.0494367 0.0147897
0.3 0.0122294 -0.044614 -0.0490547 0.0147645
0.3 0.0121969 -0.0448776 -0.0486715 0.0147385
0.3 0.012164 -0.0451323 -0.0482875 0.0147117
0.3 0.0121308 -0.0453795 -0.0479021 0.0146842
0.3 0.0120974 -0.0456189 -0.0475157 0.014656
0.3 0.0120638 -0.0458502 -0.0471286 0.0146271
0.3 0.01203 -0.0460732 -0.0467411 0.0145976
0.3 0.0119963 -0.0462845 -0.0463547 0.0145673
0.3 0.0119963 -0.0462845 -0.0463547 0.0145673
0.3 0.0118955 -0.0468416 -0.0452035 0.0144712
0.3 0.0118955 -0.0468416 -0.0452035 0.0144712
0.3 0.0118623 -0.0470021 -0.0448223 0.0144376
0.3 0.0118292 -0.047153 -0.0444426 0.0144034
0.3 0.0117966 -0.0472912 -0.0440656 0.0143684
0.3 0.0117644 -0.0474163 -0.0436915 0.0143326
0.3 0.0117327 -0.0475272 -0.0433204 0.0142961
0.3 0.0117015 -0.0476248 -0.0429525 0.0142588
0.3 0.0116709 -0.0477091 -0.042588 0.0142207
0.3 0.011641 -0.0477795 -0.0422267 0.0141821
0.3 0.0116118 -0.047836 -0.0418695 0.0141427
0.3 0.0115834 -0.0478781 -0.0415167 0.0141027
0.3 0.0115559 -0.0479064 -0.0411684 0.0140621
0.3 0.0115292 -0.0479196 -0.0408247 0.0140208
0.3 0.0115035 -0.047919 -0.0404858 0.0139789
0.3 0.0114787 -0.0479043 -0.0401518 0.0139364
0.3 0.011455 -0.0478738 -0.0398228 0.0138935
0.3 0.0114323 -0.0478267 -0.0394993 0.0138502
0.3 0.0114108 -0.0477647 -0.0391816 0.0138064
0.3 0.0113905 -0.0476884 -0.0388698 0.0137622
0.3 0.0113713 -0.0475982 -0.0385639 0.0137176
0.3 0.0113534 -0.0474942 -0.0382641 0.0136726
0.3 0.0113367 -0.0473728 -0.0379709 0.0136274
0.3 0.0113213 -0.0472359 -0.0376847 0.013582
0.3 0.0113074 -0.0470847 -0.0374056 0.0135365
0.3 0.0112948 -0.0469197 -0.0371336 0.0134908
0.3 0.0112835 -0.0467393 -0.0368687 0.0134451
0.3 0.0112737 -0.0465451 -0.0366111 0.0133993
0.3 0.0112652 -0.0463371 -0.0363609 0.0133536
0.3 0.0112583 -0.0461103 -0.036119 0.0133081
0.3 0.011253 -0.045869 -0.0358848 0.013263
0.3 0.0112492 -0.045613 -0.0356585 0.0132182
0.3 0.0112469 -0.0453434 -0.0354408 0.0131738
0.3 0.0112462 -0.0450599 -0.0352317 0.0131298
0.3 0.0112471 -0.0447633 -0.0350312 0.0130863
0.3 0.0112497 -0.0444484 -0.0348404 0.0130435
0.3 0.011254 -0.044117 -0.034659 0.0130015
0.3 0.01126 -0.0437703 -0.0344879 0.0129602
0.3 0.0112676 -0.0434186 -0.0343253 0.0129197
0.3 0.0112766 -0.0430649 -0.0341707 0.0128803
0.3 0.0112872 -0.0427092 -0.0340239 0.0128418
0.3 0.0112992 -0.0423533 -0.0338848 0.0128045
0.3 0.0113128 -0.041993 -0.033754 0.0127685
0.3 0.0113278 -0.0416279 -0.033632 0.0127336
0.3 0.0113442 -0.0412674 -0.0335168 0.0127001
0.3 0.0113618 -0.0409136 -0.0334078 0.0126679
0.3 0.0113806 -0.0405675 -0.0333047 0.0126372
0.3 0.0113806 -0.0405675 -0.0333047 0.0126372
0.3 0.0114216 -0.0398972 -0.0331155 0.0125804
0.3 0.0114439 -0.0395696 -0.0330296 0.0125545
0.3 0.0114673 -0.0392459 -0.0329492 0.0125303
0.3 0.0114915 -0.0389349 -0.0328718 0.0125079
0.3 0.0115166 -0.0386353 -0.0327983 0.0124871
0.3 0.0115424 -0.0383469 -0.0327285 0.0124679
0.3 0.0115962 -0.0378019 -0.0325993 0.0124347
0.3 0.0115962 -0.0378019 -0.0325993 0.0124347
0.3 0.011624 -0.037546 -0.0325395 0.0124206
0.3 0.0116525 -0.0372967 -0.032483 0.0124082
0.3 0.0116815 -0.0370518 -0.0324298 0.0123975
0.3 0.0117111 -0.0368112 -0.0323809 0.0123882
0.3 0.0117409 -0.0365852 -0.0323334 0.0123804
0.3 0.0117709 -0.0363759 -0.0322869 0.012374
0.3 0.011801 -0.0361823 -0.0322414 0.0123692
0.3 0.0118312 -0.0360059 -0.0321965 0.0123657
0.3 0.0118615 -0.0358421 -0.032154 0.0123633
0.3 0.0118917 -0.0356983 -0.0321114 0.0123621
0.3 0.0119217 -0.0355733 -0.0320683 0.0123619
0.3 0.0119515 -0.0354634 -0.0320246 0.0123629
0.3 0.011981 -0.0353666 -0.0319803 0.0123647
0.3 0.0120102 -0.0352839 -0.0319353 0.0123676
0.3 0.012039 -0.0352135 -0.0318894 0.0123713
0.3 0.0120674 -0.0351552 -0.0318425 0.0123758
0.3 0.0120954 -0.0351059 -0.0317948 0.0123811
0.3 0.0121229 -0.0350631 -0.0317462 0.012387
0.3 0.0121499 -0.035027 -0.0316984 0.012393
0.3 0.0121762 -0.0350047 -0.0316486 0.0123993
0.3 0.0121762 -0.0350047 -0.0316486 0.0123993
0.3 0.0122265 -0.0350033 -0.0315433 0.0124125
0.3 0.0122505 -0.0350257 -0.0314871 0.0124193
0.3 0.0122735 -0.0350651 -0.0314263 0.0124262
0.3 0.0122955 -0.0351204 -0.0313628 0.0124329
0.3 0.0123166 -0.0351898 -0.0312965 0.012439
0.3 0.0123366 -0.0352742 -0.0312275 0.0124446
0.3 0.0123366 -0.0352742 -0.0312275 0.0124446
0.3 0.0123733 -0.0354825 -0.0310812 0.0124536
0.3 0.01239 -0.0356059 -0.0310037 0.0124568
0.3 0.0124054 -0.0357442 -0.030923 0.0124587
0.3 0.0124196 -0.0358946 -0.0308392 0.0124592
0.3 0.0124324 -0.0360563 -0.0307523 0.0124582
0.3 0.012444 -0.0362294 -0.0306622 0.0124556
0.3 0.0124542 -0.0364159 -0.0305692 0.012451
0.3 0.012463 -0.0366137 -0.0304729 0.0124447
0.3 0.0124705 -0.0368252 -0.0303731 0.0124361
0.3 0.0124765 -0.0370498 -0.0302697 0.0124253
0.3 0.012481 -0.0372876 -0.0301628 0.0124119
0.3 0.012484 -0.0375365 -0.0300523 0.0123959
0.3 0.0124998 -0.0375544 -0.0300518 0.0123319
0.3 0.0125159 -0.0375474 -0.0300603 0.0122617
0.3 0.0125294 -0.0375707 -0.0300556 0.0121922
0.3 0.0125425 -0.037552 -0.0300518 0.0121256
0.3 0.0125566 -0.0374717 -0.0300567 0.0120602
0.3 0.0125718 -0.0373411 -0.0300705 0.0119947
0.3 0.0125881 -0.0371783 -0.0300914 0.0119291
0.3 0.0126053 -0.036983 -0.0301193 0.0118633
0.3 0.0126233 -0.0367721 -0.0301522 0.0117974
0.3 0.0126419 -0.0365667 -0.0301882 0.0117311
0.3 0.0126611 -0.0363788 -0.0302263 0.0116641
0.3 0.0126805 -0.0362152 -0.0302651 0.0115965
0.3 0.0127001 -0.0360791 -0.0303039 0.0115281
0.3 0.0127001 -0.0360791 -0.0303039 0.0115281
0.3 0.0127396 -0.0358962 -0.0303784 0.0113885
0.3 0.0127591 -0.035837 -0.0304113 0.0113193
0.3 0.012778 -0.0357858 -0.030439 0.0112507
0.3 0.0127962 -0.0357371 -0.0304617 0.0111827
0.3 0.012814 -0.0356891 -0.0304799 0.0111155
0.3 0.0128312 -0.0356405 -0.0304937 0.011049
0.3 0.0128479 -0.0355912 -0.0305031 0.0109834
0.3 0.012864 -0.0355406 -0.0305084 0.0109187
0.3 0.0128797 -0.0354886 -0.0305096 0.0108547
0.3 0.0128949 -0.035435 -0.030507 0.0107916
0.3 0.0129096 -0.0353805 -0.0305007 0.0107293
0.3 0.0129238 -0.0353252 -0.0304908 0.0106678
0.3 0.0129376 -0.0352692 -0.0304775 0.0106071
0.3 0.0129509 -0.0352126 -0.0304607 0.0105471
0.3 0.0129638 -0.0351557 -0.0304406 0.010488
0.3 0.0129762 -0.0350985 -0.0304173 0.0104296
0.3 0.0129882 -0.0350412 -0.0303909 0.010372
0.3 0.0129998 -0.034984 -0.0303616 0.0103151
0.3 0.0130109 -0.0349268 -0.0303295 0.0102591
0.3 0.0130109 -0.0349268 -0.0303295 0.0102591
0.3 0.0130321 -0.0348133 -0.030257 0.0101491
0.3 0.013042 -0.0347568 -0.0302167 0.0100953
0.3 0.0130516 -0.0347003 -0.030174 0.0100421
0.3 0.0130608 -0.0346438 -0.0301288 0.00998971
0.3 0.0130697 -0.0345874 -0.0300814 0.00993802
0.3 0.0130782 -0.0345311 -0.0300317 0.00988704
0.3 0.0130863 -0.0344748 -0.0299799 0.00983677
0.3 0.0130941 -0.0344187 -0.029926 0.0097872
0.3 0.0131016 -0.0343628 -0.02987 0.00973833
0.3 0.0131087 -0.0343071 -0.029812 0.00969016
0.3 0.0131155 -0.0342515 -0.0297521 0.00964268
0.3 0.013122 -0.0341959 -0.0296904 0.00959589
0.3 0.0131281 -0.0341404 -0.0296269 0.00954978
0.3 0.013134 -0.034085 -0.0295617 0.00950434
0.3 0.0131395 -0.0340296 -0.0294949 0.00945957
0.3 0.0131448 -0.0339743 -0.0294266 0.00941545
0.3 0.0131498 -0.0339191 -0.0293566 0.009372
0.3 0.0131544 -0.0338641 -0.0292852 0.0093292
0.3 0.0131588 -0.0338091 -0.0292122 0.00928706
0.3 0.013163 -0.0337542 -0.0291379 0.00924556
0.3 0.0131667 -0.0336703 -0.0290675 0.00920409
0.3 0.0131667 -0.0336703 -0.0290675 0.00920409
0.3 0.0131733 -0.0334076 -0.0289384 0.00912347
0.3 0.0131758 -0.0332223 -0.0288803 0.00908393
0.3 0.0131777 -0.0329996 -0.0288273 0.00904455
0.3 0.0131789 -0.0327411 -0.0287795 0.00900512
0.3 0.0131792 -0.0324548 -0.0287373 0.00896542
0.3 0.0131787 -0.0321421 -0.0287009 0.00892519
0.3 0.0131773 -0.031804 -0.0286709 0.00888425
0.3 0.0131773 -0.031804 -0.0286709 0.00888425
0.3 0.0131716 -0.0310581 -0.0286302 0.00879981
0.3 0.013167 -0.0306432 -0.0286209 0.00875597
0.3 0.0131613 -0.0301984 -0.0286198 0.00871077
0.3 0.0131544 -0.0297247 -0.0286272 0.00866411
0.3 0.0131462 -0.0292239 -0.0286433 0.00861589
0.3 0.0131367 -0.0287031 -0.0286675 0.00856596
0.3 0.013126 -0.0281691 -0.0287007 0.00851456
0.3 0.013126 -0.0281691 -0.0287007 0.00851456
0.3 0.013101 -0.0270623 -0.028794 0.0084072
0.3 0.0130866 -0.0264873 -0.028855 0.00835097
0.3 0.013071 -0.0259015 -0.0289256 0.00829313
0.3 0.0130541 -0.0253059 -0.0290062 0.00823364
0.3 0.0130361 -0.0247009 -0.0290965 0.00817245
0.3 0.0130169 -0.024087 -0.0291967 0.00810953
0.3 0.0129966 -0.0234651 -0.0293067 0.00804485
0.3 0.0129751 -0.0228347 -0.0294266 0.00797839
0.3 0.0129524 -0.0221909 -0.0295566 0.00790989
0.3 0.0129285 -0.0215346 -0.0296964 0.00783933
0.3 0.0129036 -0.0208723 -0.0298466 0.00776722
0.3 0.0128777 -0.0202072 -0.0300057 0.00769332
0.3 0.012823 -0.0188722 -0.0303509 0.00754004
0.3 0.012823 -0.0188722 -0.0303509 0.00754004
0.3 0.0127943 -0.018203 -0.0305364 0.00746065
0.3 0.0127647 -0.0175286 -0.0307301 0.00737919
0.3 0.0127342 -0.0168498 -0.0309317 0.00729569
0.3 0.0127031 -0.0161728 -0.0311406 0.00721037
0.3 0.0126713 -0.0154988 -0.0313562 0.00712324
0.3 0.0126713 -0.0154988 -0.0313562 0.00712324
0.3 0.0126059 -0.0141614 -0.0318074 0.00694351
0.3 0.0125724 -0.0134965 -0.0320418 0.00685069
0.3 0.0125384 -0.0128326 -0.0322817 0.00675583
0.3 0.012504 -0.0121744 -0.0325263 0.00665917
0.3 0.0124694 -0.0115231 -0.0327749 0.00656076
0.3 0.0123996 -0.0102441 -0.0332829 0.00635874
0.3 0.0123996 -0.0102441 -0.0332829 0.00635874
0.3 0.0123644 -0.00961631 -0.0335417 0.00625514
0.3 0.0123292 -0.00899388 -0.0338027 0.00614959
0.3 0.0122939 -0.00837744 -0.0340654 0.00604213
0.3 0.0122588 -0.00777163 -0.034329 0.00593303
0.3 0.0122239 -0.00717687 -0.0345928 0.00582232
0.3 0.0121891 -0.00659282 -0.0348563 0.00571002
0.3 0.0121891 -0.00659282 -0.0348563 0.00571002
0.3 0.0121206 -0.00545446 -0.035382 0.00548084
0.3 0.0120869 -0.00490159 -0.0356423 0.00536372
0.3 0.0120536 -0.00435907 -0.0359001 0.0052449
0.3 0.0120209 -0.00382865 -0.036155 0.00512461
0.3 0.0119888 -0.00331127 -0.0364062 0.0050029
0.3 0.0119574 -0.00280731 -0.0366533 0.00487981
0.3 0.0119267 -0.00231693 -0.0368957 0.00475535
0.3 0.0119267 -0.00231693 -0.0368957 0.00475535
0.3 0.0118676 -0.00137523 -0.0373661 0.00450253
0.3 0.0118394 -0.000926355 -0.0375922 0.00437402
0.3 0.011812 -0.000492188 -0.0378113 0.00424409
0.3 0.0117857 -7.33696e-05 -0.0380231 0.0041128
0.3 0.0117605 0.000329662 -0.038227 0.00398018
0.3 0.0117363 0.000718104 -0.0384229 0.00384643
0.3 0.0117132 0.00109194 -0.0386104 0.0037116
0.3 0.0116913 0.00145104 -0.0387896 0.00357568
0.3 0.0116706 0.00179547 -0.0389601 0.0034387
0.3 0.0116511 0.00212285 -0.0391204 0.00330055
0.3 0.011633 0.0024348 -0.0392702 0.00316129
0.3 0.0116162 0.0027317 -0.0394098 0.00302104
0.3 0.0116008 0.00301363 -0.0395389 0.00287979
0.3 0.0116008 0.00301363 -0.0395389 0.00287979
0.3 0.0115741 0.00353449 -0.0397653 0.00259457
0.3 0.0115629 0.0037684 -0.0398607 0.00245034
0.3 0.0115533 0.00398373 -0.0399436 0.00230499
0.3 0.0115453 0.00418127 -0.0400138 0.00215854
0.3 0.0115388 0.00436405 -0.0400713 0.00201087
0.3 0.0115338 0.00453403 -0.0401167 0.00186212
0.3 0.0115338 0.00453403 -0.0401167 0.00186212
0.3 0.0115284 0.00484084 -0.0401718 0.00156131
0.3 0.0115281 0.00496798 -0.0401792 0.00140905
0.3 0.0115296 0.00507421 -0.0401725 0.00125549
0.3 0.0115328 0.00516467 -0.0401521 0.00110041
0.3 0.0115375 0.00524254 -0.0401187 0.00094396
0.3 0.0115439 0.00530916 -0.0400728 0.000786079
0.3 0.0115518 0.00536579 -0.0400143 0.000626687
0.3 0.0115613 0.00541251 -0.0399434 0.000465688
0.3 0.0115723 0.00545064 -0.0398603 0.000302989
0.3 0.011585 0.00547536 -0.0397638 0.000138457
0.3 0.0115991 0.00549546 -0.0396548 -2.81955e-05
0.3 0.0116145 0.00551314 -0.0395349 -0.000196842
0.3 0.0116313 0.00553025 -0.0394045 -0.000367561
0.3 0.0116493 0.00554795 -0.0392638 -0.000540448
0.3 0.0116685 0.00556627 -0.0391132 -0.000715604
0.3 0.0116889 0.00558609 -0.0389531 -0.000893116
0.3 0.0117105 0.0056026 -0.0387828 -0.00107311
0.3 0.0117333 0.00561539 -0.0386028 -0.00125562
0.3 0.011757 0.00563418 -0.0384155 -0.00144069
0.3 0.0117815 0.00566123 -0.0382217 -0.00162839
0.3 0.0118067 0.00569743 -0.0380219 -0.00181874
0.3 0.0118592 0.00579708 -0.0376052 -0.00220782
0.3 0.0118592 0.00579708 -0.0376052 -0.00220782
0.3 0.0118863 0.00586092 -0.0373894 -0.00240655
0.3 0.0119141 0.00592827 -0.0371695 -0.00260782
0.3 0.0119422 0.00600739 -0.0369469 -0.00281191
0.3 0.0119706 0.00609688 -0.036722 -0.00301873
0.3 0.0119993 0.0061964 -0.0364948 -0.00322835
0.3 0.0120282 0.00630635 -0.0362658 -0.00344071
0.3 0.0120574 0.0064227 -0.0360348 -0.00365584
0.3 0.0120868 0.00654566 -0.0358026 -0.00387367
0.3 0.0121163 0.00667299 -0.0355695 -0.00409405
0.3 0.0121458 0.00680579 -0.0353363 -0.00431689
0.3 0.0121751 0.00695219 -0.0351053 -0.00454201
0.3 0.0122042 0.00711356 -0.0348773 -0.00476929
0.3 0.0122612 0.00748114 -0.0344316 -0.00523001
0.3 0.0122612 0.00748114 -0.0344316 -0.00523001
0.3 0.0122891 0.00768661 -0.0342146 -0.00546332
0.3 0.0123166 0.00790055 -0.0340031 -0.005698
0.3 0.0123436 0.00812248 -0.0337977 -0.00593388
0.3 0.0123701 0.00835214 -0.033599 -0.00617083
0.3 0.0123959 0.00859425 -0.0334068 -0.00640895
0.3 0.012421 0.00884885 -0.0332212 -0.00664825
0.3 0.0124453 0.00911658 -0.0330427 -0.0068886
0.3 0.0124689 0.00939619 -0.0328715 -0.0071299
0.3 0.0124916 0.00968987 -0.0327071 -0.0073723
0.3 0.0125134 0.00999731 -0.0325499 -0.0076156
0.3 0.0125341 0.0103171 -0.0324023 -0.00785912
0.3 0.0125726 0.010987 -0.0321366 -0.00834604
0.3 0.0125726 0.010987 -0.0321366 -0.00834604
0.3 0.0125902 0.0113364 -0.0320191 -0.00858923
0.3 0.0126067 0.0116955 -0.0319123 -0.00883201
0.3 0.0126221 0.0120625 -0.0318182 -0.00907363
0.3 0.0126363 0.0124379 -0.0317371 -0.00931393
0.3 0.0126493 0.0128219 -0.0316694 -0.00955278
0.3 0.0126713 0.0136212 -0.031571 -0.0100266
0.3 0.0126713 0.0136212 -0.031571 -0.0100266
0.3 0.0126803 0.0140372 -0.0315407 -0.0102614
0.3 0.012688 0.0144652 -0.0315235 -0.0104947
0.3 0.0126942 0.0149056 -0.0315199 -0.0107262
0.3 0.012699 0.0153579 -0.0315286 -0.0109561
0.3 0.0127023 0.0158211 -0.03155 -0.0111841
0.3 0.0127041 0.0162943 -0.0315857 -0.0114097
0.3 0.0127045 0.0167768 -0.031636 -0.0116327
0.3 0.0127151 0.0170846 -0.031614 -0.0118619
0.3 0.012727 0.0173545 -0.031588 -0.0120848
0.3 0.0127364 0.0176473 -0.0315832 -0.0123021
0.3 0.0127469 0.0178454 -0.0315716 -0.0125197
0.3 0.0127587 0.0179662 -0.0315506 -0.0127392
0.3 0.012772 0.0180283 -0.0315194 -0.0129601
0.3 0.0127868 0.018038 -0.0314774 -0.0131819
0.3 0.0128027 0.0180089 -0.0314257 -0.0134045
0.3 0.0128196 0.0179644 -0.0313659 -0.0136276
0.3 0.0128373 0.0179268 -0.0312981 -0.0138513
0.3 0.0128555 0.0179063 -0.0312235 -0.0140753
0.3 0.0128742 0.0179085 -0.0311431 -0.0142995
0.3 0.0128934 0.0179358 -0.0310573 -0.0145241
0.3 0.0128934 0.0179358 -0.0310573 -0.0145241
0.3 0.0129324 0.0180688 -0.0308729 -0.0149731
0.3 0.0129517 0.0181334 -0.0307779 -0.0151942
0.3 0.0129702 0.0181779 -0.0306828 -0.0154133
0.3 0.0129881 0.0182027 -0.0305879 -0.0156304
0.3 0.0130054 0.0182099 -0.0304929 -0.0158453
0.3 0.0130382 0.0181777 -0.0303028 -0.0162678
0.3 0.0130382 0.0181777 -0.0303028 -0.0162678
0.3 0.0130537 0.0181431 -0.0302077 -0.0164755
0.3 0.0130687 0.0181008 -0.0301126 -0.0166809
0.3 0.0130831 0.0180539 -0.0300174 -0.016884
0.3 0.013097 0.0180063 -0.0299222 -0.0170847
0.3 0.0131104 0.0179589 -0.029827 -0.017283
0.3 0.0131233 0.0179122 -0.0297317 -0.0174791
0.3 0.0131357 0.0178666 -0.0296363 -0.0176728
0.3 0.0131357 0.0178666 -0.0296363 -0.0176728
0.3 0.0131591 0.0177781 -0.0294453 -0.0180534
0.3 0.01317 0.0177351 -0.0293497 -0.0182403
0.3 0.0131805 0.0176928 -0.0292541 -0.018425
0.3 0.0131906 0.0176509 -0.0291584 -0.0186075
0.3 0.0132002 0.0176092 -0.0290627 -0.0187878
0.3 0.0132094 0.0175674 -0.0289669 -0.0189659
0.3 0.0132182 0.0175256 -0.0288711 -0.0191419
0.3 0.0132266 0.0174837 -0.0287753 -0.0193158
0.3 0.0132346 0.0174416 -0.0286794 -0.0194875
0.3 0.0132422 0.0173993 -0.0285836 -0.0196572
0.3 0.0132495 0.017357 -0.0284877 -0.0198248
0.3 0.0132563 0.0173146 -0.0283918 -0.0199904
0.3 0.0132628 0.017272 -0.0282959 -0.0201539
0.3 0.013269 0.0172294 -0.0282 -0.0203154
0.3 0.0132747 0.0171867 -0.0281041 -0.0204749
0.3 0.0132802 0.0171438 -0.0280082 -0.0206324
0.3 0.0132854 0.0171009 -0.0279124 -0.020788
0.3 0.0132901 0.0170579 -0.0278165 -0.0209416
0.3 0.0132946 0.0170149 -0.0277206 -0.0210933
0.3 0.0132988 0.0169719 -0.0276247 -0.0212431
0.3 0.0133027 0.0169288 -0.0275289 -0.021391
0.3 0.0133063 0.0168857 -0.0274331 -0.0215371
0.3 0.0133096 0.0168424 -0.0273374 -0.0216813
0.3 0.0133096 0.0168424 -0.0273374 -0.0216813
0.3 0.0133153 0.0167559 -0.027146 -0.0219641
0.3 0.0133178 0.0167125 -0.0270503 -0.0221028
0.3 0.01332 0.0166248 -0.0269659 -0.0222391
0.3 0.0133218 0.016486 -0.0268923 -0.0223736
0.3 0.0133232 0.0162973 -0.0268299 -0.0225063
0.3 0.013324 0.0160641 -0.0267786 -0.0226369
0.3 0.0133239 0.0154775 -0.0267098 -0.0228905
0.3 0.0133239 0.0154775 -0.0267098 -0.0228905
0.3 0.0133228 0.0151271 -0.0266931 -0.0230136
0.3 0.0133209 0.0147398 -0.0266891 -0.0231338
0.3 0.013318 0.014325 -0.0266979 -0.023251
0.3 0.0133141 0.0138851 -0.0267203 -0.0233651
0.3 0.0133093 0.0134221 -0.0267559 -0.023476
0.3 0.0133033 0.0129373 -0.026805 -0.0235836
0.3 0.0133033 0.0129373 -0.026805 -0.0235836
0.3 0.0132882 0.0119045 -0.026944 -0.0237884
0.3 0.0132789 0.0113525 -0.0270348 -0.0238854
0.3 0.0132684 0.010776 -0.0271403 -0.0239784
0.3 0.0132566 0.0101788 -0.0272606 -0.0240678
0.3 0.0132437 0.00956447 -0.0273956 -0.0241536
0.3 0.0132296 0.00893706 -0.0275457 -0.0242356
0.3 0.0132142 0.00829764 -0.0277111 -0.024314
0.3 0.0131977 0.00764613 -0.0278916 -0.0243887
0.3 0.0131801 0.00698308 -0.0280874 -0.0244596
0.3 0.0131612 0.00630374 -0.0282993 -0.0245265
0.3 0.013141 0.00560953 -0.028527 -0.0245893
0.3 0.0131196 0.0049019 -0.0287694 -0.0246479
0.3 0.0130972 0.00418659 -0.0290272 -0.0247027
0.3 0.0130737 0.003465 -0.0293 -0.0247538
0.3 0.0130235 0.0020056 -0.0298909 -0.0248449
0.3 0.0130235 0.0020056 -0.0298909 -0.0248449
0.3 0.012997 0.00126816 -0.0302087 -0.024885
0.3 0.0129695 0.000525707 -0.0305412 -0.0249213
0.3 0.0129411 -0.000221724 -0.0308879 -0.024954
0.3 0.0129119 -0.000973749 -0.0312485 -0.024983
0.3 0.0128819 -0.00172948 -0.0316226 -0.0250083
0.3 0.0128512 -0.00248879 -0.0320102 -0.02503
0.3 0.0128197 -0.00325112 -0.0324109 -0.0250481
0.3 0.0127874 -0.00402017 -0.0328246 -0.0250623
0.3 0.0127545 -0.00479512 -0.0332505 -0.0250726
0.3 0.012721 -0.00556964 -0.0336886 -0.0250796
0.3 0.012687 -0.00634172 -0.0341377 -0.0250831
0.3 0.0126527 -0.0071106 -0.0345973 -0.0250832
0.3 0.0126527 -0.0071106 -0.0345973 -0.0250832
0.3 0.0125829 -0.008638 -0.0355471 -0.025073
0.3 0.0125475 -0.00939821 -0.0360361 -0.0250626
0.3 0.0125118 -0.0101578 -0.0365334 -0.0250485
0.3 0.0124761 -0.0109114 -0.0370386 -0.0250312
0.3 0.0124403 -0.0116592 -0.0375512 -0.0250107
0.3 0.0124045 -0.012401 -0.0380705 -0.024987
0.3 0.0123688 -0.0131367 -0.038596 -0.0249602
0.3 0.0123332 -0.0138676 -0.0391276 -0.0249304
0.3 0.0122978 -0.014592 -0.0396649 -0.0248974
0.3 0.0122625 -0.0153099 -0.0402072 -0.0248615
0.3 0.0122275 -0.0160229 -0.0407538 -0.0248224
0.3 0.0121928 -0.0167305 -0.0413039 -0.0247802
0.3 0.0121584 -0.0174322 -0.041857 -0.024735
0.3 0.0121246 -0.0181244 -0.0424122 -0.0246871
0.3 0.0120586 -0.0194772 -0.0435274 -0.0245833
0.3 0.0120586 -0.0194772 -0.0435274 -0.0245833
0.3 0.0120264 -0.0201377 -0.0440867 -0.0245275
0.3 0.011995 -0.0207886 -0.0446462 -0.024469
0.3 0.0119643 -0.0214287 -0.0452052 -0.024408
0.3 0.0119344 -0.0220581 -0.0457631 -0.0243447
0.3 0.0119054 -0.0226768 -0.0463193 -0.0242791
0.3 0.0118772 -0.0232854 -0.046874 -0.0242112
0.3 0.0118499 -0.0238833 -0.0474267 -0.0241411
0.3 0.0118236 -0.0244707 -0.047976 -0.0240686
0.3 0.0117983 -0.0250476 -0.0485217 -0.0239939
0.3 0.0117741 -0.0256133 -0.049063 -0.0239171
0.3 0.011751 -0.0261679 -0.0496001 -0.0238383
0.3 0.011729 -0.0267122 -0.0501329 -0.0237575
0.3 0.011708 -0.0272462 -0.0506612 -0.0236748
0.3 0.0116883 -0.0277693 -0.0511845 -0.0235901
0.3 0.0116697 -0.0282796 -0.0517017 -0.0235034
0.3 0.0116525 -0.0287771 -0.0522128 -0.0234148
0.3 0.0116365 -0.0292626 -0.0527176 -0.0233242
0.3 0.0116218 -0.0297379 -0.0532158 -0.0232318
0.3 0.0116084 -0.0302031 -0.0537071 -0.0231375
0.3 0.0116084 -0.0302031 -0.0537071 -0.0231375
0.3 0.0115856 -0.031105 -0.0546693 -0.0229431
0.3 0.0115762 -0.0315371 -0.0551384 -0.0228428
0.3 0.0115683 -0.0319593 -0.055599 -0.0227406
0.3 0.0115618 -0.0323712 -0.056051 -0.0226362
0.3 0.0115568 -0.0327727 -0.0564941 -0.0225297
0.3 0.0115531 -0.0331653 -0.0569286 -0.0224209
0.3 0.0115531 -0.0331653 -0.0569286 -0.0224209
0.3 0.01155 -0.0339203 -0.0577728 -0.0221969
0.3 0.0115508 -0.034278 -0.0581809 -0.0220813
0.3 0.0115531 -0.0346226 -0.0585796 -0.0219634
0.3 0.0115569 -0.0349573 -0.0589697 -0.0218431
0.3 0.0115621 -0.0352898 -0.0593522 -0.0217201
0.3 0.0115685 -0.0356229 -0.0597274 -0.0215943
0.3 0.0115685 -0.0356229 -0.0597274 -0.0215943
0.3 0.011585 -0.0362942 -0.0604563 -0.0213338
0.3 0.0115951 -0.0366293 -0.0608095 -0.0211989
0.3 0.0116064 -0.0369692 -0.0611558 -0.0210604
0.3 0.0116186 -0.0373152 -0.0614968 -0.0209185
0.3 0.0116318 -0.0376679 -0.0618329 -0.020773
0.3 0.0116609 -0.0383951 -0.0624918 -0.0204709
0.3 0.0116609 -0.0383951 -0.0624918 -0.0204709
0.3 0.0116767 -0.0387697 -0.062815 -0.0203141
0.3 0.0116934 -0.0391451 -0.0631336 -0.0201536
0.3 0.0117109 -0.0395217 -0.063448 -0.0199891
0.3 0.011729 -0.0399088 -0.0637606 -0.0198206
0.3 0.0117476 -0.0403084 -0.0640721 -0.019648
0.3 0.0117476 -0.0403084 -0.0640721 -0.019648
0.3 0.0117862 -0.0411454 -0.0646921 -0.0192899
0.3 0.0118061 -0.0415799 -0.0650008 -0.0191045
0.3 0.0118265 -0.0420243 -0.0653095 -0.0189147
0.3 0.0118469 -0.0424862 -0.0656202 -0.0187206
0.3 0.0118675 -0.0429611 -0.0659333 -0.0185223
0.3 0.0119088 -0.0439473 -0.0665669 -0.0181131
0.3 0.0119088 -0.0439473 -0.0665669 -0.0181131
0.3 0.0119294 -0.044458 -0.0668886 -0.0179025
0.3 0.01195 -0.0449775 -0.0672137 -0.0176878
0.3 0.0119704 -0.0455119 -0.0675443 -0.0174691
0.3 0.0119906 -0.0460573 -0.0678806 -0.0172469
0.3 0.0120104 -0.0466131 -0.0682231 -0.0170212
0.3 0.0120104 -0.0466131 -0.0682231 -0.0170212
0.3 0.0120489 -0.0477553 -0.0689281 -0.0165599
0.3 0.0120677 -0.0483396 -0.0692908 -0.0163244
0.3 0.012086 -0.0489292 -0.0696607 -0.016086
0.3 0.0121039 -0.0495246 -0.0700384 -0.0158449
0.3 0.0121212 -0.0501314 -0.0704255 -0.0156014
0.3 0.0121538 -0.0513792 -0.0712281 -0.0151071
0.3 0.0121538 -0.0513792 -0.0712281 -0.0151071
0.3 0.012169 -0.0520222 -0.0716448 -0.0148566
0.3 0.0121833 -0.052683 -0.0720719 -0.0146038
0.3 0.0121967 -0.0533598 -0.0725114 -0.0143494
0.3 0.0122092 -0.0540469 -0.0729633 -0.0140935
0.3 0.0122208 -0.0547428 -0.0734279 -0.0138366
0.3 0.0122208 -0.0547428 -0.0734279 -0.0138366
0.3 0.012241 -0.0561583 -0.0743953 -0.0133197
0.3 0.0122496 -0.0568786 -0.074899 -0.0130601
0.3 0.0122571 -0.057608 -0.0754184 -0.0128004
0.3 0.0122636 -0.0583447 -0.0759533 -0.0125409
0.3 0.0122688 -0.0590909 -0.076503 -0.0122814
0.3 0.0122729 -0.0598474 -0.0770678 -0.0120223
0.3 0.0122729 -0.0598474 -0.0770678 -0.0120223
0.3 0.0122773 -0.0613904 -0.0782432 -0.0115052
0.3 0.0122776 -0.0621792 -0.0788546 -0.0112476
0.3 0.0122765 -0.0629816 -0.0794827 -0.0109909
0.3 0.0122741 -0.0637983 -0.0801266 -0.010735
0.3 0.0122703 -0.0646268 -0.0807878 -0.0104804
0.3 0.0122782 -0.0652711 -0.0813693 -0.0102211
0.3 0.0122857 -0.065896 -0.081961 -0.00997031
0.3 0.0122906 -0.066544 -0.0825786 -0.00972377
0.3 0.0122962 -0.0671209 -0.0831962 -0.00947706
0.3 0.0123034 -0.0676144 -0.0838058 -0.00922866
0.3 0.0123124 -0.0680377 -0.0844079 -0.0089792
0.3 0.0123229 -0.0684149 -0.0850027 -0.0087287
0.3 0.0123347 -0.0687727 -0.08559 -0.00847685
0.3 0.0123478 -0.0691252 -0.0861702 -0.00822362
0.3 0.012362 -0.0694736 -0.0867434 -0.00796925
0.3 0.0123773 -0.0698267 -0.0873097 -0.00771382
0.3 0.0123933 -0.0701967 -0.0878708 -0.0074574
0.3 0.0124101 -0.0705889 -0.0884273 -0.00720004
0.3 0.0124273 -0.0710073 -0.0889801 -0.00694182
0.3 0.012445 -0.0714526 -0.0895304 -0.00668281
0.3 0.0124628 -0.0719228 -0.090079 -0.00642313
0.3 0.0124628 -0.0719228 -0.090079 -0.00642313
0.3 0.012499 -0.0729391 -0.0911729 -0.00590171
0.3 0.0125167 -0.0733419 -0.0916993 -0.00564398
0.3 0.0125338 -0.073622 -0.0922053 -0.00538846
0.3 0.0125661 -0.0738531 -0.0931566 -0.00488391
0.3 0.0125661 -0.0738531 -0.0931566 -0.00488391
0.3 0.0125814 -0.0738261 -0.0936028 -0.00463523
0.3 0.0125961 -0.0737344 -0.0940302 -0.00438889
0.3 0.0126103 -0.0736176 -0.0944392 -0.00414489
0.3 0.012624 -0.0734894 -0.0948303 -0.00390331
0.3 0.0126373 -0.0733578 -0.095204 -0.00366417
0.3 0.0126626 -0.0730943 -0.0958998 -0.0031931
0.3 0.0126626 -0.0730943 -0.0958998 -0.0031931
0.3 0.0126746 -0.0729665 -0.0962225 -0.00296113
0.3 0.0126861 -0.0728432 -0.0965291 -0.00273151
0.3 0.0126972 -0.0727247 -0.09682 -0.0025042
0.3 0.0127079 -0.0726099 -0.0970958 -0.00227921
0.3 0.0127182 -0.0724972 -0.097357 -0.00205649
0.3 0.0127281 -0.0723858 -0.097604 -0.001836
0.3 0.0127376 -0.072276 -0.0978368 -0.00161774
0.3 0.0127468 -0.0721669 -0.0980558 -0.0014017
0.3 0.0127555 -0.0720584 -0.0982615 -0.00118788
0.3 0.0127638 -0.0719502 -0.0984542 -0.000976207
0.3 0.0127718 -0.0718416 -0.0986345 -0.000766685
0.3 0.0127794 -0.0717323 -0.0988027 -0.000559292
0.3 0.0127866 -0.0716228 -0.0989589 -0.000354023
0.3 0.0127935 -0.0715126 -0.0991034 -0.000150865
0.3 0.0128 -0.0714021 -0.0992366 5.01942e-05
0.3 0.0128062 -0.0712909 -0.0993589 0.000249185
0.3 0.0128121 -0.0711791 -0.0994707 0.000446126
0.3 0.0128176 -0.0710667 -0.0995724 0.000641039
0.3 0.0128228 -0.0709546 -0.099664 0.000833974
0.3 0.0128276 -0.0708421 -0.0997456 0.0010249
0.3 0.0128322 -0.0707293 -0.0998177 0.00121384
0.3 0.0128364 -0.0706166 -0.0998804 0.00140081
0.3 0.0128404 -0.0705039 -0.0999341 0.00158583
0.3 0.012844 -0.0703911 -0.0999791 0.00176894
0.3 0.0128474 -0.0702778 -0.100016 0.00195014
0.3 0.0128505 -0.0701641 -0.100044 0.00212943
0.3 0.0128532 -0.0700498 -0.100064 0.00230683
0.3 0.0128558 -0.0699353 -0.100076 0.00248235
0.3 0.012858 -0.0698215 -0.10008 0.00265654
0.3 0.0128599 -0.0697023 -0.100076 0.00282848
0.3 0.0128614 -0.0695745 -0.100064 0.00299828
0.3 0.0128625 -0.069432 -0.100043 0.00316589
0.3 0.0128632 -0.0692771 -0.100013 0.00333134
0.3 0.0128632 -0.0691051 -0.0999732 0.00349458
0.3 0.0128626 -0.0689078 -0.0999217 0.00365548
0.3 0.0128611 -0.0686839 -0.0998584 0.00381411
0.3 0.0128586 -0.0684329 -0.0997831 0.0039705
0.3 0.0128552 -0.0681553 -0.0996955 0.0041247
0.3 0.0128509 -0.0678485 -0.0995955 0.00427673
0.3 0.0128455 -0.0675162 -0.0994831 0.00442663
0.3 0.0128389 -0.0671549 -0.0993571 0.00457432
0.3 0.0128312 -0.0667676 -0.0992171 0.00471972
0.3 0.0128223 -0.0663592 -0.0990646 0.00486327
0.3 0.0128123 -0.0659332 -0.0988997 0.005005
0.3 0.0128011 -0.065494 -0.0987228 0.00514501
0.3 0.0127887 -0.0650399 -0.0985337 0.00528328
0.3 0.0127751 -0.0645736 -0.0983328 0.00541991
0.3 0.0127603 -0.0640958 -0.0981202 0.00555494
0.3 0.0127442 -0.0636044 -0.0978944 0.00568808
0.3 0.0127269 -0.0631004 -0.0976556 0.00581941
0.3 0.0127083 -0.0625871 -0.0974062 0.00594942
0.3 0.0126885 -0.0620661 -0.0971465 0.00607822
0.3 0.0126676 -0.061538 -0.0968769 0.00620588
0.3 0.0126455 -0.0610029 -0.0965975 0.00633239
0.3 0.0126222 -0.0604615 -0.0963084 0.00645782
0.3 0.0125977 -0.0599143 -0.09601 0.00658221
0.3 0.0125721 -0.0593579 -0.0957015 0.00670547
0.3 0.0125453 -0.0587971 -0.0953854 0.00682812
0.3 0.0125175 -0.0582342 -0.0950612 0.00694992
0.3 0.0124887 -0.0576703 -0.0947293 0.00707088
0.3 0.012459 -0.057106 -0.0943899 0.00719103
0.3 0.0124283 -0.0565421 -0.0940434 0.00731039
0.3 0.0123967 -0.0559786 -0.0936897 0.00742896
0.3 0.0123642 -0.0554161 -0.0933292 0.00754678
0.3 0.0123308 -0.0548519 -0.0929612 0.00766371
0.3 0.0122966 -0.0542872 -0.0925861 0.00777976
0.3 0.0122616 -0.0537229 -0.0922043 0.00789496
0.3 0.0122259 -0.0531645 -0.0918184 0.00800978
0.3 0.0121531 -0.0520709 -0.0910327 0.00823769
0.3 0.0121531 -0.0520709 -0.0910327 0.00823769
0.3 0.0121159 -0.0515371 -0.0906337 0.00835077
0.3 0.0120783 -0.0510144 -0.0902318 0.00846346
0.3 0.0120404 -0.0505027 -0.0898274 0.00857575
0.3 0.0120022 -0.0500005 -0.0894202 0.00868746
0.3 0.0119639 -0.0495072 -0.0890102 0.00879859
0.3 0.0119639 -0.0495072 -0.0890102 0.00879859
0.3 0.0118868 -0.0485527 -0.0881832 0.00901913
0.3 0.011848 -0.0480896 -0.0877657 0.00912836
0.3 0.0118093 -0.0476336 -0.0873454 0.00923677
0.3 0.0117706 -0.0471899 -0.0869242 0.00934464
0.3 0.0117322 -0.04676 -0.0865027 0.00945198
0.3 0.0117322 -0.04676 -0.0865027 0.00945198
0.3 0.0116561 -0.0459434 -0.0856593 0.00966516
0.3 0.0116186 -0.0455575 -0.0852373 0.00977085
0.3 0.0115814 -0.0451862 -0.0848153 0.00987593
0.3 0.0115447 -0.0448291 -0.0843936 0.00998037
0.3 0.0115086 -0.0444886 -0.0839736 0.0100844
0.3 0.0114731 -0.0441647 -0.0835558 0.0101879
0.3 0.0114383 -0.0438601 -0.0831402 0.010291
0.3 0.0114043 -0.0435721 -0.0827271 0.0103936
0.3 0.011371 -0.0433014 -0.0823163 0.0104957
0.3 0.0113386 -0.0430498 -0.0819088 0.0105973
0.3 0.0113072 -0.0428142 -0.0815048 0.0106984
0.3 0.0112767 -0.0425942 -0.0811045 0.0107989
0.3 0.0112473 -0.0423918 -0.0807082 0.0108991
0.3 0.0112189 -0.042205 -0.080316 0.0109987
0.3 0.0111916 -0.0420339 -0.0799279 0.0110978
0.3 0.0111655 -0.0418795 -0.0795441 0.0111964
0.3 0.0111406 -0.0417405 -0.079165 0.0112944
0.3 0.0111169 -0.0416175 -0.078791 0.0113919
0.3 0.0110945 -0.0415108 -0.0784224 0.0114888
0.3 0.0110735 -0.0414205 -0.0780595 0.011585
0.3 0.0110735 -0.0414205 -0.0780595 0.011585
0.3 0.0110356 -0.0412933 -0.0773514 0.0117757
0.3 0.0110189 -0.0412582 -0.0770064 0.0118698
0.3 0.0110037 -0.0412408 -0.0766676 0.0119631
0.3 0.01099 -0.0412396 -0.0763351 0.0120554
0.3 0.0109779 -0.0412527 -0.0760093 0.0121468
0.3 0.0109674 -0.0412796 -0.0756905 0.0122373
0.3 0.0109584 -0.0413212 -0.0753791 0.0123269
0.3 0.010951 -0.0413773 -0.075075 0.0124155
0.3 0.0109453 -0.0414485 -0.0747784 0.012503
0.3 0.0109413 -0.0415404 -0.0744901 0.0125894
0.3 0.0109392 -0.0416526 -0.0742104 0.0126745
0.3 0.0109389 -0.0417831 -0.0739399 0.0127586
0.3 0.0109402 -0.0419238 -0.0736775 0.0128412
0.3 0.0109432 -0.042072 -0.0734227 0.0129224
0.3 0.0109541 -0.0423859 -0.0729358 0.0130801
0.3 0.0109541 -0.0423859 -0.0729358 0.0130801
0.3 0.0109619 -0.0425501 -0.0727035 0.0131564
0.3 0.0109713 -0.0427166 -0.0724773 0.0132307
0.3 0.0109822 -0.0428851 -0.072257 0.0133029
0.3 0.0109945 -0.0430544 -0.0720434 0.0133732
0.3 0.0110082 -0.0432238 -0.0718362 0.0134415
0.3 0.0110233 -0.0433932 -0.0716352 0.0135076
0.3 0.0110398 -0.0435616 -0.0714404 0.0135716
0.3 0.0110577 -0.0437329 -0.0712521 0.0136332
0.3 0.0110768 -0.0439077 -0.0710713 0.0136928
0.3 0.0110972 -0.0440762 -0.0708955 0.01375
0.3 0.0111185 -0.044236 -0.0707241 0.0138047
0.3 0.0111409 -0.0443858 -0.0705572 0.013857
0.3 0.0111642 -0.0445259 -0.0703944 0.0139067
0.3 0.0111884 -0.0446557 -0.0702353 0.0139539
0.3 0.0112135 -0.0447796 -0.0700803 0.0139983
0.3 0.0112392 -0.04489 -0.0699281 0.0140402
0.3 0.0112656 -0.0449865 -0.0697783 0.0140795
0.3 0.0112925 -0.045072 -0.0696309 0.0141162
0.3 0.0113199 -0.0451469 -0.0694855 0.0141502
0.3 0.0113478 -0.0452112 -0.0693422 0.0141815
0.3 0.0113761 -0.045265 -0.0692007 0.0142102
0.3 0.0114048 -0.0453119 -0.0690612 0.014236
0.3 0.0114339 -0.0453546 -0.0689237 0.0142592
0.3 0.0114631 -0.045385 -0.0687869 0.0142797
0.3 0.0114923 -0.0454008 -0.0686505 0.0142978
0.3 0.0115215 -0.0454018 -0.0685143 0.0143133
0.3 0.0115506 -0.0453867 -0.0683781 0.0143264
0.3 0.0115796 -0.0453567 -0.0682418 0.0143371
0.3 0.0116084 -0.0453122 -0.0681051 0.0143453
0.3 0.011637 -0.045256 -0.0679684 0.0143513
0.3 0.0116652 -0.0451821 -0.0678287 0.0143547
0.3 0.011693 -0.045091 -0.0676878 0.0143562
0.3 0.0117202 -0.0449867 -0.0675459 0.0143558
0.3 0.0117469 -0.0448689 -0.0674027 0.0143536
0.3 0.011773 -0.0447383 -0.0672583 0.0143496
0.3 0.0117985 -0.0445953 -0.0671126 0.0143439
0.3 0.0118233 -0.044441 -0.0669655 0.0143366
0.3 0.0118474 -0.0442779 -0.066817 0.0143279
0.3 0.0118707 -0.0441056 -0.066669 0.0143183
0.3 0.0118932 -0.0439232 -0.0665211 0.0143081
0.3 0.0119351 -0.0435059 -0.0662178 0.0142852
0.3 0.0119351 -0.0435059 -0.0662178 0.0142852
0.3 0.0119545 -0.0432708 -0.0660619 0.0142725
0.3 0.0119727 -0.0430182 -0.0659049 0.0142599
0.3 0.0119898 -0.0427453 -0.0657444 0.0142471
0.3 0.0120055 -0.0424535 -0.0655802 0.0142343
0.3 0.01202 -0.0421466 -0.0654125 0.0142215
0.3 0.01202 -0.0421466 -0.0654125 0.0142215
0.3 0.0120449 -0.0414845 -0.0650658 0.0141968
0.3 0.0120553 -0.0411318 -0.0648868 0.014185
0.3 0.0120643 -0.0407634 -0.064702 0.0141736
0.3 0.0120717 -0.040381 -0.0645115 0.0141628
0.3 0.0120778 -0.0399872 -0.0643175 0.0141532
0.3 0.0120823 -0.0395824 -0.0641202 0.0141451
0.3 0.0120853 -0.0391667 -0.0639194 0.0141384
0.3 0.0120992 -0.0389567 -0.0638078 0.0141722
0.3 0.0121167 -0.0388208 -0.0637292 0.0142211
0.3 0.0121318 -0.0386331 -0.063641 0.0142705
0.3 0.012146 -0.0384312 -0.0635268 0.0143124
0.3 0.0121612 -0.0382876 -0.0634178 0.0143525
0.3 0.0121775 -0.0382038 -0.0633159 0.014392
0.3 0.012195 -0.0381798 -0.0632213 0.0144309
0.3 0.0122136 -0.0382 -0.0631327 0.0144692
0.3 0.0122329 -0.0382433 -0.0630482 0.0145071
0.3 0.0122526 -0.038291 -0.0629667 0.0145444
0.3 0.0122729 -0.0383268 -0.0628876 0.0145817
0.3 0.0122934 -0.0383422 -0.0628099 0.0146188
0.3 0.0122934 -0.0383422 -0.0628099 0.0146188
0.3 0.0123347 -0.0382972 -0.0626568 0.0146934
0.3 0.012355 -0.0382462 -0.0625794 0.0147291
0.3 0.0123747 -0.0381856 -0.0624989 0.0147639
0.3 0.0123938 -0.038119 -0.0624154 0.0147976
0.3 0.0124123 -0.0380499 -0.0623294 0.0148302
0.3 0.0124302 -0.03798 -0.0622409 0.0148617
0.3 0.0124645 -0.0378398 -0.0620566 0.0149209
0.3 0.0124645 -0.0378398 -0.0620566 0.0149209
0.3 0.0124808 -0.0377705 -0.0619608 0.0149487
0.3 0.0124966 -0.0377023 -0.0618629 0.0149754
0.3 0.012512 -0.0376353 -0.0617628 0.0150009
0.3 0.0125268 -0.0375694 -0.0616607 0.0150253
0.3 0.0125411 -0.0375043 -0.0615566 0.0150485
0.3 0.012555 -0.0374398 -0.0614506 0.0150707
0.3 0.0125814 -0.0373131 -0.0612332 0.0151117
0.3 0.0125814 -0.0373131 -0.0612332 0.0151117
0.3 0.0125939 -0.0372503 -0.0611218 0.0151305
0.3 0.012606 -0.0371876 -0.0610088 0.0151483
0.3 0.0126176 -0.037125 -0.0608941 0.0151651
0.3 0.0126289 -0.0370625 -0.0607778 0.0151808
0.3 0.0126397 -0.0369999 -0.0606601 0.0151954
0.3 0.0126501 -0.0369374 -0.0605409 0.0152091
0.3 0.0126501 -0.0369374 -0.0605409 0.0152091
0.3 0.0126698 -0.0368131 -0.0602985 0.0152334
0.3 0.0126791 -0.0367511 -0.0601752 0.015244
0.3 0.012688 -0.0366891 -0.0600507 0.0152537
0.3 0.0126966 -0.0366274 -0.0599249 0.0152624
0.3 0.0127047 -0.0365656 -0.059798 0.0152701
0.3 0.0127126 -0.0365038 -0.05967 0.0152769
0.3 0.0127201 -0.0364421 -0.0595409 0.0152827
0.3 0.0127273 -0.0363804 -0.0594108 0.0152876
0.3 0.0127273 -0.0363804 -0.0594108 0.0152876
0.3 0.0127407 -0.0362572 -0.0591474 0.0152947
0.3 0.0127469 -0.0361956 -0.0590142 0.0152969
0.3 0.0127528 -0.0361342 -0.0588801 0.0152982
0.3 0.0127584 -0.036073 -0.0587452 0.0152986
0.3 0.0127637 -0.0360119 -0.0586094 0.0152981
0.3 0.0127687 -0.0359509 -0.0584728 0.0152968
0.3 0.0127687 -0.0359509 -0.0584728 0.0152968
0.3 0.012778 -0.035829 -0.0581973 0.0152916
0.3 0.0127822 -0.0357681 -0.0580584 0.0152877
0.3 0.0127861 -0.035707 -0.0579192 0.0152824
0.3 0.0127896 -0.0356523 -0.0577778 0.0152767
0.3 0.0127928 -0.0356081 -0.0576336 0.0152707
0.3 0.0127955 -0.0355779 -0.0574857 0.0152642
0.3 0.0127978 -0.0355619 -0.0573344 0.0152573
0.3 0.0127995 -0.0355638 -0.0571785 0.0152499
0.3 0.0128004 -0.0355904 -0.0570162 0.0152423
0.3 0.0128006 -0.0356424 -0.0568467 0.0152344
0.3 0.0127998 -0.0357197 -0.0566696 0.0152264
0.3 0.0127981 -0.0358212 -0.0564844 0.0152182
0.3 0.0127954 -0.0359455 -0.0562909 0.0152098
0.3 0.0127918 -0.0360918 -0.0560891 0.0152014
0.3 0.0127871 -0.0362591 -0.0558788 0.0151929
0.3 0.0127813 -0.0364456 -0.0556599 0.0151841
0.3 0.0127744 -0.036654 -0.0554312 0.0151754
0.3 0.0127663 -0.036882 -0.0551923 0.0151668
0.3 0.0127571 -0.0371224 -0.0549446 0.0151579
0.3 0.0127467 -0.0373721 -0.0546887 0.0151488
0.3 0.0127351 -0.0376298 -0.0544247 0.0151393
0.3 0.0127224 -0.0378957 -0.0541527 0.0151295
0.3 0.0127085 -0.0381688 -0.0538727 0.0151194
0.3 0.0126934 -0.0384532 -0.0535839 0.015109
0.3 0.0126771 -0.0387442 -0.0532885 0.0150978
0.3 0.0126597 -0.03904 -0.052986 0.0150862
0.3 0.0126412 -0.0393398 -0.0526769 0.015074
0.3 0.0126216 -0.039643 -0.0523612 0.0150613
0.3 0.0126216 -0.039643 -0.0523612 0.0150613
0.3 0.0125791 -0.0402598 -0.0517109 0.015034
0.3 0.0125562 -0.0405751 -0.0513755 0.0150196
0.3 0.0125323 -0.0408953 -0.0510336 0.0150048
0.3 0.0125074 -0.0412149 -0.0506867 0.0149892
0.3 0.0124815 -0.0415322 -0.0503354 0.014973
0.3 0.0124273 -0.0421581 -0.0496205 0.0149381
0.3 0.0124273 -0.0421581 -0.0496205 0.0149381
0.3 0.0123989 -0.0424663 -0.0492572 0.0149196
0.3 0.0123698 -0.0427702 -0.0488908 0.0149002
0.3 0.01234 -0.0430697 -0.0485214 0.01488
0.3 0.0123095 -0.0433646 -0.0481495 0.0148591
0.3 0.0122785 -0.0436544 -0.0477753 0.0148373
0.3 0.0122469 -0.0439387 -0.0473992 0.0148147
0.3 0.0121824 -0.0444895 -0.0466421 0.014767
0.3 0.0121824 -0.0444895 -0.0466421 0.014767
0.3 0.0121494 -0.0447551 -0.0462614 0.014742
0.3 0.0121161 -0.0450151 -0.0458789 0.0147163
0.3 0.0120825 -0.0452686 -0.0454948 0.01469
0.3 0.0120486 -0.0455162 -0.0451091 0.0146631
0.3 0.0120145 -0.0457527 -0.0447239 0.0146354
0.3 0.0119805 -0.0459767 -0.0443395 0.0146069
0.3 0.0119464 -0.046188 -0.0439561 0.0145775
0.3 0.0119123 -0.0463862 -0.043574 0.0145473
0.3 0.0118784 -0.046569 -0.0431939 0.0145163
0.3 0.0118447 -0.0467394 -0.042816 0.0144844
0.3 0.0118113 -0.0468982 -0.0424403 0.0144517
0.3 0.0117454 -0.0471811 -0.0416954 0.0143841
0.3 0.0117454 -0.0471811 -0.0416954 0.0143841
0.3 0.011713 -0.0473054 -0.0413265 0.0143492
0.3 0.0116811 -0.0474186 -0.0409597 0.0143137
0.3 0.0116497 -0.0475172 -0.0405963 0.0142775
0.3 0.011619 -0.0476016 -0.0402364 0.0142407
0.3 0.011589 -0.0476726 -0.0398802 0.0142032
0.3 0.011531 -0.0477728 -0.0391794 0.0141261
0.3 0.011531 -0.0477728 -0.0391794 0.0141261
0.3 0.0115032 -0.0478028 -0.0388351 0.0140866
0.3 0.0114763 -0.0478191 -0.0384948 0.0140466
0.3 0.0114502 -0.0478223 -0.0381588 0.014006
0.3 0.0114252 -0.0478108 -0.0378281 0.0139649
0.3 0.0114012 -0.0477841 -0.0375028 0.0139233
0.3 0.0113784 -0.047742 -0.0371832 0.0138812
0.3 0.0113566 -0.0476844 -0.0368692 0.0138386
0.3 0.0113359 -0.0476114 -0.0365611 0.0137956
0.3 0.0113165 -0.0475201 -0.0362591 0.0137522
0.3 0.0112983 -0.0474112 -0.0359635 0.0137087
0.3 0.0112815 -0.0472849 -0.0356746 0.0136649
0.3 0.0112659 -0.0471426 -0.0353927 0.0136209
0.3 0.0112518 -0.0469865 -0.0351179 0.0135767
0.3 0.011239 -0.0468146 -0.0348503 0.0135323
0.3 0.0112276 -0.0466292 -0.03459 0.0134878
0.3 0.0112175 -0.0464305 -0.034337 0.0134434
0.3 0.0112091 -0.0462142 -0.0340921 0.013399
0.3 0.0112021 -0.0459817 -0.0338559 0.0133547
0.3 0.0111967 -0.0457367 -0.0336278 0.0133106
0.3 0.0111927 -0.0454793 -0.033408 0.0132668
0.3 0.0111903 -0.0452094 -0.0331964 0.0132233
0.3 0.0111895 -0.044927 -0.0329932 0.0131803
0.3 0.0111903 -0.0446305 -0.0327982 0.0131379
0.3 0.0111927 -0.0443225 -0.0326113 0.0130963
0.3 0.0111967 -0.0440037 -0.0324325 0.0130556
0.3 0.0112024 -0.0436755 -0.0322625 0.0130157
0.3 0.0112096 -0.0433389 -0.032101 0.0129766
0.3 0.0112184 -0.0429944 -0.031948 0.0129385
0.3 0.0112288 -0.0426436 -0.0318034 0.0129014
0.3 0.0112408 -0.0422828 -0.0316677 0.0128655
0.3 0.0112544 -0.0419142 -0.0315414 0.0128307
0.3 0.0112695 -0.0415392 -0.0314244 0.0127971
0.3 0.0112859 -0.0411692 -0.0313142 0.0127648
0.3 0.0113036 -0.040803 -0.0312105 0.0127339
0.3 0.0113226 -0.0404448 -0.0311131 0.0127046
0.3 0.0113428 -0.0400957 -0.0310215 0.0126767
0.3 0.0113642 -0.0397502 -0.0309361 0.0126505
0.3 0.0113866 -0.0394153 -0.0308557 0.0126259
0.3 0.01141 -0.0390919 -0.0307797 0.0126028
0.3 0.0114342 -0.0387803 -0.030708 0.0125814
0.3 0.0114342 -0.0387803 -0.030708 0.0125814
0.3 0.0114852 -0.0381927 -0.0305766 0.0125436
0.3 0.011512 -0.0379118 -0.0305171 0.0125273
0.3 0.0115396 -0.0376377 -0.0304613 0.0125128
0.3 0.0115679 -0.0373701 -0.0304092 0.0125
0.3 0.0115968 -0.0371096 -0.0303616 0.0124886
0.3 0.011626 -0.0368636 -0.0303159 0.0124788
0.3 0.0116855 -0.03642 -0.0302286 0.0124639
0.3 0.0116855 -0.03642 -0.0302286 0.0124639
0.3 0.0117157 -0.0362226 -0.0301867 0.0124588
0.3 0.011746 -0.0360361 -0.0301477 0.0124549
0.3 0.0117764 -0.035865 -0.0301091 0.0124523
0.3 0.0118068 -0.0357088 -0.0300706 0.012451
0.3 0.0118371 -0.0355672 -0.030032 0.0124509
0.3 0.0118371 -0.0355672 -0.030032 0.0124509
0.3 0.0118972 -0.035328 -0.0299539 0.0124542
0.3 0.0119269 -0.0352269 -0.0299144 0.0124575
0.3 0.0119565 -0.0351358 -0.0298747 0.0124619
0.3 0.0119856 -0.0350617 -0.029832 0.0124674
0.3 0.0120143 -0.0350018 -0.0297882 0.0124736
0.3 0.0120424 -0.0349556 -0.0297431 0.0124803
0.3 0.0120699 -0.034922 -0.0296967 0.0124875
0.3 0.0120968 -0.0349016 -0.0296488 0.012495
0.3 0.012123 -0.0348937 -0.0295995 0.0125029
0.3 0.0121485 -0.034898 -0.0295486 0.012511
0.3 0.0121733 -0.034912 -0.029498 0.0125188
0.3 0.0121972 -0.0349388 -0.0294453 0.0125265
0.3 0.0122202 -0.034979 -0.0293904 0.0125339
0.3 0.0122423 -0.0350327 -0.0293331 0.0125409
0.3 0.0122423 -0.0350327 -0.0293331 0.0125409
0.3 0.0122833 -0.0351839 -0.0292112 0.0125533
0.3 0.0123023 -0.0352799 -0.0291461 0.0125585
0.3 0.0123202 -0.0353886 -0.0290783 0.0125628
0.3 0.0123369 -0.0355095 -0.0290076 0.0125661
0.3 0.0123524 -0.0356435 -0.0289338 0.0125681
0.3 0.0123666 -0.0357901 -0.0288569 0.0125688
0.3 0.0123666 -0.0357901 -0.0288569 0.0125688
0.3 0.0123913 -0.0361215 -0.0286936 0.0125656
0.3 0.0124016 -0.0363076 -0.0286068 0.0125614
0.3 0.0124105 -0.0365072 -0.0285182 0.0125548
0.3 0.012418 -0.0367204 -0.0284276 0.0125456
0.3 0.0124241 -0.0369454 -0.0283335 0.0125341
0.3 0.0124287 -0.0371825 -0.028236 0.0125199
0.3 0.0124318 -0.0374319 -0.0281349 0.0125033
0.3 0.0124475 -0.037452 -0.0281419 0.0124394
0.3 0.0124636 -0.0374507 -0.0281576 0.012369
0.3 0.0124791 -0.0373816 -0.0282162 0.0122925
0.3 0.0124952 -0.0372406 -0.0282953 0.0122152
0.3 0.0125123 -0.0370513 -0.0283818 0.0121389
0.3 0.0125305 -0.0368351 -0.0284733 0.0120631
0.3 0.0125496 -0.0366055 -0.0285682 0.0119874
0.3 0.0125697 -0.0363653 -0.0286668 0.0119118
0.3 0.0125907 -0.0361282 -0.0287678 0.0118361
0.3 0.0126122 -0.0359088 -0.0288695 0.0117601
0.3 0.0126343 -0.0357154 -0.028971 0.0116836
0.3 0.0126566 -0.0355525 -0.0290713 0.0116065
0.3 0.0126791 -0.0354203 -0.0291694 0.0115286
0.3 0.0127017 -0.0353194 -0.0292647 0.01145
0.3 0.0127017 -0.0353194 -0.0292647 0.01145
0.3 0.0127465 -0.0351985 -0.0294437 0.0112924
0.3 0.012768 -0.0351581 -0.0295234 0.0112146
0.3 0.012789 -0.0351206 -0.0295965 0.0111376
0.3 0.0128094 -0.0350823 -0.0296635 0.0110615
0.3 0.0128293 -0.0350418 -0.0297246 0.0109862
0.3 0.0128485 -0.0349985 -0.02978 0.0109119
0.3 0.0128855 -0.034904 -0.0298743 0.0107662
0.3 0.0128855 -0.034904 -0.0298743 0.0107662
0.3 0.0129031 -0.0348532 -0.0299134 0.0106947
0.3 0.0129202 -0.0348003 -0.0299473 0.0106242
0.3 0.0129369 -0.0347461 -0.0299764 0.0105545
0.3 0.012953 -0.0346911 -0.0300008 0.0104857
0.3 0.0129686 -0.0346359 -0.0300206 0.0104178
0.3 0.0129838 -0.0345806 -0.0300361 0.0103508
0.3 0.0129985 -0.0345251 -0.0300471 0.0102847
0.3 0.0130127 -0.0344697 -0.030054 0.0102194
0.3 0.0130265 -0.0344143 -0.0300567 0.010155
0.3 0.0130398 -0.0343589 -0.0300555 0.0100914
0.3 0.0130527 -0.0343036 -0.0300506 0.0100287
0.3 0.0130651 -0.0342485 -0.030042 0.00996679
0.3 0.0130772 -0.0341935 -0.03003 0.00990574
0.3 0.0131 -0.0340838 -0.0299958 0.00978609
0.3 0.0131 -0.0340838 -0.0299958 0.00978609
0.3 0.0131108 -0.0340291 -0.0299737 0.00972749
0.3 0.0131211 -0.0339745 -0.0299486 0.00966969
0.3 0.0131312 -0.0339199 -0.0299204 0.00961269
0.3 0.0131408 -0.0338654 -0.0298895 0.00955648
0.3 0.01315 -0.033811 -0.0298558 0.00950106
0.3 0.013159 -0.0337567 -0.0298194 0.00944642
0.3 0.0131675 -0.0337025 -0.0297804 0.00939255
0.3 0.0131757 -0.0336484 -0.0297388 0.00933945
0.3 0.0131835 -0.0335944 -0.0296947 0.00928712
0.3 0.013191 -0.0335404 -0.0296482 0.00923555
0.3 0.0131981 -0.0334865 -0.0295995 0.00918473
0.3 0.0132049 -0.0334327 -0.0295485 0.00913465
0.3 0.0132114 -0.0333789 -0.0294954 0.0090853
0.3 0.0132176 -0.0333253 -0.0294404 0.00903669
0.3 0.0132235 -0.033272 -0.0293833 0.0089888
0.3 0.0132291 -0.0332187 -0.0293242 0.00894163
0.3 0.0132343 -0.0331351 -0.0292687 0.00889458
0.3 0.013239 -0.0330168 -0.0292175 0.00884848
0.3 0.0132433 -0.0328632 -0.0291703 0.00880306
0.3 0.013247 -0.0326771 -0.0291274 0.00875812
0.3 0.01325 -0.0324592 -0.0290889 0.00871336
0.3 0.0132524 -0.0322114 -0.0290549 0.00866862
0.3 0.0132541 -0.0319322 -0.0290259 0.00862379
0.3 0.0132548 -0.0316165 -0.0290031 0.00857846
0.3 0.0132545 -0.0312664 -0.028987 0.00853256
0.3 0.0132532 -0.030886 -0.0289776 0.00848585
0.3 0.0132508 -0.0304811 -0.0289753 0.0084382
0.3 0.0132473 -0.0300549 -0.0289801 0.0083894
0.3 0.0132427 -0.0296058 -0.0289924 0.00833947
0.3 0.0132369 -0.0291354 -0.0290126 0.00828833
0.3 0.0132298 -0.0286382 -0.0290416 0.00823565
0.3 0.0132214 -0.0281181 -0.0290788 0.00818119
0.3 0.0132117 -0.0275785 -0.0291243 0.00812485
0.3 0.0132007 -0.027024 -0.029179 0.00806695
0.3 0.0131885 -0.0264563 -0.029243 0.00800742
0.3 0.0131751 -0.0258754 -0.0293165 0.0079463
0.3 0.0131603 -0.0252823 -0.0293996 0.00788356
0.3 0.0131443 -0.0246719 -0.029493 0.00781891
0.3 0.013127 -0.0240493 -0.0295973 0.00775279
0.3 0.0131084 -0.0234163 -0.0297115 0.00768492
0.3 0.0130887 -0.0227759 -0.0298354 0.00761532
0.3 0.0130887 -0.0227759 -0.0298354 0.00761532
0.3 0.0130457 -0.0214759 -0.0301127 0.00747069
0.3 0.0130225 -0.0208125 -0.0302658 0.00739542
0.3 0.0129981 -0.0201389 -0.0304277 0.00731782
0.3 0.0129727 -0.0194611 -0.030599 0.0072384
0.3 0.0129463 -0.0187807 -0.0307793 0.00715717
0.3 0.012919 -0.0180994 -0.0309684 0.00707414
0.3 0.0128617 -0.0167361 -0.0313719 0.00690265
0.3 0.0128617 -0.0167361 -0.0313719 0.00690265
0.3 0.0128318 -0.0160543 -0.031586 0.00681419
0.3 0.0128011 -0.0153686 -0.0318078 0.00672368
0.3 0.0127696 -0.0146792 -0.0320369 0.00663116
0.3 0.0127374 -0.0139923 -0.0322734 0.00653707
0.3 0.0127048 -0.0133097 -0.0325159 0.0064412
0.3 0.0126716 -0.0126323 -0.0327642 0.00634355
0.3 0.012638 -0.0119603 -0.033018 0.00624412
0.3 0.0126039 -0.0112939 -0.033277 0.00614292
0.3 0.0125694 -0.01063 -0.0335405 0.00603972
0.3 0.0125347 -0.00997362 -0.0338082 0.00593487
0.3 0.0124999 -0.00932509 -0.0340792 0.00582827
0.3 0.0124649 -0.00868486 -0.0343527 0.00571997
0.3 0.0124649 -0.00868486 -0.0343527 0.00571997
0.3 0.0123948 -0.00742747 -0.0349068 0.0054984
0.3 0.0123598 -0.00681005 -0.0351856 0.00538487
0.3 0.0123248 -0.00619863 -0.0354648 0.00526944
0.3 0.0122899 -0.0055935 -0.0357438 0.00515216
0.3 0.0122554 -0.00499962 -0.0360219 0.00503335
0.3 0.0122212 -0.00441822 -0.0362987 0.00491302
0.3 0.0122212 -0.00441822 -0.0362987 0.00491302
0.3 0.0121541 -0.00329084 -0.0368475 0.00466806
0.3 0.0121212 -0.00274701 -0.0371177 0.00454323
0.3 0.012089 -0.00221751 -0.0373841 0.00441698
0.3 0.0120574 -0.00170243 -0.0376465 0.00428935
0.3 0.0120266 -0.00120095 -0.0379041 0.00416041
0.3 0.0119966 -0.000712985 -0.0381567 0.00403018
0.3 0.0119389 0.000225966 -0.038646 0.00376613
0.3 0.0119389 0.000225966 -0.038646 0.00376613
0.3 0.0119113 0.000675059 -0.0388818 0.00363227
0.3 0.0118847 0.00110997 -0.0391102 0.00349712
0.3 0.0118591 0.00153026 -0.0393311 0.00336077
0.3 0.0118346 0.00193669 -0.0395439 0.00322328
0.3 0.0118112 0.00232766 -0.0397483 0.00308473
0.3 0.0117891 0.00270289 -0.0399439 0.00294515
0.3 0.0117681 0.00306239 -0.0401302 0.00280454
0.3 0.0117483 0.00340609 -0.0403073 0.00266293
0.3 0.0117298 0.00373423 -0.0404748 0.00252031
0.3 0.0117127 0.00404419 -0.0406313 0.0023766
0.3 0.0116969 0.004337 -0.0407767 0.00223181
0.3 0.0116826 0.00461294 -0.0409106 0.00208594
0.3 0.0116696 0.0048743 -0.0410334 0.00193912
0.3 0.0116581 0.00512206 -0.0411449 0.00179147
0.3 0.011648 0.00535557 -0.0412452 0.00164284
0.3 0.0116394 0.00557502 -0.0413339 0.0014932
0.3 0.0116323 0.00577566 -0.0414095 0.00134248
0.3 0.0116269 0.00595797 -0.0414725 0.00119084
0.3 0.011623 0.00612636 -0.0415232 0.00103812
0.3 0.0116207 0.00628065 -0.0415612 0.000884302
0.3 0.0116199 0.00642092 -0.0415867 0.000729324
0.3 0.0116207 0.00654696 -0.0415994 0.000573132
0.3 0.0116233 0.00665243 -0.0415976 0.000415632
0.3 0.0116276 0.00674305 -0.0415827 0.00025678
0.3 0.0116334 0.00682022 -0.0415548 9.65138e-05
0.3 0.0116409 0.0068872 -0.0415142 -6.5237e-05
0.3 0.0116499 0.00694549 -0.041461 -0.000228553
0.3 0.0116603 0.00699518 -0.0413954 -0.000393536
0.3 0.0116724 0.00703776 -0.0413175 -0.000560283
0.3 0.011686 0.00706776 -0.0412263 -0.000728898
0.3 0.0117012 0.00708716 -0.0411222 -0.000899454
0.3 0.0117179 0.00709779 -0.0410057 -0.00107208
0.3 0.0117358 0.00711054 -0.0408791 -0.0012469
0.3 0.0117549 0.00712876 -0.0407431 -0.00142398
0.3 0.0117962 0.00718407 -0.0404433 -0.00178533
0.3 0.0117962 0.00718407 -0.0404433 -0.00178533
0.3 0.0118185 0.00722193 -0.0402805 -0.00196976
0.3 0.0118418 0.00726105 -0.0401087 -0.00215685
0.3 0.0118658 0.00730796 -0.0399301 -0.00234661
0.3 0.0118907 0.00736319 -0.0397454 -0.00253907
0.3 0.0119161 0.00742651 -0.0395551 -0.00273425
0.3 0.0119422 0.00749795 -0.0393599 -0.00293216
0.3 0.0119422 0.00749795 -0.0393599 -0.00293216
0.3 0.011996 0.00766538 -0.0389563 -0.00333631
0.3 0.0120237 0.00775713 -0.0387475 -0.00354269
0.3 0.0120519 0.00785294 -0.0385346 -0.00375195
0.3 0.0120805 0.00795048 -0.0383181 -0.00396393
0.3 0.0121094 0.00805922 -0.0381005 -0.00417857
0.3 0.0121383 0.00817914 -0.0378817 -0.00439593
0.3 0.0121673 0.00831212 -0.0376626 -0.00461593
0.3 0.0121963 0.00845854 -0.0374438 -0.00483851
0.3 0.0122254 0.00861504 -0.0372251 -0.00506365
0.3 0.0122543 0.00878022 -0.0370087 -0.00529085
0.3 0.012283 0.00895947 -0.0367952 -0.00552023
0.3 0.0123114 0.00915255 -0.036585 -0.00575168
0.3 0.0123393 0.00935842 -0.0363787 -0.00598506
0.3 0.0123668 0.00957744 -0.0361769 -0.0062203
0.3 0.0123668 0.00957744 -0.0361769 -0.0062203
0.3 0.0124203 0.0100499 -0.0357873 -0.00669608
0.3 0.0124464 0.0103007 -0.0356 -0.00693635
0.3 0.0124717 0.0105665 -0.0354179 -0.00717841
0.3 0.0124963 0.0108447 -0.0352431 -0.00742158
0.3 0.01252 0.0111349 -0.0350762 -0.00766568
0.3 0.012543 0.011434 -0.0349174 -0.00791042
0.3 0.0125651 0.0117416 -0.0347667 -0.00815581
0.3 0.0125864 0.0120577 -0.0346247 -0.00840162
0.3 0.0126068 0.0123818 -0.0344917 -0.00864773
0.3 0.0126262 0.0127138 -0.0343697 -0.00889341
0.3 0.0126447 0.0130521 -0.0342589 -0.0091384
0.3 0.012662 0.0134008 -0.034159 -0.00938292
0.3 0.0126782 0.0137611 -0.0340702 -0.00962683
0.3 0.0126782 0.0137611 -0.0340702 -0.00962683
0.3 0.0127072 0.0145145 -0.0339262 -0.0101127
0.3 0.0127198 0.0149095 -0.0338719 -0.0103542
0.3 0.0127311 0.0153164 -0.0338298 -0.0105946
0.3 0.0127412 0.015737 -0.0337993 -0.0108341
0.3 0.0127498 0.0161683 -0.0337819 -0.0110719
0.3 0.0127571 0.0166097 -0.033778 -0.0113078
0.3 0.0127629 0.017061 -0.0337878 -0.0115417
0.3 0.0127674 0.0175209 -0.0338115 -0.0117735
0.3 0.0127704 0.0179907 -0.0338491 -0.0120031
0.3 0.012772 0.0184733 -0.0339016 -0.0122302
0.3 0.0127719 0.0189683 -0.0339702 -0.0124542
0.3 0.0127823 0.0192905 -0.033967 -0.0126842
0.3 0.0127936 0.0195758 -0.0339606 -0.0129076
0.3 0.0128032 0.0198371 -0.0339705 -0.0131238
0.3 0.0128125 0.020048 -0.0339833 -0.0133397
0.3 0.0128232 0.0201757 -0.0339866 -0.0135567
0.3 0.0128355 0.0202327 -0.0339794 -0.0137752
0.3 0.0128491 0.0202497 -0.0339623 -0.013995
0.3 0.0128638 0.020249 -0.033936 -0.0142155
0.3 0.0128794 0.0202443 -0.0339012 -0.0144366
0.3 0.012896 0.0202433 -0.0338575 -0.0146584
0.3 0.0129133 0.0202481 -0.0338059 -0.0148806
0.3 0.0129313 0.0202663 -0.0337472 -0.0151032
0.3 0.0129496 0.0203085 -0.033684 -0.0153258
0.3 0.0129681 0.0203788 -0.0336173 -0.0155483
0.3 0.0129866 0.0204802 -0.0335484 -0.0157705
0.3 0.0130047 0.0205571 -0.0334778 -0.0159893
0.3 0.013039 0.0206447 -0.0333337 -0.0164208
0.3 0.013039 0.0206447 -0.0333337 -0.0164208
0.3 0.0130553 0.0206509 -0.0332604 -0.0166333
0.3 0.013071 0.0206361 -0.033186 -0.0168436
0.3 0.0130861 0.0206079 -0.0331108 -0.0170515
0.3 0.0131007 0.0205704 -0.0330347 -0.0172571
0.3 0.0131148 0.0205277 -0.0329577 -0.0174604
0.3 0.0131148 0.0205277 -0.0329577 -0.0174604
0.3 0.0131539 0.0203822 -0.032722 -0.0180559
0.3 0.0131539 0.0203822 -0.032722 -0.0180559
0.3 0.0131659 0.0203297 -0.0326418 -0.0182497
0.3 0.0131774 0.0202779 -0.0325608 -0.0184412
0.3 0.0131885 0.020227 -0.0324791 -0.0186304
0.3 0.0131991 0.0201772 -0.0323967 -0.0188174
0.3 0.0132093 0.0201283 -0.0323137 -0.0190021
0.3 0.013219 0.0200803 -0.0322301 -0.0191846
0.3 0.0132283 0.020033 -0.0321457 -0.0193648
0.3 0.0132372 0.0199863 -0.0320608 -0.0195429
0.3 0.0132457 0.0199399 -0.0319753 -0.0197188
0.3 0.0132537 0.0198936 -0.0318893 -0.0198925
0.3 0.0132614 0.0198473 -0.0318027 -0.0200641
0.3 0.0132687 0.0198008 -0.0317156 -0.0202336
0.3 0.0132757 0.0197541 -0.031628 -0.020401
0.3 0.0132885 0.0196605 -0.0314514 -0.0207297
0.3 0.0132885 0.0196605 -0.0314514 -0.0207297
0.3 0.0132943 0.0196134 -0.0313624 -0.0208909
0.3 0.0132998 0.0195663 -0.031273 -0.0210502
0.3 0.013305 0.0195191 -0.0311832 -0.0212074
0.3 0.0133099 0.0194718 -0.0310931 -0.0213627
0.3 0.0133144 0.0194244 -0.0310025 -0.021516
0.3 0.0133187 0.0193769 -0.0309116 -0.0216673
0.3 0.0133226 0.0193291 -0.0308203 -0.0218168
0.3 0.0133262 0.0192812 -0.0307287 -0.0219643
0.3 0.0133296 0.0192333 -0.0306367 -0.0221099
0.3 0.0133326 0.0191854 -0.0305444 -0.0222536
0.3 0.0133354 0.0191376 -0.0304519 -0.0223955
0.3 0.013338 0.0190899 -0.030359 -0.0225356
0.3 0.0133402 0.0190421 -0.0302659 -0.0226738
0.3 0.0133422 0.0189944 -0.0301726 -0.0228102
0.3 0.0133439 0.0189466 -0.030079 -0.0229448
0.3 0.0133454 0.0188541 -0.0299964 -0.023077
0.3 0.0133464 0.0187052 -0.0299251 -0.0232073
0.3 0.0133468 0.0185006 -0.029865 -0.0233355
0.3 0.0133466 0.0182472 -0.0298165 -0.0234613
0.3 0.0133456 0.0179503 -0.0297799 -0.0235847
0.3 0.013344 0.017615 -0.029755 -0.0237051
0.3 0.0133416 0.0172411 -0.0297422 -0.0238229
0.3 0.0133384 0.0168333 -0.0297419 -0.0239378
0.3 0.0133341 0.0163897 -0.0297552 -0.0240496
0.3 0.0133289 0.0159152 -0.0297822 -0.0241582
0.3 0.0133225 0.015416 -0.0298232 -0.0242635
0.3 0.013315 0.0148985 -0.0298778 -0.0243656
0.3 0.0133065 0.0143643 -0.0299464 -0.0244642
0.3 0.0132968 0.0138133 -0.0300289 -0.0245594
0.3 0.013286 0.0132464 -0.0301256 -0.0246511
0.3 0.013274 0.0126579 -0.0302376 -0.024739
0.3 0.0132608 0.0120522 -0.0303645 -0.0248233
0.3 0.0132464 0.0114308 -0.0305061 -0.0249038
0.3 0.0132309 0.010796 -0.030663 -0.0249807
0.3 0.0132141 0.0101483 -0.030835 -0.0250538
0.3 0.0131772 0.00881543 -0.0312245 -0.0251889
0.3 0.0131772 0.00881543 -0.0312245 -0.0251889
0.3 0.013157 0.00813113 -0.0314421 -0.0252509
0.3 0.0131356 0.00743095 -0.0316757 -0.0253089
0.3 0.013113 0.00671555 -0.0319247 -0.0253629
0.3 0.0130893 0.00599118 -0.0321889 -0.0254132
0.3 0.0130646 0.00526051 -0.0324677 -0.0254597
0.3 0.0130646 0.00526051 -0.0324677 -0.0254597
0.3 0.0130122 0.00378343 -0.0330696 -0.0255416
0.3 0.0129845 0.00303423 -0.0333923 -0.0255768
0.3 0.0129559 0.00228074 -0.0337291 -0.0256083
0.3 0.0129265 0.00152382 -0.0340795 -0.025636
0.3 0.0128964 0.000764623 -0.0344434 -0.0256602
0.3 0.0128654 3.09327e-06 -0.0348205 -0.0256807
0.3 0.0128338 -0.000760244 -0.0352106 -0.0256976
0.3 0.0128015 -0.00152513 -0.0356133 -0.0257109
0.3 0.0127685 -0.00229546 -0.0360285 -0.0257204
0.3 0.0127349 -0.00307043 -0.0364557 -0.025726
0.3 0.0127007 -0.00384917 -0.0368944 -0.0257278
0.3 0.0126661 -0.00462499 -0.0373441 -0.0257264
0.3 0.0125959 -0.00616618 -0.0382754 -0.0257136
0.3 0.0125959 -0.00616618 -0.0382754 -0.0257136
0.3 0.0125603 -0.00692925 -0.0387553 -0.0257021
0.3 0.0125245 -0.0076903 -0.0392439 -0.025687
0.3 0.0124887 -0.00844461 -0.0397401 -0.0256687
0.3 0.0124528 -0.00919265 -0.0402435 -0.0256472
0.3 0.0124169 -0.00993453 -0.0407535 -0.0256224
0.3 0.0123811 -0.0106718 -0.0412699 -0.0255946
0.3 0.0123454 -0.0114027 -0.0417925 -0.0255636
0.3 0.0123098 -0.0121273 -0.0423205 -0.0255295
0.3 0.0122744 -0.0128478 -0.0428531 -0.0254922
0.3 0.0122393 -0.0135634 -0.0433898 -0.0254516
0.3 0.0122046 -0.0142702 -0.0439298 -0.0254081
0.3 0.0121703 -0.014968 -0.0444724 -0.0253618
0.3 0.0121365 -0.0156584 -0.0450176 -0.0253127
0.3 0.0121032 -0.0163393 -0.0455648 -0.0252609
0.3 0.0120704 -0.0170107 -0.0461135 -0.0252063
0.3 0.0120383 -0.0176733 -0.0466626 -0.025149
0.3 0.0120068 -0.0183276 -0.0472118 -0.0250889
0.3 0.0119761 -0.0189713 -0.0477602 -0.0250264
0.3 0.0119462 -0.019604 -0.0483075 -0.0249615
0.3 0.0119172 -0.0202255 -0.048853 -0.0248942
0.3 0.0119172 -0.0202255 -0.048853 -0.0248942
0.3 0.0118618 -0.0214395 -0.0499387 -0.0247528
0.3 0.0118356 -0.0220285 -0.0504769 -0.0246786
0.3 0.0118104 -0.022606 -0.0510113 -0.0246021
0.3 0.0117862 -0.0231715 -0.0515414 -0.0245235
0.3 0.0117632 -0.0237261 -0.0520673 -0.0244427
0.3 0.0117413 -0.0242698 -0.0525884 -0.02436
0.3 0.0117205 -0.0248049 -0.053105 -0.0242753
0.3 0.0117009 -0.0253292 -0.0536166 -0.0241886
0.3 0.0116824 -0.0258431 -0.0541229 -0.0240999
0.3 0.0116652 -0.0263439 -0.0546226 -0.0240093
0.3 0.0116494 -0.0268313 -0.0551153 -0.0239166
0.3 0.0116348 -0.0273074 -0.0556014 -0.023822
0.3 0.0116216 -0.0277734 -0.0560806 -0.0237255
0.3 0.0116097 -0.0282293 -0.0565528 -0.0236271
0.3 0.011599 -0.0286754 -0.0570179 -0.0235267
0.3 0.0115898 -0.0291118 -0.0574759 -0.0234244
0.3 0.011582 -0.029535 -0.0579253 -0.02332
0.3 0.0115756 -0.0299442 -0.0583658 -0.0232136
0.3 0.0115708 -0.0303397 -0.0587971 -0.0231051
0.3 0.0115674 -0.0307255 -0.0592201 -0.0229945
0.3 0.0115655 -0.0311029 -0.0596347 -0.0228818
0.3 0.0115649 -0.0314732 -0.0600412 -0.0227668
0.3 0.0115658 -0.0318361 -0.0604395 -0.0226495
0.3 0.011568 -0.0321924 -0.0608296 -0.0225297
0.3 0.0115717 -0.0325385 -0.0612104 -0.0224074
0.3 0.0115769 -0.0328753 -0.061582 -0.0222823
0.3 0.0115834 -0.0332101 -0.0619462 -0.0221545
0.3 0.0115911 -0.0335462 -0.0623033 -0.0220238
0.3 0.0116 -0.0338842 -0.0626534 -0.02189
0.3 0.0116 -0.0338842 -0.0626534 -0.02189
0.3 0.0116212 -0.0345698 -0.0633341 -0.0216129
0.3 0.0116336 -0.0349144 -0.0636641 -0.0214692
0.3 0.0116471 -0.0352602 -0.0639877 -0.0213219
0.3 0.0116615 -0.0356136 -0.0643067 -0.021171
0.3 0.0116766 -0.0359761 -0.0646219 -0.0210162
0.3 0.0116925 -0.0363486 -0.0649336 -0.0208577
0.3 0.0117092 -0.0367308 -0.0652418 -0.0206951
0.3 0.0117266 -0.0371229 -0.0655472 -0.0205285
0.3 0.0117446 -0.0375251 -0.0658502 -0.0203578
0.3 0.0117632 -0.0379339 -0.0661505 -0.0201828
0.3 0.0117824 -0.0383496 -0.0664486 -0.0200037
0.3 0.0118022 -0.0387722 -0.0667452 -0.0198202
0.3 0.0118222 -0.0392069 -0.0670423 -0.0196326
0.3 0.0118425 -0.0396548 -0.0673405 -0.0194408
0.3 0.0118425 -0.0396548 -0.0673405 -0.0194408
0.3 0.0118836 -0.0405888 -0.0679408 -0.0190443
0.3 0.0119044 -0.0410723 -0.0682432 -0.0188397
0.3 0.0119253 -0.0415621 -0.0685477 -0.0186311
0.3 0.0119462 -0.0420644 -0.0688561 -0.0184186
0.3 0.0119669 -0.0425802 -0.0691693 -0.0182021
0.3 0.0119873 -0.0431095 -0.0694876 -0.0179819
0.3 0.0120076 -0.0436517 -0.069811 -0.0177579
0.3 0.0120276 -0.0442068 -0.0701402 -0.0175302
0.3 0.0120472 -0.0447743 -0.0704756 -0.017299
0.3 0.0120666 -0.0453525 -0.0708176 -0.0170644
0.3 0.0120855 -0.0459413 -0.0711665 -0.0168264
0.3 0.012104 -0.0465404 -0.071523 -0.0165854
0.3 0.012122 -0.0471515 -0.0718884 -0.0163416
0.3 0.0121392 -0.0477735 -0.0722633 -0.0160953
0.3 0.0121718 -0.0490496 -0.0730419 -0.0155953
0.3 0.0121718 -0.0490496 -0.0730419 -0.0155953
0.3 0.0121869 -0.0497036 -0.0734467 -0.0153419
0.3 0.0122013 -0.0503684 -0.0738623 -0.0150864
0.3 0.0122149 -0.0510432 -0.07429 -0.0148294
0.3 0.0122274 -0.051728 -0.0747301 -0.0145709
0.3 0.0122391 -0.0524228 -0.0751828 -0.0143112
0.3 0.0122497 -0.0531273 -0.0756486 -0.0140505
0.3 0.0122593 -0.0538411 -0.0761273 -0.0137889
0.3 0.0122679 -0.0545647 -0.0766195 -0.0135265
0.3 0.0122755 -0.0552999 -0.0771259 -0.0132635
0.3 0.0122819 -0.056047 -0.0776468 -0.0130001
0.3 0.0122871 -0.0568057 -0.0781823 -0.0127366
0.3 0.0122912 -0.0575718 -0.0787342 -0.0124736
0.3 0.012294 -0.0583471 -0.0793016 -0.0122111
0.3 0.012294 -0.0583471 -0.0793016 -0.0122111
0.3 0.012296 -0.0599232 -0.0804826 -0.0116876
0.3 0.012295 -0.0607274 -0.0810975 -0.0114271
0.3 0.0122926 -0.0615424 -0.0817306 -0.011168
0.3 0.0122889 -0.0623678 -0.0823808 -0.0109102
0.3 0.0122967 -0.0630115 -0.0829521 -0.0106469
0.3 0.012304 -0.0636404 -0.0835347 -0.0103921
0.3 0.0123115 -0.0642015 -0.0841207 -0.010139
0.3 0.0123115 -0.0642015 -0.0841207 -0.010139
0.3 0.0123296 -0.0650892 -0.0852818 -0.00963
0.3 0.0123412 -0.0654241 -0.0858484 -0.00937294
0.3 0.0123543 -0.0657207 -0.0864068 -0.00911439
0.3 0.0123688 -0.0660092 -0.0869573 -0.0088543
0.3 0.0123843 -0.0663095 -0.0875004 -0.00859283
0.3 0.0124009 -0.0666294 -0.0880364 -0.00833014
0.3 0.0124009 -0.0666294 -0.0880364 -0.00833014
0.3 0.012437 -0.067332 -0.0890879 -0.00780098
0.3 0.0124562 -0.0677246 -0.0896058 -0.00753465
0.3 0.0124758 -0.0681437 -0.0901202 -0.0072674
0.3 0.0124957 -0.0685889 -0.0906322 -0.00699931
0.3 0.0125158 -0.0690599 -0.091143 -0.00673049
0.3 0.0125359 -0.0695565 -0.0916539 -0.00646107
0.3 0.0125561 -0.0700791 -0.0921649 -0.00619101
0.3 0.0125757 -0.0704855 -0.0926564 -0.00592422
0.3 0.0125946 -0.0707725 -0.0931285 -0.00565959
0.3 0.0126128 -0.0709442 -0.093582 -0.00539722
0.3 0.0126303 -0.0710288 -0.0940166 -0.00513719
0.3 0.0126636 -0.0709984 -0.094831 -0.00462457
0.3 0.0126636 -0.0709984 -0.094831 -0.00462457
0.3 0.0126793 -0.0709023 -0.0952112 -0.00437199
0.3 0.0126945 -0.070775 -0.0955738 -0.00412187
0.3 0.0127092 -0.0706331 -0.0959194 -0.00387429
0.3 0.0127234 -0.0704923 -0.0962487 -0.0036291
0.3 0.0127371 -0.0703564 -0.096562 -0.00338634
0.3 0.0127504 -0.0702262 -0.0968598 -0.00314599
0.3 0.0127632 -0.0701026 -0.097142 -0.00290803
0.3 0.0127756 -0.0699853 -0.0974091 -0.00267243
0.3 0.0127875 -0.0698734 -0.0976615 -0.00243918
0.3 0.012799 -0.0697647 -0.0979 -0.00220824
0.3 0.01281 -0.069658 -0.0981248 -0.00197957
0.3 0.0128206 -0.0695527 -0.0983363 -0.00175316
0.3 0.0128308 -0.0694479 -0.098535 -0.001529
0.3 0.0128406 -0.069344 -0.0987208 -0.00130707
0.3 0.0128499 -0.0692403 -0.0988941 -0.00108737
0.3 0.0128588 -0.0691368 -0.0990553 -0.00086987
0.3 0.0128673 -0.0690335 -0.0992047 -0.000654561
0.3 0.0128755 -0.06893 -0.0993428 -0.000441432
0.3 0.0128833 -0.0688259 -0.0994699 -0.000230444
0.3 0.0128906 -0.068721 -0.0995864 -2.15797e-05
0.3 0.0128906 -0.068721 -0.0995864 -2.15797e-05
0.3 0.0129043 -0.0685092 -0.0997878 0.000389833
0.3 0.0129106 -0.0684023 -0.0998733 0.000592402
0.3 0.0129165 -0.068295 -0.099949 0.000792903
0.3 0.0129221 -0.0681873 -0.100015 0.000991371
0.3 0.0129273 -0.0680791 -0.100073 0.0011878
0.3 0.0129323 -0.0679706 -0.100121 0.00138222
0.3 0.0129369 -0.0678621 -0.100161 0.00157469
0.3 0.0129412 -0.0677533 -0.100193 0.00176518
0.3 0.0129451 -0.0676442 -0.100216 0.0019537
0.3 0.0129488 -0.0675351 -0.100231 0.00214027
0.3 0.0129522 -0.067426 -0.100239 0.00232492
0.3 0.0129552 -0.0673169 -0.100239 0.00250768
0.3 0.012958 -0.0672084 -0.100232 0.00268906
0.3 0.0129626 -0.0669732 -0.100194 0.00304527
0.3 0.0129626 -0.0669732 -0.100194 0.00304527
0.3 0.0129643 -0.0668448 -0.100164 0.00322025
0.3 0.0129655 -0.0666978 -0.100125 0.00339294
0.3 0.012966 -0.0665276 -0.100075 0.00356331
0.3 0.0129658 -0.0663323 -0.100014 0.00373137
0.3 0.0129646 -0.0661106 -0.0999412 0.00389713
0.3 0.0129626 -0.0658626 -0.0998573 0.00406058
0.3 0.0129597 -0.0655881 -0.0997614 0.00422176
0.3 0.0129557 -0.0652842 -0.0996525 0.00438056
0.3 0.0129506 -0.0649564 -0.0995312 0.0045372
0.3 0.0129445 -0.0646068 -0.0993975 0.00469175
0.3 0.0129372 -0.0642369 -0.0992514 0.00484426
0.3 0.0129287 -0.0638483 -0.0990929 0.00499481
0.3 0.0129287 -0.0638483 -0.0990929 0.00499481
0.3 0.0129082 -0.063016 -0.0987391 0.00529007
0.3 0.0128961 -0.0625702 -0.0985429 0.00543478
0.3 0.0128827 -0.0621046 -0.0983337 0.00557762
0.3 0.012868 -0.0616244 -0.098113 0.00571885
0.3 0.0128521 -0.0611316 -0.0978812 0.00585854
0.3 0.012835 -0.0606305 -0.0976385 0.00599681
0.3 0.0128167 -0.0601218 -0.0973852 0.00613372
0.3 0.0127971 -0.0596056 -0.0971214 0.00626925
0.3 0.0127764 -0.0590824 -0.0968473 0.00640347
0.3 0.0127544 -0.0585483 -0.0965621 0.00653629
0.3 0.0127311 -0.0580057 -0.0962653 0.00666751
0.3 0.0127067 -0.0574587 -0.0959594 0.00679764
0.3 0.0126813 -0.0569086 -0.095645 0.00692677
0.3 0.0126547 -0.0563547 -0.0953221 0.00705494
0.3 0.0126271 -0.0557986 -0.094991 0.00718215
0.3 0.0125985 -0.055241 -0.094652 0.00730846
0.3 0.0125688 -0.0546789 -0.0943045 0.00743374
0.3 0.0125381 -0.0541126 -0.0939488 0.00755802
0.3 0.0125065 -0.0535482 -0.0935867 0.00768153
0.3 0.012474 -0.0529875 -0.0932185 0.0078043
0.3 0.0124068 -0.0518761 -0.0924646 0.00804785
0.3 0.0124068 -0.0518761 -0.0924646 0.00804785
0.3 0.012372 -0.0513277 -0.0920795 0.00816858
0.3 0.0123367 -0.0507868 -0.0916896 0.00828865
0.3 0.0123007 -0.0502538 -0.0912953 0.00840807
0.3 0.0122642 -0.0497272 -0.0908968 0.00852684
0.3 0.0122273 -0.0492071 -0.0904946 0.00864497
0.3 0.01219 -0.0486939 -0.0900889 0.00876247
0.3 0.0121141 -0.047689 -0.0892676 0.00899562
0.3 0.0121141 -0.047689 -0.0892676 0.00899562
0.3 0.0120758 -0.0471985 -0.0888525 0.00911128
0.3 0.0120372 -0.0467149 -0.0884342 0.00922618
0.3 0.0119984 -0.0462379 -0.088013 0.00934034
0.3 0.0119596 -0.0457731 -0.0875905 0.00945393
0.3 0.0119209 -0.0453221 -0.0871672 0.00956696
0.3 0.0118823 -0.0448854 -0.0867434 0.0096795
0.3 0.0118439 -0.0444631 -0.086319 0.00979151
0.3 0.0118056 -0.0440546 -0.0858939 0.00990286
0.3 0.0117676 -0.04366 -0.0854682 0.0100136
0.3 0.0117301 -0.0432823 -0.0850434 0.0101237
0.3 0.0116929 -0.04292 -0.0846198 0.0102334
0.3 0.0116563 -0.0425732 -0.0841976 0.0103425
0.3 0.0116203 -0.0422421 -0.0837772 0.0104511
0.3 0.0115848 -0.0419265 -0.0833584 0.0105592
0.3 0.01155 -0.0416264 -0.0829418 0.0106668
0.3 0.0115159 -0.0413423 -0.082527 0.0107738
0.3 0.0114825 -0.0410727 -0.0821145 0.0108802
0.3 0.0114501 -0.04082 -0.0817052 0.0109861
0.3 0.0114186 -0.0405842 -0.0812995 0.0110914
0.3 0.011388 -0.0403655 -0.0808977 0.0111962
0.3 0.0113585 -0.0401638 -0.0804996 0.0113006
0.3 0.0113299 -0.0399789 -0.0801055 0.0114043
0.3 0.0113025 -0.0398119 -0.0797156 0.0115075
0.3 0.0112763 -0.0396629 -0.07933 0.01161
0.3 0.0112513 -0.0395327 -0.0789493 0.0117118
0.3 0.0112275 -0.0394189 -0.0785739 0.0118131
0.3 0.0112051 -0.0393212 -0.0782041 0.0119136
0.3 0.0111643 -0.0391788 -0.0774818 0.0121128
0.3 0.0111643 -0.0391788 -0.0774818 0.0121128
0.3 0.011146 -0.0391312 -0.0771294 0.0122114
0.3 0.0111292 -0.0391008 -0.0767832 0.0123091
0.3 0.0111138 -0.0390873 -0.076444 0.0124061
0.3 0.0111 -0.0390893 -0.0761115 0.0125023
0.3 0.0110877 -0.0391058 -0.0757858 0.0125975
0.3 0.0110877 -0.0391058 -0.0757858 0.0125975
0.3 0.0110678 -0.0391854 -0.0751556 0.0127852
0.3 0.0110605 -0.0392531 -0.0748519 0.0128775
0.3 0.0110549 -0.0393411 -0.0745568 0.0129687
0.3 0.0110509 -0.0394448 -0.0742698 0.0130588
0.3 0.0110487 -0.0395608 -0.0739906 0.0131476
0.3 0.0110481 -0.0396878 -0.0737193 0.013235
0.3 0.0110492 -0.0398264 -0.0734557 0.013321
0.3 0.011052 -0.0399747 -0.0732 0.0134056
0.3 0.0110565 -0.0401314 -0.0729519 0.0134885
0.3 0.0110625 -0.0402945 -0.0727105 0.0135696
0.3 0.0110702 -0.0404616 -0.0724756 0.0136487
0.3 0.0110794 -0.040631 -0.0722479 0.0137261
0.3 0.0110901 -0.0408031 -0.0720271 0.0138016
0.3 0.0111022 -0.0409772 -0.0718132 0.0138751
0.3 0.0111158 -0.041153 -0.0716061 0.0139465
0.3 0.0111308 -0.0413295 -0.0714057 0.0140158
0.3 0.0111473 -0.0415107 -0.0712121 0.0140828
0.3 0.0111652 -0.0416966 -0.0710251 0.0141475
0.3 0.0111845 -0.0418858 -0.0708445 0.0142097
0.3 0.0112049 -0.0420675 -0.0706676 0.0142692
0.3 0.0112263 -0.0422386 -0.0704952 0.0143262
0.3 0.0112487 -0.0423983 -0.0703269 0.0143807
0.3 0.0112487 -0.0423983 -0.0703269 0.0143807
0.3 0.011296 -0.0426808 -0.0700023 0.0144819
0.3 0.0113211 -0.0428095 -0.0698461 0.0145285
0.3 0.011347 -0.0429318 -0.0696938 0.0145723
0.3 0.0113735 -0.0430408 -0.0695441 0.0146136
0.3 0.0114005 -0.0431376 -0.0693968 0.0146522
0.3 0.011428 -0.0432225 -0.0692516 0.0146881
0.3 0.011428 -0.0432225 -0.0692516 0.0146881
0.3 0.0114843 -0.0433538 -0.0689673 0.0147519
0.3 0.011513 -0.0434051 -0.0688281 0.0147796
0.3 0.0115421 -0.0434504 -0.0686909 0.0148045
0.3 0.0115715 -0.0434897 -0.0685553 0.0148267
0.3 0.0116011 -0.0435217 -0.068421 0.0148461
0.3 0.0116306 -0.0435377 -0.0682868 0.0148631
0.3 0.01166 -0.043536 -0.0681526 0.0148775
0.3 0.0116893 -0.0435167 -0.0680182 0.0148895
0.3 0.0117183 -0.0434823 -0.0678836 0.0148991
0.3 0.0117472 -0.043435 -0.0677487 0.0149064
0.3 0.0117756 -0.0433706 -0.0676128 0.0149116
0.3 0.0118036 -0.0432901 -0.0674756 0.0149148
0.3 0.011831 -0.0431938 -0.0673371 0.0149161
0.3 0.0118578 -0.0430814 -0.0671971 0.0149155
0.3 0.011884 -0.0429538 -0.0670554 0.014913
0.3 0.0119096 -0.0428128 -0.0669123 0.0149089
0.3 0.0119345 -0.0426599 -0.0667695 0.0149037
0.3 0.0119586 -0.042497 -0.0666269 0.0148974
0.3 0.0119818 -0.0423194 -0.066482 0.01489
0.3 0.012004 -0.0421259 -0.0663343 0.0148815
0.3 0.0120253 -0.0419149 -0.0661837 0.0148721
0.3 0.0120455 -0.0416878 -0.0660302 0.0148617
0.3 0.0120646 -0.0414448 -0.0658735 0.0148507
0.3 0.0120826 -0.0411881 -0.0657138 0.014839
0.3 0.0120995 -0.040916 -0.0655487 0.0148266
0.3 0.012115 -0.0406296 -0.0653803 0.0148141
0.3 0.0121293 -0.0403288 -0.0652084 0.0148017
0.3 0.0121293 -0.0403288 -0.0652084 0.0148017
0.3 0.012154 -0.0396856 -0.0648547 0.0147776
0.3 0.0121643 -0.0393426 -0.0646727 0.0147663
0.3 0.0121731 -0.038984 -0.0644874 0.0147559
0.3 0.0121804 -0.0386102 -0.0642985 0.0147465
0.3 0.0121862 -0.0382235 -0.0641063 0.0147385
0.3 0.0121906 -0.0378245 -0.0639107 0.0147319
0.3 0.0122082 -0.0372194 -0.0636109 0.0147662
0.3 0.0122082 -0.0372194 -0.0636109 0.0147662
0.3 0.0122259 -0.0370924 -0.0635373 0.014818
0.3 0.012241 -0.0369147 -0.0634534 0.0148698
0.3 0.0122553 -0.0367404 -0.0633649 0.0149197
0.3 0.0122706 -0.0366252 -0.0632859 0.0149688
0.3 0.012287 -0.036565 -0.0632125 0.0150169
0.3 0.012287 -0.036565 -0.0632125 0.0150169
0.3 0.0123228 -0.0365763 -0.0630801 0.0151111
0.3 0.012342 -0.0366228 -0.0630197 0.0151573
0.3 0.0123617 -0.0366702 -0.0629616 0.0152028
0.3 0.0123819 -0.0367058 -0.062905 0.0152479
0.3 0.0124023 -0.0367219 -0.0628492 0.015293
0.3 0.0124229 -0.0367136 -0.0627935 0.015338
0.3 0.0124435 -0.0366768 -0.0627371 0.015383
0.3 0.0124641 -0.0366126 -0.0626799 0.0154281
0.3 0.0124841 -0.0365377 -0.0626208 0.0154715
0.3 0.0125036 -0.036458 -0.0625579 0.0155139
0.3 0.0125224 -0.0363788 -0.0624913 0.0155553
0.3 0.0125407 -0.036302 -0.0624215 0.0155954
0.3 0.0125585 -0.0362285 -0.0623488 0.0156342
0.3 0.0125757 -0.0361582 -0.062273 0.0156717
0.3 0.0125924 -0.0360909 -0.0621944 0.015708
0.3 0.0126086 -0.0360263 -0.062113 0.0157429
0.3 0.0126242 -0.0359638 -0.062029 0.0157767
0.3 0.0126394 -0.0359026 -0.0619423 0.0158092
0.3 0.012654 -0.0358423 -0.0618533 0.0158405
0.3 0.0126683 -0.0357824 -0.0617619 0.0158706
0.3 0.012682 -0.035723 -0.0616682 0.0158995
0.3 0.0126953 -0.0356639 -0.0615722 0.0159272
0.3 0.0127081 -0.0356051 -0.061474 0.0159538
0.3 0.0127204 -0.0355464 -0.0613737 0.0159792
0.3 0.0127324 -0.0354878 -0.0612714 0.0160035
0.3 0.0127439 -0.0354291 -0.061167 0.0160266
0.3 0.012755 -0.0353704 -0.0610609 0.0160486
0.3 0.0127657 -0.0353117 -0.0609529 0.0160696
0.3 0.012776 -0.0352532 -0.0608431 0.0160894
0.3 0.0127859 -0.0351947 -0.0607316 0.0161081
0.3 0.0127954 -0.0351363 -0.0606184 0.0161257
0.3 0.0128045 -0.035078 -0.0605036 0.0161423
0.3 0.0128133 -0.0350197 -0.0603872 0.0161578
0.3 0.0128217 -0.0349615 -0.0602694 0.0161723
0.3 0.0128297 -0.0349033 -0.0601502 0.0161858
0.3 0.0128375 -0.0348452 -0.0600295 0.0161982
0.3 0.0128448 -0.0347872 -0.0599075 0.0162097
0.3 0.0128518 -0.0347292 -0.0597842 0.0162201
0.3 0.0128586 -0.0346714 -0.0596596 0.0162295
0.3 0.0128649 -0.0346136 -0.0595338 0.016238
0.3 0.012871 -0.0345559 -0.0594068 0.0162454
0.3 0.0128768 -0.0344982 -0.0592787 0.016252
0.3 0.0128822 -0.0344407 -0.0591496 0.0162576
0.3 0.0128874 -0.0343834 -0.0590194 0.0162622
0.3 0.0128923 -0.0343262 -0.0588882 0.0162659
0.3 0.0128969 -0.034269 -0.058756 0.0162687
0.3 0.0129013 -0.0342119 -0.0586228 0.0162706
0.3 0.0129053 -0.0341546 -0.0584891 0.0162709
0.3 0.0129089 -0.0341036 -0.0583532 0.0162708
0.3 0.0129089 -0.0341036 -0.0583532 0.0162708
0.3 0.0129152 -0.0340299 -0.0580732 0.0162691
0.3 0.0129176 -0.034017 -0.057927 0.0162675
0.3 0.0129192 -0.0340273 -0.057775 0.0162655
0.3 0.0129202 -0.0340631 -0.0576166 0.0162631
0.3 0.0129203 -0.0341231 -0.057451 0.0162604
0.3 0.0129196 -0.034207 -0.0572778 0.0162575
0.3 0.0129179 -0.0343137 -0.0570964 0.0162543
0.3 0.0129152 -0.0344435 -0.0569069 0.0162509
0.3 0.0129115 -0.034595 -0.0567089 0.0162473
0.3 0.0129068 -0.0347666 -0.0565025 0.0162435
0.3 0.012901 -0.0349611 -0.0562862 0.0162396
0.3 0.0128941 -0.0351727 -0.0560615 0.0162351
0.3 0.012886 -0.0353987 -0.0558285 0.0162301
0.3 0.0128768 -0.035637 -0.0555869 0.0162248
0.3 0.0128664 -0.0358879 -0.0553367 0.0162192
0.3 0.0128548 -0.0361487 -0.0550779 0.0162132
0.3 0.0128421 -0.0364185 -0.0548108 0.0162069
0.3 0.0128282 -0.0367005 -0.0545343 0.0162003
0.3 0.012813 -0.0369908 -0.0542506 0.0161931
0.3 0.0127968 -0.037287 -0.0539592 0.0161854
0.3 0.0127794 -0.0375877 -0.0536605 0.0161771
0.3 0.0127609 -0.0378919 -0.0533549 0.0161683
0.3 0.0127412 -0.0382003 -0.0530425 0.0161588
0.3 0.0127205 -0.0385118 -0.0527234 0.0161488
0.3 0.0126987 -0.0388259 -0.0523979 0.0161381
0.3 0.0126758 -0.0391455 -0.0520652 0.0161269
0.3 0.0126519 -0.0394665 -0.0517277 0.0161147
0.3 0.012627 -0.0397871 -0.0513851 0.0161018
0.3 0.0126012 -0.0401063 -0.0510377 0.0160881
0.3 0.0125746 -0.0404236 -0.050686 0.0160736
0.3 0.012547 -0.0407389 -0.0503299 0.0160584
0.3 0.0125187 -0.0410515 -0.0499697 0.0160423
0.3 0.0124894 -0.0413639 -0.0496046 0.0160256
0.3 0.0124594 -0.0416763 -0.0492351 0.0160083
0.3 0.0124287 -0.0419876 -0.0488609 0.0159905
0.3 0.0123975 -0.0422918 -0.0484844 0.0159718
0.3 0.0123657 -0.0425874 -0.0481063 0.0159522
0.3 0.0123006 -0.0431536 -0.0473454 0.0159103
0.3 0.0123006 -0.0431536 -0.0473454 0.0159103
0.3 0.0122674 -0.0434225 -0.0469633 0.015888
0.3 0.0122339 -0.0436839 -0.0465797 0.015865
0.3 0.0122001 -0.0439336 -0.0461964 0.015841
0.3 0.0121662 -0.0441727 -0.0458139 0.015816
0.3 0.0121322 -0.0444016 -0.0454318 0.0157901
0.3 0.0120299 -0.0450268 -0.0442897 0.0157072
0.3 0.0120299 -0.0450268 -0.0442897 0.0157072
0.3 0.0120299 -0.0450268 -0.0442897 0.0157072
0.3 0.0119958 -0.0452148 -0.0439108 0.0156778
0.3 0.0119618 -0.045395 -0.043532 0.0156478
0.3 0.011928 -0.0455675 -0.0431538 0.015617
0.3 0.0118945 -0.045732 -0.0427766 0.0155857
0.3 0.0118614 -0.0458832 -0.0424019 0.0155535
0.3 0.0118288 -0.0460195 -0.04203 0.0155205
0.3 0.0117966 -0.046141 -0.0416611 0.0154867
0.3 0.011765 -0.0462475 -0.0412954 0.015452
0.3 0.0117339 -0.0463394 -0.0409327 0.0154168
0.3 0.0117036 -0.0464146 -0.0405739 0.0153808
0.3 0.011674 -0.0464743 -0.0402193 0.0153443
0.3 0.0116453 -0.0465199 -0.039869 0.015307
0.3 0.0116174 -0.0465504 -0.0395232 0.015269
0.3 0.0115904 -0.0465669 -0.0391819 0.0152303
0.3 0.0115642 -0.0465697 -0.0388453 0.015191
0.3 0.0115391 -0.0465581 -0.0385134 0.0151511
0.3 0.0115149 -0.0465326 -0.0381865 0.0151107
0.3 0.0114918 -0.0464935 -0.037865 0.0150697
0.3 0.0114699 -0.0464398 -0.0375494 0.0150282
0.3 0.0114492 -0.0463699 -0.0372397 0.0149862
0.3 0.0114296 -0.046285 -0.036936 0.0149437
0.3 0.0114113 -0.0461852 -0.0366386 0.0149009
0.3 0.0113943 -0.0460674 -0.0363477 0.0148577
0.3 0.0113786 -0.0459329 -0.0360638 0.0148144
0.3 0.0113642 -0.0457835 -0.0357871 0.0147709
0.3 0.0113513 -0.0456201 -0.0355176 0.0147272
0.3 0.0113295 -0.045249 -0.0350002 0.0146395
0.3 0.0113295 -0.045249 -0.0350002 0.0146395
0.3 0.0113208 -0.045043 -0.0347527 0.0145956
0.3 0.0113136 -0.0448192 -0.0345134 0.0145519
0.3 0.0113079 -0.0445803 -0.0342818 0.0145085
0.3 0.0113038 -0.0443277 -0.0340587 0.0144654
0.3 0.0113012 -0.0440613 -0.0338443 0.0144226
0.3 0.0113012 -0.0440613 -0.0338443 0.0144226
0.3 0.0113009 -0.0434879 -0.0334412 0.0143381
0.3 0.0113032 -0.0431758 -0.0332536 0.0142968
0.3 0.0113073 -0.0428473 -0.0330762 0.014256
0.3 0.0113129 -0.0425103 -0.0329076 0.0142159
0.3 0.0113202 -0.0421675 -0.0327474 0.0141767
0.3 0.0113289 -0.0418216 -0.0325953 0.0141383
0.3 0.0113509 -0.0411248 -0.0323147 0.0140647
0.3 0.0113509 -0.0411248 -0.0323147 0.0140647
0.3 0.0113641 -0.0407751 -0.032186 0.0140296
0.3 0.0113786 -0.0404278 -0.0320634 0.0139959
0.3 0.0113945 -0.0400843 -0.0319466 0.0139637
0.3 0.0114117 -0.0397439 -0.0318365 0.0139328
0.3 0.0114301 -0.0394069 -0.0317328 0.0139034
0.3 0.0114496 -0.039074 -0.0316352 0.0138753
0.3 0.0114704 -0.0387454 -0.0315437 0.0138488
0.3 0.0114922 -0.0384218 -0.031458 0.0138238
0.3 0.0115152 -0.038099 -0.0313795 0.0138003
0.3 0.0115393 -0.0377766 -0.031308 0.0137782
0.3 0.0115642 -0.0374646 -0.0312406 0.0137578
0.3 0.0115899 -0.0371655 -0.031177 0.0137389
0.3 0.0116162 -0.0368801 -0.0311166 0.0137217
0.3 0.0116433 -0.0366087 -0.0310594 0.0137061
0.3 0.011671 -0.036351 -0.0310051 0.0136922
0.3 0.0116993 -0.0361028 -0.030954 0.01368
0.3 0.0117281 -0.035864 -0.0309058 0.0136695
0.3 0.0117574 -0.0356417 -0.0308577 0.0136607
0.3 0.0117868 -0.0354339 -0.030811 0.0136534
0.3 0.0118165 -0.0352397 -0.0307656 0.0136475
0.3 0.0118463 -0.0350596 -0.0307213 0.0136431
0.3 0.0118763 -0.0348927 -0.0306781 0.0136401
0.3 0.0119064 -0.0347357 -0.0306362 0.0136385
0.3 0.0119366 -0.0345845 -0.030597 0.0136379
0.3 0.0119667 -0.0344473 -0.0305579 0.0136384
0.3 0.0119965 -0.0343251 -0.0305186 0.0136399
0.3 0.012026 -0.0342189 -0.0304786 0.0136425
0.3 0.0120552 -0.0341282 -0.0304381 0.0136459
0.3 0.0120841 -0.0340528 -0.0303967 0.0136502
0.3 0.0121126 -0.0339901 -0.0303546 0.0136554
0.3 0.0121406 -0.0339454 -0.0303092 0.0136614
0.3 0.012168 -0.0339178 -0.0302603 0.0136682
0.3 0.0121947 -0.0339031 -0.03021 0.0136754
0.3 0.0122207 -0.0339 -0.0301583 0.0136827
0.3 0.0122461 -0.0339094 -0.0301051 0.0136903
0.3 0.0122706 -0.0339301 -0.0300503 0.0136979
0.3 0.0122944 -0.0339612 -0.0299941 0.0137054
0.3 0.0123173 -0.0340018 -0.0299382 0.0137123
0.3 0.0123393 -0.034055 -0.0298801 0.0137187
0.3 0.0123602 -0.034122 -0.0298196 0.0137245
0.3 0.0123801 -0.0342027 -0.0297566 0.0137296
0.3 0.0123989 -0.0342973 -0.029691 0.0137339
0.3 0.0124166 -0.0344055 -0.0296227 0.0137374
0.3 0.0124332 -0.0345278 -0.0295515 0.0137398
0.3 0.0124486 -0.0346636 -0.0294773 0.013741
0.3 0.0124627 -0.0348136 -0.0293982 0.0137413
0.3 0.0124755 -0.0349771 -0.0293142 0.0137404
0.3 0.0124869 -0.035153 -0.029227 0.0137377
0.3 0.0124971 -0.0353425 -0.0291369 0.0137333
0.3 0.0125059 -0.0355438 -0.0290437 0.0137268
0.3 0.0125133 -0.0357566 -0.0289476 0.0137182
0.3 0.0125193 -0.0359823 -0.0288483 0.0137071
0.3 0.0125238 -0.0362193 -0.0287472 0.0136931
0.3 0.0125268 -0.0364676 -0.0286443 0.0136759
0.3 0.0125414 -0.0365037 -0.028642 0.0136145
0.3 0.0125571 -0.0365034 -0.028655 0.0135441
0.3 0.0125874 -0.0363544 -0.0286793 0.0134109
0.3 0.0125874 -0.0363544 -0.0286793 0.0134109
0.3 0.0126035 -0.0361922 -0.0287011 0.0133466
0.3 0.0126206 -0.0359822 -0.0287319 0.0132825
0.3 0.0126388 -0.0357497 -0.0287687 0.0132184
0.3 0.0126577 -0.0355165 -0.0288101 0.0131542
0.3 0.0126773 -0.0352955 -0.0288549 0.0130896
0.3 0.0126974 -0.0350925 -0.0289022 0.0130244
0.3 0.0127182 -0.0349088 -0.0289521 0.0129586
0.3 0.0127394 -0.0347488 -0.0290035 0.0128921
0.3 0.0127608 -0.0346208 -0.0290549 0.0128247
0.3 0.0127822 -0.034526 -0.0291051 0.0127563
0.3 0.0128032 -0.0344494 -0.0291512 0.012689
0.3 0.0128032 -0.0344494 -0.0291512 0.012689
0.3 0.0128435 -0.0343448 -0.029227 0.0125561
0.3 0.0128627 -0.0343057 -0.0292573 0.0124907
0.3 0.0128814 -0.0342689 -0.0292828 0.012426
0.3 0.0128995 -0.0342313 -0.0293036 0.0123621
0.3 0.0129171 -0.0341916 -0.02932 0.012299
0.3 0.0129342 -0.034149 -0.0293321 0.0122367
0.3 0.0129507 -0.0341038 -0.0293402 0.0121752
0.3 0.0129668 -0.0340562 -0.0293443 0.0121145
0.3 0.0129823 -0.0340065 -0.0293446 0.0120546
0.3 0.0129973 -0.033955 -0.0293411 0.0119954
0.3 0.0130119 -0.033902 -0.0293339 0.011937
0.3 0.013026 -0.0338479 -0.0293231 0.0118793
0.3 0.0130395 -0.0337934 -0.0293089 0.0118224
0.3 0.0130527 -0.0337388 -0.0292915 0.0117662
0.3 0.0130654 -0.0336843 -0.0292709 0.0117107
0.3 0.0130777 -0.0336299 -0.0292474 0.0116559
0.3 0.0131009 -0.0335221 -0.0291912 0.0115485
0.3 0.0131009 -0.0335221 -0.0291912 0.0115485
0.3 0.0131119 -0.0334684 -0.0291589 0.0114959
0.3 0.0131225 -0.0334148 -0.0291238 0.011444
0.3 0.0131327 -0.0333613 -0.0290861 0.0113927
0.3 0.0131425 -0.0333078 -0.029046 0.0113422
0.3 0.0131519 -0.0332543 -0.0290035 0.0112923
0.3 0.0131696 -0.0331482 -0.0289115 0.0111946
0.3 0.0131696 -0.0331482 -0.0289115 0.0111946
0.3 0.0131779 -0.0330953 -0.0288621 0.0111467
0.3 0.0131858 -0.0330425 -0.0288105 0.0110996
0.3 0.0131934 -0.0329896 -0.0287569 0.011053
0.3 0.0132007 -0.0329369 -0.0287013 0.0110072
0.3 0.0132076 -0.0328843 -0.0286439 0.0109619
0.3 0.0132142 -0.0328317 -0.0285846 0.0109174
0.3 0.0132142 -0.0328317 -0.0285846 0.0109174
0.3 0.0132264 -0.0327268 -0.0284606 0.0108301
0.3 0.013232 -0.0326745 -0.0283961 0.0107875
0.3 0.0132374 -0.0326223 -0.0283299 0.0107454
0.3 0.0132424 -0.0325702 -0.0282623 0.010704
0.3 0.0132472 -0.0325181 -0.0281931 0.0106632
0.3 0.0132516 -0.0324662 -0.0281226 0.010623
0.3 0.0132558 -0.0324144 -0.0280506 0.0105834
0.3 0.0132596 -0.0323335 -0.0279825 0.0105438
0.3 0.0132629 -0.0322135 -0.0279195 0.0105049
0.3 0.0132656 -0.0320534 -0.0278619 0.0104665
0.3 0.0132676 -0.0318538 -0.0278092 0.0104284
0.3 0.0132689 -0.0316202 -0.0277618 0.0103901
0.3 0.0132689 -0.0316202 -0.0277618 0.0103901
0.3 0.0132693 -0.0310608 -0.0276833 0.0103126
0.3 0.0132681 -0.0307292 -0.0276535 0.010273
0.3 0.0132658 -0.0303646 -0.0276307 0.0102323
0.3 0.0132624 -0.0299705 -0.0276149 0.0101905
0.3 0.0132579 -0.029554 -0.0276067 0.0101477
0.3 0.0132455 -0.02866 -0.027614 0.0100583
0.3 0.0132455 -0.02866 -0.027614 0.0100583
0.3 0.0132375 -0.0281838 -0.0276298 0.0100117
0.3 0.0132283 -0.0276863 -0.0276542 0.00996342
0.3 0.0132178 -0.027168 -0.0276871 0.00991326
0.3 0.0132061 -0.0266345 -0.0277293 0.00986156
0.3 0.0131931 -0.0260871 -0.027781 0.00980828
0.3 0.013179 -0.0255258 -0.0278423 0.00975339
0.3 0.0131635 -0.0249517 -0.0279132 0.00969688
0.3 0.0131468 -0.0243598 -0.0279945 0.00963844
0.3 0.0131288 -0.0237561 -0.0280867 0.00957855
0.3 0.0131096 -0.023143 -0.0281897 0.00951712
0.3 0.0130893 -0.0225221 -0.0283023 0.00945392
0.3 0.0130452 -0.0212609 -0.0285568 0.00932205
0.3 0.0130452 -0.0212609 -0.0285568 0.00932205
0.3 0.0130214 -0.0206205 -0.0286983 0.00925334
0.3 0.0129966 -0.0199694 -0.0288495 0.00918246
0.3 0.0129707 -0.0193131 -0.0290098 0.0091097
0.3 0.0129438 -0.0186532 -0.0291788 0.00903504
0.3 0.0129161 -0.0179915 -0.0293565 0.00895846
0.3 0.0128874 -0.0173278 -0.0295428 0.00887999
0.3 0.0128579 -0.016663 -0.0297372 0.00879962
0.3 0.0128275 -0.015993 -0.0299397 0.0087171
0.3 0.0127963 -0.0153195 -0.030149 0.00863226
0.3 0.0127644 -0.0146433 -0.0303647 0.00854515
0.3 0.0127319 -0.013971 -0.0305868 0.00845621
0.3 0.0126989 -0.0133045 -0.0308151 0.00836546
0.3 0.0126653 -0.0126436 -0.0310495 0.00827291
0.3 0.0126313 -0.0119889 -0.0312894 0.00817857
0.3 0.0125969 -0.0113363 -0.0315343 0.00808221
0.3 0.0125622 -0.0106903 -0.031784 0.00798421
0.3 0.0125273 -0.0100515 -0.0320379 0.00788459
0.3 0.0124922 -0.00942041 -0.0322948 0.00778323
0.3 0.012457 -0.00879654 -0.0325548 0.00768016
0.3 0.0124217 -0.00818069 -0.0328174 0.00757535
0.3 0.0123864 -0.00757298 -0.0330819 0.00746881
0.3 0.0123511 -0.0069715 -0.0333475 0.00736034
0.3 0.012316 -0.00638068 -0.0336134 0.00725021
0.3 0.0122812 -0.00580065 -0.0338791 0.00713844
0.3 0.0122467 -0.00523131 -0.0341438 0.00702504
0.3 0.0121786 -0.00412239 -0.0346702 0.00679361
0.3 0.0121786 -0.00412239 -0.0346702 0.00679361
0.3 0.0121451 -0.00358457 -0.0349307 0.00667555
0.3 0.0121122 -0.00305599 -0.0351882 0.00655574
0.3 0.0120798 -0.00253732 -0.035442 0.00643424
0.3 0.0120481 -0.00203273 -0.0356916 0.0063113

